Joint Angular Refinement and Reconstruction for Single-Particle Cryo-EM

Single-particle cryo-electron microscopy (cryo-EM) reconstructs the three-dimensional (3D) structure of bio-molecules from a large set of 2D projection images with random and unknown orientations. A crucial step in the single-particle cryo-EM pipeline is 3D refinement, which resolves a high-resolution 3D structure from an initial approximate volume by refining the estimation of the orientation of each projection. In this work, we propose a new approach that refines the projection angles on the continuum. We formulate the optimization problem over the density map and the orientations jointly. The density map is updated using the efficient alternating-direction method of multipliers, while the orientations are updated through a semi-coordinate-wise gradient descent for which we provide an explicit derivation of the gradient. Our method eliminates the requirement for a fine discretization of the orientation space and does away with the classical but computationally expensive template-matching step. Numerical results demonstrate the feasibility and performance of our approach compared to several baselines.

==> CryoEM-Joint Reconstruction/figures/3400_2e4/fsc_init.dat <==
x,y
0.00403225806451613,0.999132633209229
0.00806451612903226,0.996351420879364
0.0120967741935484,0.987939774990082
0.0161290322580645,0.97584193944931
0.0201612903225806,0.957329571247101
0.0241935483870968,0.838980376720428
0.0282258064516129,0.406737953424454
0.032258064516129,-0.181367710232735
0.0362903225806452,0.0139530748128891
0.0403225806451613,0.0225659087300301
0.0443548387096774,-0.0564463026821613
0.0483870967741935,0.0201400872319937
0.0524193548387097,0.00572753325104713
0.0564516129032258,-0.0210497435182333
0.0604838709677419,0.0339349955320358
0.0645161290322581,0.00333238183520734
0.0685483870967742,0.00869252439588308
0.0725806451612903,-0.0189178101718426
0.0766129032258065,0.00357997766695917
0.0806451612903226,-0.00274395267479122
0.0846774193548387,0.00704238191246986
0.0887096774193548,0.00360827031545341
0.092741935483871,-0.00956019200384617
0.0967741935483871,0.00817430578172207
0.100806451612903,-0.015253565274179
0.104838709677419,0.00500458758324385
0.108870967741935,0.00451954919844866
0.112903225806452,-0.00578785873949528
0.116935483870968,0.00976362731307745
0.120967741935484,-0.00303197512403131
0.125,0.00265721930190921
0.129032258064516,-0.00132110633421689
0.133064516129032,-0.00975152291357517
0.137096774193548,0.00570830330252647
0.141129032258065,0.00514027383178473
0.145161290322581,-0.000863518682308495
0.149193548387097,-0.00877903588116169
0.153225806451613,0.00585236912593246
0.157258064516129,-0.00785104837268591
0.161290322580645,0.0156527366489172
0.165322580645161,-0.00485771847888827
0.169354838709677,-0.000716782815288752
0.173387096774194,-0.00413061212748289
0.17741935483871,0.0015539990272373
0.181451612903226,0.0034156225156039
0.185483870967742,-0.00518915290012956
0.189516129032258,0.000865875917952508
0.193548387096774,0.000228286909987219
0.19758064516129,0.00536515191197395
0.201612903225806,-0.00591614469885826
0.205645161290323,0.00407849065959454
0.209677419354839,0.000265773094724864
0.213709677419355,-0.000322615524055436
0.217741935483871,-0.00332601647824049
0.221774193548387,-0.00127212528605014
0.225806451612903,-0.00169020635075867
0.229838709677419,0.00637493468821049
0.233870967741935,-2.09477948374115e-05
0.237903225806452,0.00258769886568189
0.241935483870968,-0.00678013218566775
0.245967741935484,-0.000103158061392605
0.25,0.00290006934665143


==> CryoEM-Joint Reconstruction/figures/3400_2e4/fsc_ours_nopost.dat <==
x,y
0.00403225806451613,0.869749486446381
0.00806451612903226,0.997217059135437
0.0120967741935484,0.998740553855896
0.0161290322580645,0.998622536659241
0.0201612903225806,0.998057782649994
0.0241935483870968,0.996952295303345
0.0282258064516129,0.995241105556488
0.032258064516129,0.993026435375214
0.0362903225806452,0.989953100681305
0.0403225806451613,0.987663328647614
0.0443548387096774,0.98307740688324
0.0483870967741935,0.977255165576935
0.0524193548387097,0.96845406293869
0.0564516129032258,0.958920240402222
0.0604838709677419,0.939506947994232
0.0645161290322581,0.921660661697388
0.0685483870967742,0.913937985897064
0.0725806451612903,0.908121824264526
0.0766129032258065,0.899483978748322
0.0806451612903226,0.877774477005005
0.0846774193548387,0.854651391506195
0.0887096774193548,0.831583499908447
0.092741935483871,0.806617438793182
0.0967741935483871,0.775344610214233
0.100806451612903,0.735719740390778
0.104838709677419,0.683539807796478
0.108870967741935,0.645222842693329
0.112903225806452,0.596121251583099
0.116935483870968,0.554725527763367
0.120967741935484,0.508438766002655
0.125,0.444065362215042
0.129032258064516,0.386460274457932
0.133064516129032,0.331419855356216
0.137096774193548,0.288493812084198
0.141129032258065,0.239567115902901
0.145161290322581,0.210530564188957
0.149193548387097,0.175908461213112
0.153225806451613,0.161411106586456
0.157258064516129,0.127466097474098
0.161290322580645,0.115812174975872
0.165322580645161,0.109170004725456
0.169354838709677,0.108186975121498
0.173387096774194,0.0910559594631195
0.17741935483871,0.0889800935983658
0.181451612903226,0.0759690552949905
0.185483870967742,0.0558125711977482
0.189516129032258,0.0507420040667057
0.193548387096774,0.0444395467638969
0.19758064516129,0.039664413779974
0.201612903225806,0.0329687260091305
0.205645161290323,0.0214565135538578
0.209677419354839,0.020618662238121
0.213709677419355,0.0179195608943701
0.217741935483871,0.0170773267745972
0.221774193548387,0.0181360468268394
0.225806451612903,0.0121035985648632
0.229838709677419,0.0093374140560627
0.233870967741935,0.000898543396033347
0.237903225806452,0.00258210557512939
0.241935483870968,0.00505274720489979
0.245967741935484,0.00753795821219683
0.25,-0.000521917070727795


==> CryoEM-Joint Reconstruction/figures/3400_2e4/fsc_ours_wpost.dat <==
x,y
0.00403225806451613,0.998986959457397
0.00806451612903226,0.996136724948883
0.0120967741935484,0.992990672588348
0.0161290322580645,0.992933034896851
0.0201612903225806,0.99501770734787
0.0241935483870968,0.995721638202667
0.0282258064516129,0.994375109672546
0.032258064516129,0.992686688899994
0.0362903225806452,0.990948140621185
0.0403225806451613,0.990182936191559
0.0443548387096774,0.988676428794861
0.0483870967741935,0.986090898513794
0.0524193548387097,0.983597755432129
0.0564516129032258,0.980786561965942
0.0604838709677419,0.973445773124695
0.0645161290322581,0.964097917079926
0.0685483870967742,0.960438072681427
0.0725806451612903,0.955483734607697
0.0766129032258065,0.950510621070862
0.0806451612903226,0.939700782299042
0.0846774193548387,0.925873577594757
0.0887096774193548,0.911813735961914
0.092741935483871,0.89888322353363
0.0967741935483871,0.879664361476898
0.100806451612903,0.85476940870285
0.104838709677419,0.821147620677948
0.108870967741935,0.786416947841644
0.112903225806452,0.747580409049988
0.116935483870968,0.70771712064743
0.120967741935484,0.664346516132355
0.125,0.607097327709198
0.129032258064516,0.532759785652161
0.133064516129032,0.433328062295914
0.137096774193548,0.27644482254982
0.141129032258065,0.0363007858395576
0.145161290322581,-0.0614227317273617
0.149193548387097,-0.0478713139891624
0.153225806451613,-0.0296300910413265
0.157258064516129,-0.015402777120471
0.161290322580645,-0.0336147993803024
0.165322580645161,-0.0280549842864275
0.169354838709677,-0.0104670310392976
0.173387096774194,0.0107024647295475
0.17741935483871,0.0314917340874672
0.181451612903226,0.0312467981129885
0.185483870967742,0.0115457139909267
0.189516129032258,-0.012684372253716
0.193548387096774,-0.00680251372978091
0.19758064516129,0.0102338399738073
0.201612903225806,0.0150588983669877
0.205645161290323,-0.00559801794588566
0.209677419354839,-0.0138857448473573
0.213709677419355,-0.00327335600741208
0.217741935483871,-0.00169869582168758
0.221774193548387,-0.00263651926070452
0.225806451612903,-0.000809538934845477
0.229838709677419,0.00227770558558404
0.233870967741935,0.000784376170486212
0.237903225806452,-0.00315045122988522
0.241935483870968,0.00189844390843064
0.245967741935484,-0.00299228215590119
0.25,-0.000837881176266819


==> CryoEM-Joint Reconstruction/figures/3400_2e4/fsc_relion_nopost.dat <==
x,y
0.00403225806451613,0.999784290790558
0.00806451612903226,0.999541580677032
0.0120967741935484,0.998945832252502
0.0161290322580645,0.997821390628815
0.0201612903225806,0.99645072221756
0.0241935483870968,0.995007574558258
0.0282258064516129,0.992355942726135
0.032258064516129,0.98932546377182
0.0362903225806452,0.984079599380493
0.0403225806451613,0.978968262672424
0.0443548387096774,0.970894992351532
0.0483870967741935,0.960214376449585
0.0524193548387097,0.946155846118927
0.0564516129032258,0.927143573760986
0.0604838709677419,0.89215087890625
0.0645161290322581,0.863936543464661
0.0685483870967742,0.853011429309845
0.0725806451612903,0.841191232204437
0.0766129032258065,0.816084027290344
0.0806451612903226,0.783359050750732
0.0846774193548387,0.754899442195892
0.0887096774193548,0.709331452846527
0.092741935483871,0.666511237621307
0.0967741935483871,0.60810786485672
0.100806451612903,0.550978779792786
0.104838709677419,0.480466991662979
0.108870967741935,0.461985468864441
0.112903225806452,0.399152457714081
0.116935483870968,0.355349898338318
0.120967741935484,0.309521019458771
0.125,0.252256482839584
0.129032258064516,0.205158263444901
0.133064516129032,0.172037616372108
0.137096774193548,0.145398259162903
0.141129032258065,0.117029502987862
0.145161290322581,0.097810685634613
0.149193548387097,0.0870304927229881
0.153225806451613,0.0624164193868637
0.157258064516129,0.060952465981245
0.161290322580645,0.0519300922751427
0.165322580645161,0.0581254735589027
0.169354838709677,0.056497760117054
0.173387096774194,0.0225154608488083
0.17741935483871,0.0276303756982088
0.181451612903226,0.0202678795903921
0.185483870967742,0.0262703187763691
0.189516129032258,0.014764373190701
0.193548387096774,0.0143846422433853
0.19758064516129,0.00497788796201348
0.201612903225806,0.00639131758362055
0.205645161290323,0.0052915015257895
0.209677419354839,-0.0035021600779146
0.213709677419355,0.00669950013980269
0.217741935483871,-0.00471419747918844
0.221774193548387,-0.00217345892451704
0.225806451612903,0.00876854080706835
0.229838709677419,0.00329559086821973
0.233870967741935,0.00436428328976035
0.237903225806452,-0.00220733322203159
0.241935483870968,0.00110080209560692
0.245967741935484,-0.000695176946464926
0.25,-0.00408946210518479


==> CryoEM-Joint Reconstruction/figures/3400_2e4/fsc_relion_wpost.dat <==
x,y
0.00403225806451613,0.99986720085144
0.00806451612903226,0.999591767787933
0.0120967741935484,0.998843133449554
0.0161290322580645,0.997534215450287
0.0201612903225806,0.996746361255646
0.0241935483870968,0.995974063873291
0.0282258064516129,0.993555903434753
0.032258064516129,0.990149676799774
0.0362903225806452,0.985370337963104
0.0403225806451613,0.97921359539032
0.0443548387096774,0.975303649902344
0.0483870967741935,0.970162034034729
0.0524193548387097,0.964485764503479
0.0564516129032258,0.956696748733521
0.0604838709677419,0.945378541946411
0.0645161290322581,0.931410074234009
0.0685483870967742,0.922510743141174
0.0725806451612903,0.916593432426453
0.0766129032258065,0.900741040706635
0.0806451612903226,0.881435811519623
0.0846774193548387,0.869862794876099
0.0887096774193548,0.844670712947845
0.092741935483871,0.819768667221069
0.0967741935483871,0.786149740219116
0.100806451612903,0.738241255283356
0.104838709677419,0.690447092056274
0.108870967741935,0.664323747158051
0.112903225806452,0.616191744804382
0.116935483870968,0.560643553733826
0.120967741935484,0.493886381387711
0.125,0.420519232749939
0.129032258064516,0.318437874317169
0.133064516129032,0.182238340377808
0.137096774193548,0.0406382530927658
0.141129032258065,-0.0382839627563953
0.145161290322581,-0.0342116802930832
0.149193548387097,-0.0239669028669596
0.153225806451613,-0.0225171912461519
0.157258064516129,-0.0300379805266857
0.161290322580645,-0.037049587816
0.165322580645161,-0.0327823460102081
0.169354838709677,-0.0181015841662884
0.173387096774194,-0.00975874252617359
0.17741935483871,0.02706528455019
0.181451612903226,0.02342689037323
0.185483870967742,0.0238676201552153
0.189516129032258,0.00922688562422991
0.193548387096774,-0.00211883313022554
0.19758064516129,-0.00324529223144054
0.201612903225806,0.00664956402033567
0.205645161290323,0.0129330540075898
0.209677419354839,0.00610139593482018
0.213709677419355,-0.00037210326991044
0.217741935483871,0.00670408410951495
0.221774193548387,0.00278741214424372
0.225806451612903,0.00051780161447823
0.229838709677419,-0.00518777687102556
0.233870967741935,0.00082485331222415
0.237903225806452,-0.00467378785833716
0.241935483870968,0.00330025679431856
0.245967741935484,0.00356906023807824
0.25,0.00506845721974969


==> CryoEM-Joint Reconstruction/figures/3400_2e4/init_psi_2e4.dat <==
x,y
-180,0
-178.99721448468,0
-177.994428969359,0
-176.991643454039,5e-05
-175.988857938719,0
-174.986072423398,0
-173.983286908078,0
-172.980501392758,0
-171.977715877437,0
-170.974930362117,0
-169.972144846797,0
-168.969359331476,0
-167.966573816156,0
-166.963788300836,0
-165.961002785515,0
-164.958217270195,0
-163.955431754875,0
-162.952646239554,0
-161.949860724234,0
-160.947075208914,0
-159.944289693593,0
-158.941504178273,0
-157.938718662953,0
-156.935933147632,0
-155.933147632312,0
-154.930362116992,0
-153.927576601671,0
-152.924791086351,5e-05
-151.922005571031,0
-150.91922005571,0
-149.91643454039,0
-148.91364902507,0
-147.910863509749,0
-146.908077994429,0
-145.905292479109,0
-144.902506963788,0
-143.899721448468,0
-142.896935933148,0
-141.894150417827,5e-05
-140.891364902507,0
-139.888579387187,0
-138.885793871866,0
-137.883008356546,0
-136.880222841226,5e-05
-135.877437325905,0
-134.874651810585,0
-133.871866295265,0
-132.869080779944,0
-131.866295264624,0
-130.863509749304,0
-129.860724233983,0
-128.857938718663,5e-05
-127.855153203343,0
-126.852367688022,0
-125.849582172702,0
-124.846796657382,0
-123.844011142061,0
-122.841225626741,0
-121.838440111421,0
-120.8356545961,0
-119.83286908078,0
-118.83008356546,0
-117.827298050139,5e-05
-116.824512534819,0
-115.821727019499,0
-114.818941504178,0
-113.816155988858,0
-112.813370473538,0
-111.810584958217,5e-05
-110.807799442897,0
-109.805013927577,5e-05
-108.802228412256,5e-05
-107.799442896936,0
-106.796657381616,0
-105.793871866295,0
-104.791086350975,0
-103.788300835655,0
-102.785515320334,5e-05
-101.782729805014,0
-100.779944289694,0
-99.7771587743733,0
-98.7743732590529,0
-97.7715877437326,5e-05
-96.7688022284123,0
-95.7660167130919,0
-94.7632311977716,0
-93.7604456824512,0
-92.7576601671309,0
-91.7548746518106,5e-05
-90.7520891364903,0
-89.7493036211699,0
-88.7465181058496,0
-87.7437325905292,0
-86.7409470752089,0
-85.7381615598886,0
-84.7353760445682,0
-83.7325905292479,0
-82.7298050139276,0
-81.7270194986072,0
-80.7242339832869,0
-79.7214484679666,5e-05
-78.7186629526462,0
-77.7158774373259,0
-76.7130919220056,0
-75.7103064066852,0
-74.7075208913649,0
-73.7047353760446,0
-72.7019498607242,0
-71.6991643454039,0
-70.6963788300836,0
-69.6935933147632,0
-68.6908077994429,5e-05
-67.6880222841226,5e-05
-66.6852367688022,5e-05
-65.6824512534819,0
-64.6796657381616,0
-63.6768802228412,5e-05
-62.6740947075209,0.0001
-61.6713091922006,0
-60.6685236768802,0
-59.6657381615599,0
-58.6629526462396,0
-57.6601671309192,5e-05
-56.6573816155989,5e-05
-55.6545961002786,0
-54.6518105849582,5e-05
-53.6490250696379,0.00015
-52.6462395543175,5e-05
-51.6434540389972,0.00015
-50.6406685236769,5e-05
-49.6378830083565,0.0001
-48.6350974930362,5e-05
-47.6323119777159,0.0001
-46.6295264623955,0.0001
-45.6267409470752,0.0001
-44.6239554317549,5e-05
-43.6211699164346,0.0002
-42.6183844011142,0.0002
-41.6155988857939,5e-05
-40.6128133704735,0.0001
-39.6100278551532,5e-05
-38.6072423398329,5e-05
-37.6044568245125,0.00015
-36.6016713091922,0.0002
-35.5988857938719,0.0001
-34.5961002785515,0.00025
-33.5933147632312,0.00015
-32.5905292479109,0.0003
-31.5877437325905,0.0003
-30.5849582172702,0.0003
-29.5821727019499,0.00025
-28.5793871866295,0.00035
-27.5766016713092,0.0002
-26.5738161559889,0.00025
-25.5710306406685,0.0004
-24.5682451253482,0.00055
-23.5654596100279,0.00045
-22.5626740947075,0.00035
-21.5598885793872,0.00075
-20.5571030640669,0.001
-19.5543175487465,0.001
-18.5515320334262,0.001
-17.5487465181058,0.0012
-16.5459610027855,0.00145
-15.5431754874652,0.002
-14.5403899721449,0.00255
-13.5376044568245,0.0033
-12.5348189415042,0.0036
-11.5320334261839,0.00505
-10.5292479108635,0.0072
-9.52646239554318,0.0104
-8.52367688022284,0.0161
-7.5208913649025,0.02025
-6.51810584958218,0.0298
-5.51532033426184,0.0384
-4.5125348189415,0.0535
-3.50974930362116,0.0706
-2.50696378830082,0.07885
-1.50417827298051,0.0893
-0.50139275766017,0.09385
0.50139275766017,0.0943
1.50417827298051,0.0878
2.50696378830082,0.06955
3.50974930362116,0.05475
4.5125348189415,0.0394
5.51532033426184,0.03
6.51810584958218,0.02165
7.5208913649025,0.0142
8.52367688022284,0.0109
9.52646239554318,0.0081
10.5292479108635,0.0056
11.5320334261839,0.00335
12.5348189415042,0.0037
13.5376044568245,0.0023
14.5403899721449,0.00175
15.5431754874652,0.00165
16.5459610027855,0.00105
17.5487465181058,0.0011
18.5515320334262,0.00075
19.5543175487465,0.00105
20.5571030640669,0.0012
21.5598885793872,0.00075
22.5626740947075,0.00055
23.5654596100279,0.00055
24.5682451253482,0.00025
25.5710306406685,0.00065
26.5738161559889,0.00035
27.5766016713092,0.0001
28.5793871866295,0.00035
29.5821727019499,0.0003
30.5849582172702,0.00025
31.5877437325905,0.0002
32.5905292479109,0.0001
33.5933147632312,0.00025
34.5961002785515,0.00015
35.5988857938719,0.00025
36.6016713091922,0
37.6044568245125,0.0001
38.6072423398329,0.0001
39.6100278551532,0.00015
40.6128133704735,5e-05
41.6155988857939,0
42.6183844011142,5e-05
43.6211699164346,0.0001
44.6239554317549,5e-05
45.6267409470752,0.0002
46.6295264623955,0.00015
47.6323119777159,5e-05
48.6350974930362,0
49.6378830083565,5e-05
50.6406685236769,5e-05
51.6434540389972,0.0001
52.6462395543176,5e-05
53.6490250696379,0
54.6518105849582,5e-05
55.6545961002786,5e-05
56.6573816155989,0
57.6601671309192,0.0001
58.6629526462395,0
59.6657381615599,0
60.6685236768802,0
61.6713091922006,0
62.6740947075209,5e-05
63.6768802228412,0
64.6796657381616,0
65.6824512534819,0
66.6852367688022,5e-05
67.6880222841226,0
68.6908077994429,0
69.6935933147632,5e-05
70.6963788300836,0
71.6991643454039,0
72.7019498607242,5e-05
73.7047353760446,0
74.7075208913649,0
75.7103064066852,0
76.7130919220056,0
77.7158774373259,0
78.7186629526462,0
79.7214484679666,0
80.7242339832869,0
81.7270194986073,5e-05
82.7298050139276,0
83.7325905292479,0
84.7353760445682,0
85.7381615598886,0
86.7409470752089,0
87.7437325905292,0
88.7465181058496,0
89.7493036211699,0
90.7520891364903,5e-05
91.7548746518106,0
92.7576601671309,0
93.7604456824512,0
94.7632311977716,0
95.7660167130919,5e-05
96.7688022284123,0
97.7715877437326,0
98.7743732590529,0.0001
99.7771587743733,0
100.779944289694,0
101.782729805014,0
102.785515320334,0
103.788300835655,0
104.791086350975,0
105.793871866295,0
106.796657381616,0
107.799442896936,0
108.802228412256,0
109.805013927577,0
110.807799442897,0
111.810584958217,0
112.813370473538,0
113.816155988858,0
114.818941504178,0
115.821727019499,0
116.824512534819,0
117.827298050139,0
118.83008356546,0
119.83286908078,0
120.8356545961,0
121.838440111421,0
122.841225626741,0
123.844011142061,0
124.846796657382,0
125.849582172702,5e-05
126.852367688022,0
127.855153203343,0
128.857938718663,0
129.860724233983,0
130.863509749304,5e-05
131.866295264624,0
132.869080779944,0
133.871866295265,0
134.874651810585,0
135.877437325905,0
136.880222841226,5e-05
137.883008356546,0
138.885793871866,0
139.888579387187,0
140.891364902507,0
141.894150417827,0
142.896935933148,0
143.899721448468,0
144.902506963788,0
145.905292479109,0
146.908077994429,0
147.910863509749,0
148.91364902507,5e-05
149.91643454039,0.0001
150.91922005571,0
151.922005571031,0
152.924791086351,5e-05
153.927576601671,0
154.930362116992,0
155.933147632312,0
156.935933147632,0
157.938718662953,0.0001
158.941504178273,0
159.944289693593,0
160.947075208914,0
161.949860724234,0
162.952646239554,0
163.955431754875,5e-05
164.958217270195,0
165.961002785515,0
166.963788300836,0
167.966573816156,0
168.969359331476,0
169.972144846797,0
170.974930362117,5e-05
171.977715877437,0
172.980501392758,0
173.983286908078,0
174.986072423398,0
175.988857938719,0
176.991643454039,0
177.994428969359,0
178.99721448468,0
180,0


==> CryoEM-Joint Reconstruction/figures/3400_2e4/init_rot_2e4.dat <==
x,y
-180,5e-05
-178.99721448468,5e-05
-177.994428969359,5e-05
-176.991643454039,5e-05
-175.988857938719,0
-174.986072423398,0
-173.983286908078,0
-172.980501392758,0
-171.977715877437,5e-05
-170.974930362117,5e-05
-169.972144846797,0
-168.969359331476,0
-167.966573816156,5e-05
-166.963788300836,0
-165.961002785515,5e-05
-164.958217270195,0
-163.955431754875,0
-162.952646239554,0
-161.949860724234,0
-160.947075208914,0
-159.944289693593,0
-158.941504178273,0
-157.938718662953,0
-156.935933147632,0
-155.933147632312,0
-154.930362116992,0
-153.927576601671,0
-152.924791086351,0
-151.922005571031,0
-150.91922005571,0
-149.91643454039,0
-148.91364902507,0
-147.910863509749,0
-146.908077994429,0
-145.905292479109,0
-144.902506963788,0
-143.899721448468,0
-142.896935933148,0
-141.894150417827,0
-140.891364902507,0
-139.888579387187,0
-138.885793871866,0
-137.883008356546,0
-136.880222841226,0
-135.877437325905,5e-05
-134.874651810585,0
-133.871866295265,0
-132.869080779944,0
-131.866295264624,0
-130.863509749304,0
-129.860724233983,0
-128.857938718663,0
-127.855153203343,0
-126.852367688022,0
-125.849582172702,0
-124.846796657382,0
-123.844011142061,0
-122.841225626741,0
-121.838440111421,0
-120.8356545961,0
-119.83286908078,0
-118.83008356546,0
-117.827298050139,0
-116.824512534819,0
-115.821727019499,0
-114.818941504178,0
-113.816155988858,0
-112.813370473538,0
-111.810584958217,0
-110.807799442897,0
-109.805013927577,0
-108.802228412256,0
-107.799442896936,0
-106.796657381616,0
-105.793871866295,0
-104.791086350975,0
-103.788300835655,0
-102.785515320334,0
-101.782729805014,0
-100.779944289694,5e-05
-99.7771587743733,0
-98.7743732590529,0
-97.7715877437326,0
-96.7688022284123,0
-95.7660167130919,0
-94.7632311977716,0
-93.7604456824512,0
-92.7576601671309,0
-91.7548746518106,0
-90.7520891364903,0
-89.7493036211699,0
-88.7465181058496,0
-87.7437325905292,0
-86.7409470752089,0
-85.7381615598886,0
-84.7353760445682,0
-83.7325905292479,5e-05
-82.7298050139276,0
-81.7270194986072,0
-80.7242339832869,0
-79.7214484679666,0
-78.7186629526462,0
-77.7158774373259,0
-76.7130919220056,5e-05
-75.7103064066852,0
-74.7075208913649,0
-73.7047353760446,0
-72.7019498607242,0
-71.6991643454039,0
-70.6963788300836,0
-69.6935933147632,0
-68.6908077994429,0
-67.6880222841226,5e-05
-66.6852367688022,5e-05
-65.6824512534819,0
-64.6796657381616,0
-63.6768802228412,0
-62.6740947075209,0
-61.6713091922006,5e-05
-60.6685236768802,5e-05
-59.6657381615599,0
-58.6629526462396,5e-05
-57.6601671309192,0
-56.6573816155989,0
-55.6545961002786,5e-05
-54.6518105849582,0.0002
-53.6490250696379,0.0001
-52.6462395543175,0.0002
-51.6434540389972,0.0001
-50.6406685236769,0.00015
-49.6378830083565,5e-05
-48.6350974930362,0.0001
-47.6323119777159,0.0001
-46.6295264623955,0.0002
-45.6267409470752,5e-05
-44.6239554317549,0.0002
-43.6211699164346,0.00015
-42.6183844011142,0
-41.6155988857939,5e-05
-40.6128133704735,5e-05
-39.6100278551532,0.00015
-38.6072423398329,0.00015
-37.6044568245125,0.0002
-36.6016713091922,0.00025
-35.5988857938719,0.00025
-34.5961002785515,5e-05
-33.5933147632312,0.0001
-32.5905292479109,0.0002
-31.5877437325905,0.00015
-30.5849582172702,0.0003
-29.5821727019499,0.00035
-28.5793871866295,0.0004
-27.5766016713092,0.00065
-26.5738161559889,0.0005
-25.5710306406685,0.0005
-24.5682451253482,0.00045
-23.5654596100279,0.0003
-22.5626740947075,0.00075
-21.5598885793872,0.00085
-20.5571030640669,0.00115
-19.5543175487465,0.0011
-18.5515320334262,0.001
-17.5487465181058,0.00175
-16.5459610027855,0.0014
-15.5431754874652,0.0019
-14.5403899721449,0.0025
-13.5376044568245,0.00455
-12.5348189415042,0.00485
-11.5320334261839,0.007
-10.5292479108635,0.00955
-9.52646239554318,0.0111
-8.52367688022284,0.01555
-7.5208913649025,0.02165
-6.51810584958218,0.02905
-5.51532033426184,0.0423
-4.5125348189415,0.05355
-3.50974930362116,0.06455
-2.50696378830082,0.07075
-1.50417827298051,0.0766
-0.50139275766017,0.0819
0.50139275766017,0.0839
1.50417827298051,0.07745
2.50696378830082,0.07005
3.50974930362116,0.0583
4.5125348189415,0.0475
5.51532033426184,0.03855
6.51810584958218,0.02895
7.5208913649025,0.0211
8.52367688022284,0.01415
9.52646239554318,0.01075
10.5292479108635,0.0069
11.5320334261839,0.005
12.5348189415042,0.00475
13.5376044568245,0.00325
14.5403899721449,0.0021
15.5431754874652,0.00225
16.5459610027855,0.0015
17.5487465181058,0.0006
18.5515320334262,0.00115
19.5543175487465,0.00075
20.5571030640669,0.00095
21.5598885793872,0.00065
22.5626740947075,0.00045
23.5654596100279,0.00055
24.5682451253482,0.0003
25.5710306406685,0.0006
26.5738161559889,0.00045
27.5766016713092,0.00035
28.5793871866295,0.0003
29.5821727019499,0.00015
30.5849582172702,0.0003
31.5877437325905,0
32.5905292479109,0.0002
33.5933147632312,5e-05
34.5961002785515,0.0003
35.5988857938719,0.0001
36.6016713091922,0.0001
37.6044568245125,5e-05
38.6072423398329,0.0001
39.6100278551532,0
40.6128133704735,0.0001
41.6155988857939,0.0001
42.6183844011142,5e-05
43.6211699164346,0.00025
44.6239554317549,0.00025
45.6267409470752,0
46.6295264623955,0
47.6323119777159,5e-05
48.6350974930362,5e-05
49.6378830083565,0
50.6406685236769,5e-05
51.6434540389972,5e-05
52.6462395543176,0
53.6490250696379,0
54.6518105849582,0
55.6545961002786,5e-05
56.6573816155989,0
57.6601671309192,0
58.6629526462395,0
59.6657381615599,5e-05
60.6685236768802,0
61.6713091922006,0
62.6740947075209,5e-05
63.6768802228412,0
64.6796657381616,0.0001
65.6824512534819,0
66.6852367688022,0
67.6880222841226,0
68.6908077994429,5e-05
69.6935933147632,0
70.6963788300836,0
71.6991643454039,0
72.7019498607242,5e-05
73.7047353760446,0
74.7075208913649,5e-05
75.7103064066852,0
76.7130919220056,0
77.7158774373259,0
78.7186629526462,0
79.7214484679666,0
80.7242339832869,0
81.7270194986073,0
82.7298050139276,0
83.7325905292479,0
84.7353760445682,0
85.7381615598886,0
86.7409470752089,0
87.7437325905292,0
88.7465181058496,0
89.7493036211699,5e-05
90.7520891364903,5e-05
91.7548746518106,0
92.7576601671309,0
93.7604456824512,0
94.7632311977716,5e-05
95.7660167130919,0
96.7688022284123,0
97.7715877437326,5e-05
98.7743732590529,0
99.7771587743733,0
100.779944289694,0
101.782729805014,0
102.785515320334,5e-05
103.788300835655,0
104.791086350975,0
105.793871866295,0
106.796657381616,0
107.799442896936,5e-05
108.802228412256,0
109.805013927577,0
110.807799442897,0
111.810584958217,0
112.813370473538,0
113.816155988858,0
114.818941504178,0
115.821727019499,0
116.824512534819,0
117.827298050139,0
118.83008356546,0
119.83286908078,0
120.8356545961,0
121.838440111421,0
122.841225626741,0
123.844011142061,0
124.846796657382,0
125.849582172702,0
126.852367688022,0
127.855153203343,0
128.857938718663,0
129.860724233983,5e-05
130.863509749304,5e-05
131.866295264624,0
132.869080779944,0
133.871866295265,0
134.874651810585,0
135.877437325905,0
136.880222841226,0
137.883008356546,0
138.885793871866,5e-05
139.888579387187,0
140.891364902507,0
141.894150417827,0
142.896935933148,0
143.899721448468,5e-05
144.902506963788,0
145.905292479109,0
146.908077994429,0
147.910863509749,0
148.91364902507,0
149.91643454039,0
150.91922005571,0
151.922005571031,0
152.924791086351,0
153.927576601671,0
154.930362116992,0
155.933147632312,5e-05
156.935933147632,0
157.938718662953,0
158.941504178273,0
159.944289693593,0
160.947075208914,0
161.949860724234,0
162.952646239554,0
163.955431754875,0
164.958217270195,0
165.961002785515,5e-05
166.963788300836,0
167.966573816156,0
168.969359331476,5e-05
169.972144846797,0
170.974930362117,0
171.977715877437,0
172.980501392758,0
173.983286908078,5e-05
174.986072423398,5e-05
175.988857938719,0
176.991643454039,0
177.994428969359,5e-05
178.99721448468,5e-05
180,0


==> CryoEM-Joint Reconstruction/figures/3400_2e4/init_shiftx_2e4.dat <==
x,y
-10,0
-9.7979797979798,0
-9.5959595959596,0
-9.39393939393939,0
-9.19191919191919,0
-8.98989898989899,0
-8.78787878787879,0
-8.58585858585859,0
-8.38383838383838,0
-8.18181818181818,0
-7.97979797979798,0
-7.77777777777778,0
-7.57575757575758,0
-7.37373737373737,0
-7.17171717171717,0
-6.96969696969697,0
-6.76767676767677,0
-6.56565656565657,0
-6.36363636363636,0
-6.16161616161616,0
-5.95959595959596,0
-5.75757575757576,0
-5.55555555555556,0
-5.35353535353535,0
-5.15151515151515,0
-4.94949494949495,0
-4.74747474747475,0
-4.54545454545455,0
-4.34343434343434,0
-4.14141414141414,0
-3.93939393939394,0
-3.73737373737374,0
-3.53535353535354,0
-3.33333333333333,0
-3.13131313131313,0.01195
-2.92929292929293,0.0333
-2.72727272727273,0.03425
-2.52525252525253,0.03475
-2.32323232323232,0.03425
-2.12121212121212,0.03315
-1.91919191919192,0.0375
-1.71717171717172,0.03445
-1.51515151515152,0.03225
-1.31313131313131,0.0331
-1.11111111111111,0.0346
-0.909090909090908,0.03575
-0.707070707070708,0.03435
-0.505050505050505,0.0339
-0.303030303030303,0.0327
-0.1010101010101,0.032
0.1010101010101,0.03255
0.303030303030303,0.03335
0.505050505050505,0.0339
0.707070707070708,0.03255
0.909090909090908,0.03185
1.11111111111111,0.0326
1.31313131313131,0.03375
1.51515151515152,0.0326
1.71717171717172,0.0335
1.91919191919192,0.03365
2.12121212121212,0.0322
2.32323232323232,0.033
2.52525252525253,0.03505
2.72727272727273,0.0356
2.92929292929293,0.0116
3.13131313131313,0
3.33333333333333,0
3.53535353535353,0
3.73737373737374,0
3.93939393939394,0
4.14141414141414,0
4.34343434343434,0
4.54545454545454,0
4.74747474747475,0
4.94949494949495,0
5.15151515151515,0
5.35353535353535,0
5.55555555555556,0
5.75757575757576,0
5.95959595959596,0
6.16161616161616,0
6.36363636363636,0
6.56565656565656,0
6.76767676767677,0
6.96969696969697,0
7.17171717171717,0
7.37373737373737,0
7.57575757575757,0
7.77777777777778,0
7.97979797979798,0
8.18181818181818,0
8.38383838383838,0
8.58585858585858,0
8.78787878787879,0
8.98989898989899,0
9.19191919191919,0
9.39393939393939,0
9.5959595959596,0
9.7979797979798,0
10,0


==> CryoEM-Joint Reconstruction/figures/3400_2e4/init_shifty_2e4.dat <==
x,y
-10,0
-9.7979797979798,0
-9.5959595959596,0
-9.39393939393939,0
-9.19191919191919,0
-8.98989898989899,0
-8.78787878787879,0
-8.58585858585859,0
-8.38383838383838,0
-8.18181818181818,0
-7.97979797979798,0
-7.77777777777778,0
-7.57575757575758,0
-7.37373737373737,0
-7.17171717171717,0
-6.96969696969697,0
-6.76767676767677,0
-6.56565656565657,0
-6.36363636363636,0
-6.16161616161616,0
-5.95959595959596,0
-5.75757575757576,0
-5.55555555555556,0
-5.35353535353535,0
-5.15151515151515,0
-4.94949494949495,0
-4.74747474747475,0
-4.54545454545455,0
-4.34343434343434,0
-4.14141414141414,0
-3.93939393939394,0
-3.73737373737374,0
-3.53535353535354,0
-3.33333333333333,0
-3.13131313131313,0.0117
-2.92929292929293,0.0364
-2.72727272727273,0.0318
-2.52525252525253,0.03385
-2.32323232323232,0.03545
-2.12121212121212,0.0298
-1.91919191919192,0.03575
-1.71717171717172,0.03385
-1.51515151515152,0.03285
-1.31313131313131,0.03625
-1.11111111111111,0.033
-0.909090909090908,0.0337
-0.707070707070708,0.0366
-0.505050505050505,0.03005
-0.303030303030303,0.03275
-0.1010101010101,0.03215
0.1010101010101,0.0317
0.303030303030303,0.0349
0.505050505050505,0.03415
0.707070707070708,0.03375
0.909090909090908,0.0327
1.11111111111111,0.0325
1.31313131313131,0.0337
1.51515151515152,0.03305
1.71717171717172,0.03285
1.91919191919192,0.0345
2.12121212121212,0.03325
2.32323232323232,0.0356
2.52525252525253,0.03355
2.72727272727273,0.03535
2.92929292929293,0.0125
3.13131313131313,0
3.33333333333333,0
3.53535353535353,0
3.73737373737374,0
3.93939393939394,0
4.14141414141414,0
4.34343434343434,0
4.54545454545454,0
4.74747474747475,0
4.94949494949495,0
5.15151515151515,0
5.35353535353535,0
5.55555555555556,0
5.75757575757576,0
5.95959595959596,0
6.16161616161616,0
6.36363636363636,0
6.56565656565656,0
6.76767676767677,0
6.96969696969697,0
7.17171717171717,0
7.37373737373737,0
7.57575757575757,0
7.77777777777778,0
7.97979797979798,0
8.18181818181818,0
8.38383838383838,0
8.58585858585858,0
8.78787878787879,0
8.98989898989899,0
9.19191919191919,0
9.39393939393939,0
9.5959595959596,0
9.7979797979798,0
10,0


==> CryoEM-Joint Reconstruction/figures/3400_2e4/init_tilt_2e4.dat <==
x,y
-180,0
-178.99721448468,0
-177.994428969359,0
-176.991643454039,0
-175.988857938719,0
-174.986072423398,0
-173.983286908078,0
-172.980501392758,0
-171.977715877437,0
-170.974930362117,0
-169.972144846797,0
-168.969359331476,0
-167.966573816156,0
-166.963788300836,0
-165.961002785515,0
-164.958217270195,0
-163.955431754875,0
-162.952646239554,0
-161.949860724234,0
-160.947075208914,0
-159.944289693593,0
-158.941504178273,0
-157.938718662953,0
-156.935933147632,0
-155.933147632312,0
-154.930362116992,0
-153.927576601671,0
-152.924791086351,0
-151.922005571031,0
-150.91922005571,0
-149.91643454039,0
-148.91364902507,0
-147.910863509749,0
-146.908077994429,0
-145.905292479109,0
-144.902506963788,0
-143.899721448468,0
-142.896935933148,0
-141.894150417827,0
-140.891364902507,0
-139.888579387187,0
-138.885793871866,0
-137.883008356546,0
-136.880222841226,0
-135.877437325905,0
-134.874651810585,0
-133.871866295265,0
-132.869080779944,0
-131.866295264624,0
-130.863509749304,0
-129.860724233983,0
-128.857938718663,0
-127.855153203343,0
-126.852367688022,0
-125.849582172702,0
-124.846796657382,0
-123.844011142061,0
-122.841225626741,0
-121.838440111421,0
-120.8356545961,0
-119.83286908078,0
-118.83008356546,0
-117.827298050139,0
-116.824512534819,0
-115.821727019499,0
-114.818941504178,0
-113.816155988858,0
-112.813370473538,0
-111.810584958217,0
-110.807799442897,0
-109.805013927577,0
-108.802228412256,0
-107.799442896936,0
-106.796657381616,0
-105.793871866295,0
-104.791086350975,0
-103.788300835655,0
-102.785515320334,0
-101.782729805014,0
-100.779944289694,0
-99.7771587743733,0
-98.7743732590529,0
-97.7715877437326,0
-96.7688022284123,0
-95.7660167130919,0
-94.7632311977716,0
-93.7604456824512,0
-92.7576601671309,0
-91.7548746518106,0
-90.7520891364903,0
-89.7493036211699,0
-88.7465181058496,0
-87.7437325905292,0
-86.7409470752089,0
-85.7381615598886,0
-84.7353760445682,0
-83.7325905292479,0
-82.7298050139276,0
-81.7270194986072,0
-80.7242339832869,0
-79.7214484679666,0
-78.7186629526462,0
-77.7158774373259,0
-76.7130919220056,0
-75.7103064066852,0
-74.7075208913649,5e-05
-73.7047353760446,0
-72.7019498607242,0
-71.6991643454039,0
-70.6963788300836,0
-69.6935933147632,0
-68.6908077994429,0
-67.6880222841226,0
-66.6852367688022,0
-65.6824512534819,0
-64.6796657381616,0
-63.6768802228412,0
-62.6740947075209,0
-61.6713091922006,0
-60.6685236768802,0
-59.6657381615599,0
-58.6629526462396,0
-57.6601671309192,0
-56.6573816155989,0
-55.6545961002786,0
-54.6518105849582,0
-53.6490250696379,0
-52.6462395543175,0
-51.6434540389972,0
-50.6406685236769,0
-49.6378830083565,0
-48.6350974930362,0
-47.6323119777159,5e-05
-46.6295264623955,0
-45.6267409470752,0
-44.6239554317549,0
-43.6211699164346,0
-42.6183844011142,0
-41.6155988857939,0
-40.6128133704735,0
-39.6100278551532,0
-38.6072423398329,5e-05
-37.6044568245125,5e-05
-36.6016713091922,0
-35.5988857938719,0
-34.5961002785515,0
-33.5933147632312,0
-32.5905292479109,5e-05
-31.5877437325905,0
-30.5849582172702,0
-29.5821727019499,0
-28.5793871866295,0
-27.5766016713092,0
-26.5738161559889,0
-25.5710306406685,0
-24.5682451253482,0
-23.5654596100279,0
-22.5626740947075,0
-21.5598885793872,0.0001
-20.5571030640669,0.0002
-19.5543175487465,0.0002
-18.5515320334262,0.00025
-17.5487465181058,0.0005
-16.5459610027855,0.00055
-15.5431754874652,0.0011
-14.5403899721449,0.00215
-13.5376044568245,0.00245
-12.5348189415042,0.00315
-11.5320334261839,0.005
-10.5292479108635,0.0067
-9.52646239554318,0.01
-8.52367688022284,0.01525
-7.5208913649025,0.0226
-6.51810584958218,0.0311
-5.51532033426184,0.04115
-4.5125348189415,0.0572
-3.50974930362116,0.07055
-2.50696378830082,0.08755
-1.50417827298051,0.09195
-0.50139275766017,0.0929
0.50139275766017,0.0919
1.50417827298051,0.0871
2.50696378830082,0.0736
3.50974930362116,0.056
4.5125348189415,0.04275
5.51532033426184,0.03135
6.51810584958218,0.02235
7.5208913649025,0.0176
8.52367688022284,0.00955
9.52646239554318,0.008
10.5292479108635,0.00505
11.5320334261839,0.00375
12.5348189415042,0.0021
13.5376044568245,0.002
14.5403899721449,0.00125
15.5431754874652,0.00075
16.5459610027855,0.0007
17.5487465181058,0.00025
18.5515320334262,0.0003
19.5543175487465,0.0001
20.5571030640669,0.0001
21.5598885793872,5e-05
22.5626740947075,5e-05
23.5654596100279,0
24.5682451253482,0
25.5710306406685,0
26.5738161559889,5e-05
27.5766016713092,5e-05
28.5793871866295,0
29.5821727019499,0
30.5849582172702,0
31.5877437325905,0
32.5905292479109,0
33.5933147632312,0
34.5961002785515,0
35.5988857938719,0
36.6016713091922,0
37.6044568245125,5e-05
38.6072423398329,0
39.6100278551532,0
40.6128133704735,0
41.6155988857939,0
42.6183844011142,0
43.6211699164346,0
44.6239554317549,0
45.6267409470752,0
46.6295264623955,0
47.6323119777159,0
48.6350974930362,0
49.6378830083565,0
50.6406685236769,0
51.6434540389972,0
52.6462395543176,0
53.6490250696379,0
54.6518105849582,0
55.6545961002786,0
56.6573816155989,0
57.6601671309192,0
58.6629526462395,0
59.6657381615599,0
60.6685236768802,0
61.6713091922006,5e-05
62.6740947075209,0
63.6768802228412,5e-05
64.6796657381616,0
65.6824512534819,0
66.6852367688022,0
67.6880222841226,0
68.6908077994429,0
69.6935933147632,0
70.6963788300836,0
71.6991643454039,0
72.7019498607242,0
73.7047353760446,0
74.7075208913649,5e-05
75.7103064066852,0
76.7130919220056,0
77.7158774373259,5e-05
78.7186629526462,5e-05
79.7214484679666,0
80.7242339832869,0
81.7270194986073,5e-05
82.7298050139276,0
83.7325905292479,5e-05
84.7353760445682,0
85.7381615598886,0
86.7409470752089,0
87.7437325905292,0
88.7465181058496,0
89.7493036211699,0
90.7520891364903,0
91.7548746518106,0
92.7576601671309,0
93.7604456824512,0
94.7632311977716,0
95.7660167130919,0
96.7688022284123,0
97.7715877437326,0
98.7743732590529,0
99.7771587743733,0
100.779944289694,0
101.782729805014,0
102.785515320334,0
103.788300835655,0
104.791086350975,0
105.793871866295,0
106.796657381616,0
107.799442896936,0
108.802228412256,0
109.805013927577,0
110.807799442897,0
111.810584958217,0
112.813370473538,0
113.816155988858,0
114.818941504178,0
115.821727019499,0
116.824512534819,0
117.827298050139,0
118.83008356546,0
119.83286908078,0
120.8356545961,0
121.838440111421,0
122.841225626741,0
123.844011142061,0
124.846796657382,0
125.849582172702,0
126.852367688022,0
127.855153203343,0
128.857938718663,0
129.860724233983,0
130.863509749304,0
131.866295264624,0
132.869080779944,0
133.871866295265,0
134.874651810585,0
135.877437325905,0
136.880222841226,0
137.883008356546,0
138.885793871866,0
139.888579387187,0
140.891364902507,0
141.894150417827,0
142.896935933148,0
143.899721448468,0
144.902506963788,0
145.905292479109,0
146.908077994429,0
147.910863509749,0
148.91364902507,0
149.91643454039,0
150.91922005571,0
151.922005571031,0
152.924791086351,0
153.927576601671,0
154.930362116992,0
155.933147632312,0
156.935933147632,0
157.938718662953,0
158.941504178273,0
159.944289693593,0
160.947075208914,0
161.949860724234,0
162.952646239554,0
163.955431754875,0
164.958217270195,0
165.961002785515,0
166.963788300836,0
167.966573816156,0
168.969359331476,0
169.972144846797,0
170.974930362117,0
171.977715877437,0
172.980501392758,0
173.983286908078,0
174.986072423398,0
175.988857938719,0
176.991643454039,0
177.994428969359,0
178.99721448468,0
180,0


==> CryoEM-Joint Reconstruction/figures/3400_2e4/ours_psi_2e4.dat <==
x,y
-180,0
-178.99721448468,0
-177.994428969359,0
-176.991643454039,0
-175.988857938719,0
-174.986072423398,0
-173.983286908078,0
-172.980501392758,0
-171.977715877437,5e-05
-170.974930362117,0
-169.972144846797,0
-168.969359331476,0
-167.966573816156,0
-166.963788300836,0
-165.961002785515,0
-164.958217270195,5e-05
-163.955431754875,0
-162.952646239554,0
-161.949860724234,0
-160.947075208914,0
-159.944289693593,0
-158.941504178273,0
-157.938718662953,5e-05
-156.935933147632,0
-155.933147632312,0
-154.930362116992,5e-05
-153.927576601671,0
-152.924791086351,0
-151.922005571031,0
-150.91922005571,0
-149.91643454039,5e-05
-148.91364902507,5e-05
-147.910863509749,0
-146.908077994429,5e-05
-145.905292479109,5e-05
-144.902506963788,0
-143.899721448468,0
-142.896935933148,0
-141.894150417827,0
-140.891364902507,0
-139.888579387187,0
-138.885793871866,5e-05
-137.883008356546,0
-136.880222841226,0
-135.877437325905,0
-134.874651810585,0
-133.871866295265,0
-132.869080779944,0.0001
-131.866295264624,0
-130.863509749304,0
-129.860724233983,0
-128.857938718663,0
-127.855153203343,0
-126.852367688022,0
-125.849582172702,0
-124.846796657382,0
-123.844011142061,0
-122.841225626741,0
-121.838440111421,0
-120.8356545961,0
-119.83286908078,0
-118.83008356546,0
-117.827298050139,0
-116.824512534819,0
-115.821727019499,0
-114.818941504178,0
-113.816155988858,0
-112.813370473538,0
-111.810584958217,0
-110.807799442897,0
-109.805013927577,0
-108.802228412256,0
-107.799442896936,0
-106.796657381616,0
-105.793871866295,0
-104.791086350975,0
-103.788300835655,0
-102.785515320334,0
-101.782729805014,0
-100.779944289694,0.0001
-99.7771587743733,0
-98.7743732590529,0
-97.7715877437326,0
-96.7688022284123,5e-05
-95.7660167130919,0
-94.7632311977716,0
-93.7604456824512,0
-92.7576601671309,0
-91.7548746518106,5e-05
-90.7520891364903,0
-89.7493036211699,0
-88.7465181058496,0
-87.7437325905292,0
-86.7409470752089,0
-85.7381615598886,0
-84.7353760445682,0
-83.7325905292479,0
-82.7298050139276,0
-81.7270194986072,0
-80.7242339832869,0
-79.7214484679666,0
-78.7186629526462,5e-05
-77.7158774373259,0
-76.7130919220056,0
-75.7103064066852,0
-74.7075208913649,5e-05
-73.7047353760446,0
-72.7019498607242,0
-71.6991643454039,5e-05
-70.6963788300836,0
-69.6935933147632,0
-68.6908077994429,0
-67.6880222841226,5e-05
-66.6852367688022,0
-65.6824512534819,0
-64.6796657381616,0
-63.6768802228412,0
-62.6740947075209,0
-61.6713091922006,5e-05
-60.6685236768802,0
-59.6657381615599,5e-05
-58.6629526462396,0
-57.6601671309192,0
-56.6573816155989,5e-05
-55.6545961002786,0.0001
-54.6518105849582,0
-53.6490250696379,5e-05
-52.6462395543175,0.0001
-51.6434540389972,5e-05
-50.6406685236769,5e-05
-49.6378830083565,0
-48.6350974930362,0.0001
-47.6323119777159,0.0001
-46.6295264623955,0.00015
-45.6267409470752,5e-05
-44.6239554317549,0.0001
-43.6211699164346,0.0001
-42.6183844011142,5e-05
-41.6155988857939,0
-40.6128133704735,0
-39.6100278551532,0.00015
-38.6072423398329,5e-05
-37.6044568245125,0.0001
-36.6016713091922,0.00015
-35.5988857938719,0.00025
-34.5961002785515,0.00025
-33.5933147632312,0.0001
-32.5905292479109,0.00015
-31.5877437325905,0.00015
-30.5849582172702,0.00025
-29.5821727019499,0.00025
-28.5793871866295,0.0003
-27.5766016713092,0.0003
-26.5738161559889,0.00035
-25.5710306406685,0.00055
-24.5682451253482,0.00035
-23.5654596100279,0.00055
-22.5626740947075,0.00045
-21.5598885793872,0.0009
-20.5571030640669,0.00065
-19.5543175487465,0.00075
-18.5515320334262,0.0008
-17.5487465181058,0.0012
-16.5459610027855,0.001
-15.5431754874652,0.0012
-14.5403899721449,0.00185
-13.5376044568245,0.002
-12.5348189415042,0.003
-11.5320334261839,0.00275
-10.5292479108635,0.0037
-9.52646239554318,0.00415
-8.52367688022284,0.00555
-7.5208913649025,0.0076
-6.51810584958218,0.01075
-5.51532033426184,0.01475
-4.5125348189415,0.0237
-3.50974930362116,0.0406
-2.50696378830082,0.0875
-1.50417827298051,0.1721
-0.50139275766017,0.22195
0.50139275766017,0.16775
1.50417827298051,0.0878
2.50696378830082,0.04025
3.50974930362116,0.02225
4.5125348189415,0.01325
5.51532033426184,0.01025
6.51810584958218,0.00685
7.5208913649025,0.0054
8.52367688022284,0.00495
9.52646239554318,0.00385
10.5292479108635,0.00285
11.5320334261839,0.00235
12.5348189415042,0.00195
13.5376044568245,0.00145
14.5403899721449,0.00145
15.5431754874652,0.00105
16.5459610027855,0.001
17.5487465181058,0.0009
18.5515320334262,0.00095
19.5543175487465,0.0008
20.5571030640669,0.0005
21.5598885793872,0.0004
22.5626740947075,0.0003
23.5654596100279,0.0004
24.5682451253482,0.00025
25.5710306406685,0.0003
26.5738161559889,0.0005
27.5766016713092,0.00035
28.5793871866295,0.0001
29.5821727019499,0.0002
30.5849582172702,0.0004
31.5877437325905,0.0002
32.5905292479109,0.0001
33.5933147632312,0.00015
34.5961002785515,0.00035
35.5988857938719,5e-05
36.6016713091922,0.0001
37.6044568245125,5e-05
38.6072423398329,5e-05
39.6100278551532,0.0001
40.6128133704735,0.00015
41.6155988857939,0.0001
42.6183844011142,0.00015
43.6211699164346,0.00015
44.6239554317549,0.00015
45.6267409470752,0.0001
46.6295264623955,5e-05
47.6323119777159,5e-05
48.6350974930362,0.00015
49.6378830083565,5e-05
50.6406685236769,5e-05
51.6434540389972,0.00015
52.6462395543176,5e-05
53.6490250696379,5e-05
54.6518105849582,0
55.6545961002786,0.0001
56.6573816155989,0
57.6601671309192,0
58.6629526462395,0
59.6657381615599,0
60.6685236768802,0.0001
61.6713091922006,0
62.6740947075209,0
63.6768802228412,0.0001
64.6796657381616,0
65.6824512534819,0
66.6852367688022,0.0001
67.6880222841226,0
68.6908077994429,0
69.6935933147632,0
70.6963788300836,0
71.6991643454039,0
72.7019498607242,0
73.7047353760446,0
74.7075208913649,0
75.7103064066852,0
76.7130919220056,0
77.7158774373259,0
78.7186629526462,0
79.7214484679666,5e-05
80.7242339832869,0
81.7270194986073,0
82.7298050139276,0
83.7325905292479,0
84.7353760445682,0
85.7381615598886,0
86.7409470752089,0
87.7437325905292,0
88.7465181058496,0
89.7493036211699,0
90.7520891364903,5e-05
91.7548746518106,0
92.7576601671309,0
93.7604456824512,0
94.7632311977716,0
95.7660167130919,5e-05
96.7688022284123,0
97.7715877437326,5e-05
98.7743732590529,0
99.7771587743733,0
100.779944289694,0
101.782729805014,0
102.785515320334,0
103.788300835655,0
104.791086350975,0
105.793871866295,0
106.796657381616,0
107.799442896936,0
108.802228412256,5e-05
109.805013927577,0.0001
110.807799442897,5e-05
111.810584958217,0
112.813370473538,0
113.816155988858,0
114.818941504178,0
115.821727019499,0
116.824512534819,0
117.827298050139,0
118.83008356546,0
119.83286908078,0
120.8356545961,0
121.838440111421,0
122.841225626741,0
123.844011142061,0
124.846796657382,0
125.849582172702,0
126.852367688022,0
127.855153203343,0
128.857938718663,5e-05
129.860724233983,0
130.863509749304,0
131.866295264624,0
132.869080779944,0
133.871866295265,0
134.874651810585,0
135.877437325905,5e-05
136.880222841226,0
137.883008356546,0
138.885793871866,0
139.888579387187,0
140.891364902507,0
141.894150417827,5e-05
142.896935933148,0
143.899721448468,0
144.902506963788,0
145.905292479109,0
146.908077994429,0
147.910863509749,5e-05
148.91364902507,0
149.91643454039,0
150.91922005571,0
151.922005571031,0
152.924791086351,0
153.927576601671,0
154.930362116992,0
155.933147632312,0
156.935933147632,0
157.938718662953,0
158.941504178273,0
159.944289693593,0
160.947075208914,0
161.949860724234,0
162.952646239554,0
163.955431754875,0
164.958217270195,0
165.961002785515,0
166.963788300836,0
167.966573816156,0
168.969359331476,0
169.972144846797,0
170.974930362117,5e-05
171.977715877437,0
172.980501392758,0
173.983286908078,0
174.986072423398,5e-05
175.988857938719,5e-05
176.991643454039,0
177.994428969359,0
178.99721448468,0
180,0


==> CryoEM-Joint Reconstruction/figures/3400_2e4/ours_rot_2e4.dat <==
x,y
-180,0
-178.99721448468,0
-177.994428969359,0
-176.991643454039,0
-175.988857938719,0
-174.986072423398,0
-173.983286908078,0.0001
-172.980501392758,0
-171.977715877437,0
-170.974930362117,0
-169.972144846797,0
-168.969359331476,5e-05
-167.966573816156,0
-166.963788300836,5e-05
-165.961002785515,0
-164.958217270195,0
-163.955431754875,0
-162.952646239554,0
-161.949860724234,5e-05
-160.947075208914,0
-159.944289693593,0
-158.941504178273,0
-157.938718662953,0
-156.935933147632,0
-155.933147632312,0
-154.930362116992,0
-153.927576601671,0
-152.924791086351,0
-151.922005571031,0
-150.91922005571,0
-149.91643454039,0
-148.91364902507,0
-147.910863509749,0
-146.908077994429,0
-145.905292479109,0
-144.902506963788,0
-143.899721448468,0
-142.896935933148,0
-141.894150417827,0
-140.891364902507,0
-139.888579387187,0
-138.885793871866,0
-137.883008356546,0
-136.880222841226,0
-135.877437325905,0
-134.874651810585,0
-133.871866295265,0
-132.869080779944,0
-131.866295264624,0
-130.863509749304,0
-129.860724233983,0
-128.857938718663,0
-127.855153203343,0
-126.852367688022,0
-125.849582172702,0
-124.846796657382,0
-123.844011142061,0
-122.841225626741,0
-121.838440111421,0
-120.8356545961,0
-119.83286908078,0
-118.83008356546,0
-117.827298050139,0
-116.824512534819,0
-115.821727019499,0
-114.818941504178,0
-113.816155988858,0
-112.813370473538,0
-111.810584958217,0
-110.807799442897,0
-109.805013927577,0
-108.802228412256,0
-107.799442896936,0
-106.796657381616,0
-105.793871866295,0
-104.791086350975,5e-05
-103.788300835655,0
-102.785515320334,0
-101.782729805014,0
-100.779944289694,5e-05
-99.7771587743733,0
-98.7743732590529,0
-97.7715877437326,0
-96.7688022284123,0
-95.7660167130919,0
-94.7632311977716,0
-93.7604456824512,0
-92.7576601671309,5e-05
-91.7548746518106,0
-90.7520891364903,0
-89.7493036211699,0
-88.7465181058496,0
-87.7437325905292,0
-86.7409470752089,0
-85.7381615598886,0
-84.7353760445682,0
-83.7325905292479,0
-82.7298050139276,0
-81.7270194986072,5e-05
-80.7242339832869,0
-79.7214484679666,0
-78.7186629526462,0
-77.7158774373259,5e-05
-76.7130919220056,0
-75.7103064066852,0
-74.7075208913649,0
-73.7047353760446,0
-72.7019498607242,0
-71.6991643454039,0
-70.6963788300836,0
-69.6935933147632,0
-68.6908077994429,0
-67.6880222841226,5e-05
-66.6852367688022,0
-65.6824512534819,0
-64.6796657381616,0
-63.6768802228412,0
-62.6740947075209,5e-05
-61.6713091922006,0
-60.6685236768802,5e-05
-59.6657381615599,5e-05
-58.6629526462396,0
-57.6601671309192,0.0001
-56.6573816155989,0
-55.6545961002786,5e-05
-54.6518105849582,0.00015
-53.6490250696379,5e-05
-52.6462395543175,5e-05
-51.6434540389972,5e-05
-50.6406685236769,0.0001
-49.6378830083565,0.0001
-48.6350974930362,0.0001
-47.6323119777159,5e-05
-46.6295264623955,0.0001
-45.6267409470752,0.0002
-44.6239554317549,0.0001
-43.6211699164346,0.00015
-42.6183844011142,0.0002
-41.6155988857939,0
-40.6128133704735,5e-05
-39.6100278551532,5e-05
-38.6072423398329,5e-05
-37.6044568245125,0.00015
-36.6016713091922,0.00015
-35.5988857938719,0.00035
-34.5961002785515,0.00015
-33.5933147632312,0.00045
-32.5905292479109,5e-05
-31.5877437325905,0.0002
-30.5849582172702,0.0003
-29.5821727019499,0.0002
-28.5793871866295,0.0005
-27.5766016713092,0.0003
-26.5738161559889,0.0005
-25.5710306406685,0.00045
-24.5682451253482,0.0003
-23.5654596100279,0.00055
-22.5626740947075,0.0008
-21.5598885793872,0.001
-20.5571030640669,0.00065
-19.5543175487465,0.001
-18.5515320334262,0.0009
-17.5487465181058,0.00095
-16.5459610027855,0.0013
-15.5431754874652,0.00155
-14.5403899721449,0.0017
-13.5376044568245,0.0024
-12.5348189415042,0.00255
-11.5320334261839,0.0031
-10.5292479108635,0.00415
-9.52646239554318,0.00475
-8.52367688022284,0.0058
-7.5208913649025,0.00785
-6.51810584958218,0.01075
-5.51532033426184,0.0151
-4.5125348189415,0.0247
-3.50974930362116,0.04145
-2.50696378830082,0.07425
-1.50417827298051,0.1372
-0.50139275766017,0.1956
0.50139275766017,0.18085
1.50417827298051,0.11155
2.50696378830082,0.05665
3.50974930362116,0.02895
4.5125348189415,0.0169
5.51532033426184,0.0117
6.51810584958218,0.0088
7.5208913649025,0.00725
8.52367688022284,0.0058
9.52646239554318,0.00385
10.5292479108635,0.0025
11.5320334261839,0.00225
12.5348189415042,0.002
13.5376044568245,0.0021
14.5403899721449,0.0014
15.5431754874652,0.00115
16.5459610027855,0.0009
17.5487465181058,0.00075
18.5515320334262,0.00085
19.5543175487465,0.00085
20.5571030640669,0.0007
21.5598885793872,0.0003
22.5626740947075,0.0003
23.5654596100279,0.00065
24.5682451253482,0.00025
25.5710306406685,0.00035
26.5738161559889,0.0002
27.5766016713092,0.0003
28.5793871866295,0.0003
29.5821727019499,5e-05
30.5849582172702,0.00025
31.5877437325905,0.00015
32.5905292479109,5e-05
33.5933147632312,0.0002
34.5961002785515,5e-05
35.5988857938719,0.00015
36.6016713091922,5e-05
37.6044568245125,5e-05
38.6072423398329,0.0001
39.6100278551532,0.0002
40.6128133704735,0.00015
41.6155988857939,5e-05
42.6183844011142,5e-05
43.6211699164346,0.00025
44.6239554317549,5e-05
45.6267409470752,5e-05
46.6295264623955,0.0001
47.6323119777159,0
48.6350974930362,0
49.6378830083565,5e-05
50.6406685236769,0
51.6434540389972,5e-05
52.6462395543176,0
53.6490250696379,0
54.6518105849582,5e-05
55.6545961002786,0
56.6573816155989,0
57.6601671309192,5e-05
58.6629526462395,0
59.6657381615599,5e-05
60.6685236768802,0
61.6713091922006,0
62.6740947075209,0
63.6768802228412,0
64.6796657381616,5e-05
65.6824512534819,5e-05
66.6852367688022,0
67.6880222841226,0
68.6908077994429,0
69.6935933147632,0
70.6963788300836,0
71.6991643454039,5e-05
72.7019498607242,0
73.7047353760446,5e-05
74.7075208913649,0
75.7103064066852,0
76.7130919220056,0
77.7158774373259,5e-05
78.7186629526462,0
79.7214484679666,0
80.7242339832869,5e-05
81.7270194986073,0
82.7298050139276,0
83.7325905292479,0
84.7353760445682,0
85.7381615598886,0
86.7409470752089,5e-05
87.7437325905292,0
88.7465181058496,5e-05
89.7493036211699,0
90.7520891364903,0
91.7548746518106,0
92.7576601671309,0
93.7604456824512,0
94.7632311977716,0
95.7660167130919,0
96.7688022284123,0
97.7715877437326,0
98.7743732590529,0
99.7771587743733,0
100.779944289694,0
101.782729805014,0
102.785515320334,0
103.788300835655,0
104.791086350975,0
105.793871866295,0
106.796657381616,0
107.799442896936,0
108.802228412256,0
109.805013927577,0
110.807799442897,0
111.810584958217,0
112.813370473538,0
113.816155988858,0
114.818941504178,0
115.821727019499,0
116.824512534819,0
117.827298050139,0
118.83008356546,0
119.83286908078,0
120.8356545961,0
121.838440111421,0
122.841225626741,0
123.844011142061,5e-05
124.846796657382,0
125.849582172702,0
126.852367688022,0
127.855153203343,0
128.857938718663,0
129.860724233983,0
130.863509749304,0
131.866295264624,0
132.869080779944,0
133.871866295265,0
134.874651810585,0
135.877437325905,0
136.880222841226,0
137.883008356546,0
138.885793871866,0
139.888579387187,0
140.891364902507,0
141.894150417827,0
142.896935933148,0
143.899721448468,0
144.902506963788,0
145.905292479109,0
146.908077994429,0
147.910863509749,0
148.91364902507,0
149.91643454039,5e-05
150.91922005571,0
151.922005571031,0
152.924791086351,0
153.927576601671,0
154.930362116992,0
155.933147632312,0
156.935933147632,0
157.938718662953,0
158.941504178273,0
159.944289693593,0
160.947075208914,0
161.949860724234,0
162.952646239554,0
163.955431754875,0
164.958217270195,0
165.961002785515,0
166.963788300836,0
167.966573816156,0
168.969359331476,0
169.972144846797,0
170.974930362117,0
171.977715877437,5e-05
172.980501392758,0
173.983286908078,5e-05
174.986072423398,0
175.988857938719,5e-05
176.991643454039,5e-05
177.994428969359,0.0001
178.99721448468,5e-05
180,0


==> CryoEM-Joint Reconstruction/figures/3400_2e4/ours_shiftx_2e4.dat <==
x,y
-10,0
-9.7979797979798,0
-9.5959595959596,0
-9.39393939393939,0
-9.19191919191919,0
-8.98989898989899,0
-8.78787878787879,0
-8.58585858585859,0
-8.38383838383838,0
-8.18181818181818,0
-7.97979797979798,5e-05
-7.77777777777778,0
-7.57575757575758,0
-7.37373737373737,0
-7.17171717171717,5e-05
-6.96969696969697,0
-6.76767676767677,5e-05
-6.56565656565657,0
-6.36363636363636,0.0003
-6.16161616161616,0.0004
-5.95959595959596,0.00035
-5.75757575757576,0.0014
-5.55555555555556,0.0013
-5.35353535353535,0.0018
-5.15151515151515,0.00325
-4.94949494949495,0.00325
-4.74747474747475,0.00325
-4.54545454545455,0.0039
-4.34343434343434,0.005
-4.14141414141414,0.00535
-3.93939393939394,0.0055
-3.73737373737374,0.00665
-3.53535353535354,0.0077
-3.33333333333333,0.0086
-3.13131313131313,0.0083
-2.92929292929293,0.00815
-2.72727272727273,0.00925
-2.52525252525253,0.01025
-2.32323232323232,0.0113
-2.12121212121212,0.01115
-1.91919191919192,0.0122
-1.71717171717172,0.0139
-1.51515151515152,0.0134
-1.31313131313131,0.0157
-1.11111111111111,0.0197
-0.909090909090908,0.0288
-0.707070707070708,0.04375
-0.505050505050505,0.0733
-0.303030303030303,0.10305
-0.1010101010101,0.11785
0.1010101010101,0.10515
0.303030303030303,0.073
0.505050505050505,0.0466
0.707070707070708,0.0273
0.909090909090908,0.0186
1.11111111111111,0.01585
1.31313131313131,0.01275
1.51515151515152,0.0142
1.71717171717172,0.01225
1.91919191919192,0.012
2.12121212121212,0.01025
2.32323232323232,0.00945
2.52525252525253,0.00915
2.72727272727273,0.0088
2.92929292929293,0.00825
3.13131313131313,0.00765
3.33333333333333,0.0076
3.53535353535353,0.0073
3.73737373737374,0.00665
3.93939393939394,0.0047
4.14141414141414,0.0052
4.34343434343434,0.0036
4.54545454545454,0.00355
4.74747474747475,0.0032
4.94949494949495,0.0029
5.15151515151515,0.00175
5.35353535353535,0.0016
5.55555555555556,0.00095
5.75757575757576,0.00085
5.95959595959596,0.00035
6.16161616161616,0.00025
6.36363636363636,0.0001
6.56565656565656,0
6.76767676767677,0
6.96969696969697,0
7.17171717171717,0
7.37373737373737,0
7.57575757575757,0
7.77777777777778,0
7.97979797979798,0
8.18181818181818,0
8.38383838383838,0
8.58585858585858,0
8.78787878787879,0
8.98989898989899,0
9.19191919191919,0
9.39393939393939,0
9.5959595959596,0
9.7979797979798,0
10,0


==> CryoEM-Joint Reconstruction/figures/3400_2e4/ours_shifty_2e4.dat <==
x,y
-10,0
-9.7979797979798,0
-9.5959595959596,0
-9.39393939393939,0
-9.19191919191919,0
-8.98989898989899,0
-8.78787878787879,0
-8.58585858585859,0
-8.38383838383838,0
-8.18181818181818,0
-7.97979797979798,0
-7.77777777777778,0
-7.57575757575758,0
-7.37373737373737,0
-7.17171717171717,0
-6.96969696969697,0
-6.76767676767677,5e-05
-6.56565656565657,0
-6.36363636363636,0
-6.16161616161616,0.00025
-5.95959595959596,0.0007
-5.75757575757576,0.0008
-5.55555555555556,0.0011
-5.35353535353535,0.00215
-5.15151515151515,0.00205
-4.94949494949495,0.0037
-4.74747474747475,0.003
-4.54545454545455,0.0044
-4.34343434343434,0.0055
-4.14141414141414,0.00565
-3.93939393939394,0.00585
-3.73737373737374,0.00755
-3.53535353535354,0.00755
-3.33333333333333,0.0084
-3.13131313131313,0.0078
-2.92929292929293,0.00875
-2.72727272727273,0.0105
-2.52525252525253,0.01105
-2.32323232323232,0.01085
-2.12121212121212,0.01095
-1.91919191919192,0.01235
-1.71717171717172,0.01375
-1.51515151515152,0.0143
-1.31313131313131,0.0164
-1.11111111111111,0.0207
-0.909090909090908,0.0282
-0.707070707070708,0.04475
-0.505050505050505,0.077
-0.303030303030303,0.10435
-0.1010101010101,0.11325
0.1010101010101,0.1033
0.303030303030303,0.07565
0.505050505050505,0.0439
0.707070707070708,0.02815
0.909090909090908,0.02125
1.11111111111111,0.01595
1.31313131313131,0.0131
1.51515151515152,0.0109
1.71717171717172,0.0123
1.91919191919192,0.01095
2.12121212121212,0.0101
2.32323232323232,0.0094
2.52525252525253,0.0091
2.72727272727273,0.00955
2.92929292929293,0.0086
3.13131313131313,0.0073
3.33333333333333,0.00705
3.53535353535353,0.00685
3.73737373737374,0.0054
3.93939393939394,0.0053
4.14141414141414,0.0045
4.34343434343434,0.0042
4.54545454545454,0.0036
4.74747474747475,0.0024
4.94949494949495,0.00255
5.15151515151515,0.00185
5.35353535353535,0.0013
5.55555555555556,0.0011
5.75757575757576,0.0004
5.95959595959596,0.0003
6.16161616161616,5e-05
6.36363636363636,0
6.56565656565656,0
6.76767676767677,0
6.96969696969697,0
7.17171717171717,0
7.37373737373737,0
7.57575757575757,0
7.77777777777778,0
7.97979797979798,0
8.18181818181818,0
8.38383838383838,0
8.58585858585858,0
8.78787878787879,0
8.98989898989899,0
9.19191919191919,0
9.39393939393939,0
9.5959595959596,0
9.7979797979798,0
10,0


==> CryoEM-Joint Reconstruction/figures/3400_2e4/ours_tilt_2e4.dat <==
x,y
-180,0
-178.99721448468,0
-177.994428969359,0
-176.991643454039,0
-175.988857938719,0
-174.986072423398,0
-173.983286908078,0
-172.980501392758,0
-171.977715877437,5e-05
-170.974930362117,0
-169.972144846797,0
-168.969359331476,0
-167.966573816156,0
-166.963788300836,0
-165.961002785515,0
-164.958217270195,0
-163.955431754875,0
-162.952646239554,0
-161.949860724234,0
-160.947075208914,0
-159.944289693593,0
-158.941504178273,0
-157.938718662953,0
-156.935933147632,0
-155.933147632312,0
-154.930362116992,0
-153.927576601671,0
-152.924791086351,0
-151.922005571031,0
-150.91922005571,0
-149.91643454039,0
-148.91364902507,0
-147.910863509749,5e-05
-146.908077994429,0
-145.905292479109,0
-144.902506963788,0
-143.899721448468,0
-142.896935933148,0
-141.894150417827,0
-140.891364902507,0
-139.888579387187,0
-138.885793871866,0
-137.883008356546,0
-136.880222841226,0
-135.877437325905,0
-134.874651810585,0
-133.871866295265,0
-132.869080779944,0
-131.866295264624,0
-130.863509749304,0
-129.860724233983,0
-128.857938718663,0
-127.855153203343,0
-126.852367688022,0
-125.849582172702,0
-124.846796657382,0
-123.844011142061,0
-122.841225626741,0
-121.838440111421,0
-120.8356545961,0
-119.83286908078,0
-118.83008356546,0
-117.827298050139,0
-116.824512534819,0
-115.821727019499,0
-114.818941504178,0
-113.816155988858,0
-112.813370473538,0
-111.810584958217,5e-05
-110.807799442897,5e-05
-109.805013927577,5e-05
-108.802228412256,0
-107.799442896936,0
-106.796657381616,0
-105.793871866295,5e-05
-104.791086350975,0
-103.788300835655,0
-102.785515320334,0
-101.782729805014,0
-100.779944289694,0
-99.7771587743733,0
-98.7743732590529,5e-05
-97.7715877437326,0
-96.7688022284123,0
-95.7660167130919,0
-94.7632311977716,0
-93.7604456824512,5e-05
-92.7576601671309,0
-91.7548746518106,0
-90.7520891364903,0
-89.7493036211699,0
-88.7465181058496,5e-05
-87.7437325905292,0
-86.7409470752089,0
-85.7381615598886,0
-84.7353760445682,0
-83.7325905292479,0
-82.7298050139276,5e-05
-81.7270194986072,0
-80.7242339832869,0
-79.7214484679666,5e-05
-78.7186629526462,0
-77.7158774373259,0
-76.7130919220056,0
-75.7103064066852,0
-74.7075208913649,0
-73.7047353760446,5e-05
-72.7019498607242,0
-71.6991643454039,0
-70.6963788300836,0
-69.6935933147632,0
-68.6908077994429,0
-67.6880222841226,0
-66.6852367688022,5e-05
-65.6824512534819,0
-64.6796657381616,0
-63.6768802228412,0
-62.6740947075209,0
-61.6713091922006,0.00015
-60.6685236768802,5e-05
-59.6657381615599,0
-58.6629526462396,0
-57.6601671309192,5e-05
-56.6573816155989,0
-55.6545961002786,5e-05
-54.6518105849582,5e-05
-53.6490250696379,5e-05
-52.6462395543175,0
-51.6434540389972,0.0001
-50.6406685236769,5e-05
-49.6378830083565,0.0001
-48.6350974930362,0
-47.6323119777159,5e-05
-46.6295264623955,0.00015
-45.6267409470752,0
-44.6239554317549,0.0002
-43.6211699164346,0.00025
-42.6183844011142,0.00025
-41.6155988857939,0.00015
-40.6128133704735,0.0001
-39.6100278551532,0.0001
-38.6072423398329,0
-37.6044568245125,0.0001
-36.6016713091922,0.0002
-35.5988857938719,0.0001
-34.5961002785515,5e-05
-33.5933147632312,0.0001
-32.5905292479109,0.0002
-31.5877437325905,0.00025
-30.5849582172702,0.00045
-29.5821727019499,0.00025
-28.5793871866295,0.00015
-27.5766016713092,0.00045
-26.5738161559889,0.00045
-25.5710306406685,0.00045
-24.5682451253482,0.0002
-23.5654596100279,0.00035
-22.5626740947075,0.00045
-21.5598885793872,0.00045
-20.5571030640669,0.0009
-19.5543175487465,0.0007
-18.5515320334262,0.001
-17.5487465181058,0.00085
-16.5459610027855,0.0012
-15.5431754874652,0.00175
-14.5403899721449,0.0008
-13.5376044568245,0.0018
-12.5348189415042,0.00275
-11.5320334261839,0.00265
-10.5292479108635,0.00375
-9.52646239554318,0.00425
-8.52367688022284,0.006
-7.5208913649025,0.0078
-6.51810584958218,0.0094
-5.51532033426184,0.01415
-4.5125348189415,0.0209
-3.50974930362116,0.0401
-2.50696378830082,0.0828
-1.50417827298051,0.1686
-0.50139275766017,0.2314
0.50139275766017,0.175
1.50417827298051,0.08625
2.50696378830082,0.03825
3.50974930362116,0.0219
4.5125348189415,0.01465
5.51532033426184,0.0099
6.51810584958218,0.00675
7.5208913649025,0.00675
8.52367688022284,0.00375
9.52646239554318,0.00335
10.5292479108635,0.00315
11.5320334261839,0.0019
12.5348189415042,0.00225
13.5376044568245,0.0015
14.5403899721449,0.00175
15.5431754874652,0.00135
16.5459610027855,0.001
17.5487465181058,0.0008
18.5515320334262,0.00085
19.5543175487465,0.00115
20.5571030640669,0.0005
21.5598885793872,0.00065
22.5626740947075,0.00045
23.5654596100279,0.0006
24.5682451253482,0.0003
25.5710306406685,0.0002
26.5738161559889,0.0004
27.5766016713092,0.00015
28.5793871866295,0.00055
29.5821727019499,0.0001
30.5849582172702,0.00015
31.5877437325905,0.00015
32.5905292479109,0.00015
33.5933147632312,0.0003
34.5961002785515,0.00015
35.5988857938719,5e-05
36.6016713091922,0.0002
37.6044568245125,5e-05
38.6072423398329,5e-05
39.6100278551532,5e-05
40.6128133704735,0.0001
41.6155988857939,5e-05
42.6183844011142,5e-05
43.6211699164346,0.00015
44.6239554317549,0
45.6267409470752,0.00015
46.6295264623955,0
47.6323119777159,5e-05
48.6350974930362,0.0001
49.6378830083565,0
50.6406685236769,0.0002
51.6434540389972,0
52.6462395543176,0.0001
53.6490250696379,5e-05
54.6518105849582,0
55.6545961002786,0
56.6573816155989,5e-05
57.6601671309192,0
58.6629526462395,0
59.6657381615599,0
60.6685236768802,5e-05
61.6713091922006,0
62.6740947075209,0
63.6768802228412,0
64.6796657381616,0
65.6824512534819,0
66.6852367688022,5e-05
67.6880222841226,0
68.6908077994429,0
69.6935933147632,0
70.6963788300836,0
71.6991643454039,0
72.7019498607242,0
73.7047353760446,5e-05
74.7075208913649,0
75.7103064066852,5e-05
76.7130919220056,0
77.7158774373259,5e-05
78.7186629526462,0
79.7214484679666,0
80.7242339832869,0
81.7270194986073,0
82.7298050139276,0
83.7325905292479,0
84.7353760445682,0
85.7381615598886,0
86.7409470752089,0
87.7437325905292,5e-05
88.7465181058496,0
89.7493036211699,0
90.7520891364903,0
91.7548746518106,0
92.7576601671309,0
93.7604456824512,0
94.7632311977716,0
95.7660167130919,0
96.7688022284123,0
97.7715877437326,0
98.7743732590529,5e-05
99.7771587743733,0
100.779944289694,0
101.782729805014,0
102.785515320334,0
103.788300835655,0
104.791086350975,0
105.793871866295,0
106.796657381616,0
107.799442896936,0
108.802228412256,0
109.805013927577,0
110.807799442897,0
111.810584958217,0
112.813370473538,0
113.816155988858,0
114.818941504178,0
115.821727019499,0
116.824512534819,0
117.827298050139,0
118.83008356546,0
119.83286908078,0
120.8356545961,0
121.838440111421,0
122.841225626741,5e-05
123.844011142061,0
124.846796657382,0
125.849582172702,0
126.852367688022,0
127.855153203343,0
128.857938718663,0
129.860724233983,0
130.863509749304,5e-05
131.866295264624,0
132.869080779944,0
133.871866295265,0
134.874651810585,0
135.877437325905,0
136.880222841226,0
137.883008356546,0
138.885793871866,0
139.888579387187,0
140.891364902507,0
141.894150417827,0
142.896935933148,0
143.899721448468,5e-05
144.902506963788,5e-05
145.905292479109,0
146.908077994429,5e-05
147.910863509749,5e-05
148.91364902507,0
149.91643454039,0
150.91922005571,0
151.922005571031,0
152.924791086351,5e-05
153.927576601671,0
154.930362116992,0
155.933147632312,5e-05
156.935933147632,0
157.938718662953,0
158.941504178273,0
159.944289693593,0
160.947075208914,0
161.949860724234,0
162.952646239554,0
163.955431754875,0
164.958217270195,0
165.961002785515,0
166.963788300836,0
167.966573816156,0
168.969359331476,0
169.972144846797,0
170.974930362117,0
171.977715877437,0
172.980501392758,0
173.983286908078,0
174.986072423398,0
175.988857938719,0
176.991643454039,0
177.994428969359,0
178.99721448468,0
180,0


==> CryoEM-Joint Reconstruction/figures/3400_2e4/relion_psi.dat <==
x,y
-180,0
-178.99721448468,0
-177.994428969359,0
-176.991643454039,0
-175.988857938719,0
-174.986072423398,0
-173.983286908078,0
-172.980501392758,0
-171.977715877437,0
-170.974930362117,0
-169.972144846797,0
-168.969359331476,0
-167.966573816156,0
-166.963788300836,0
-165.961002785515,0
-164.958217270195,0
-163.955431754875,0
-162.952646239554,0
-161.949860724234,0
-160.947075208914,0
-159.944289693593,0
-158.941504178273,0
-157.938718662953,0
-156.935933147632,0
-155.933147632312,0
-154.930362116992,0
-153.927576601671,0
-152.924791086351,0
-151.922005571031,0
-150.91922005571,0
-149.91643454039,0
-148.91364902507,0
-147.910863509749,0
-146.908077994429,0
-145.905292479109,0
-144.902506963788,0
-143.899721448468,0
-142.896935933148,0
-141.894150417827,0
-140.891364902507,0
-139.888579387187,0
-138.885793871866,0
-137.883008356546,0
-136.880222841226,0
-135.877437325905,0
-134.874651810585,0
-133.871866295265,0
-132.869080779944,0
-131.866295264624,0
-130.863509749304,0
-129.860724233983,0
-128.857938718663,0
-127.855153203343,0
-126.852367688022,0
-125.849582172702,0
-124.846796657382,0
-123.844011142061,0
-122.841225626741,0
-121.838440111421,0
-120.8356545961,0
-119.83286908078,0
-118.83008356546,0
-117.827298050139,0
-116.824512534819,0
-115.821727019499,0
-114.818941504178,0
-113.816155988858,0
-112.813370473538,0
-111.810584958217,0
-110.807799442897,0
-109.805013927577,0
-108.802228412256,0
-107.799442896936,0
-106.796657381616,0
-105.793871866295,0
-104.791086350975,0
-103.788300835655,0
-102.785515320334,0
-101.782729805014,0
-100.779944289694,0
-99.7771587743733,0
-98.7743732590529,0
-97.7715877437326,0
-96.7688022284123,0
-95.7660167130919,0
-94.7632311977716,0
-93.7604456824512,0
-92.7576601671309,0
-91.7548746518106,0
-90.7520891364903,0
-89.7493036211699,0
-88.7465181058496,0
-87.7437325905292,0
-86.7409470752089,0
-85.7381615598886,0
-84.7353760445682,0
-83.7325905292479,0
-82.7298050139276,0
-81.7270194986072,0
-80.7242339832869,0
-79.7214484679666,0
-78.7186629526462,0
-77.7158774373259,0
-76.7130919220056,0
-75.7103064066852,0
-74.7075208913649,0
-73.7047353760446,0
-72.7019498607242,0
-71.6991643454039,0
-70.6963788300836,0
-69.6935933147632,0
-68.6908077994429,0
-67.6880222841226,0
-66.6852367688022,0
-65.6824512534819,0
-64.6796657381616,5e-05
-63.6768802228412,0
-62.6740947075209,0
-61.6713091922006,0
-60.6685236768802,0
-59.6657381615599,0
-58.6629526462396,0
-57.6601671309192,0
-56.6573816155989,0
-55.6545961002786,0
-54.6518105849582,0
-53.6490250696379,0
-52.6462395543175,0
-51.6434540389972,5e-05
-50.6406685236769,5e-05
-49.6378830083565,5e-05
-48.6350974930362,0
-47.6323119777159,0
-46.6295264623955,0
-45.6267409470752,0
-44.6239554317549,5e-05
-43.6211699164346,0
-42.6183844011142,5e-05
-41.6155988857939,0
-40.6128133704735,0
-39.6100278551532,0
-38.6072423398329,5e-05
-37.6044568245125,0
-36.6016713091922,0
-35.5988857938719,0
-34.5961002785515,5e-05
-33.5933147632312,5e-05
-32.5905292479109,5e-05
-31.5877437325905,5e-05
-30.5849582172702,5e-05
-29.5821727019499,5e-05
-28.5793871866295,0
-27.5766016713092,0
-26.5738161559889,0
-25.5710306406685,0.00025
-24.5682451253482,5e-05
-23.5654596100279,0.0001
-22.5626740947075,0.0002
-21.5598885793872,0.0001
-20.5571030640669,0.0001
-19.5543175487465,0.00025
-18.5515320334262,0.00025
-17.5487465181058,0.0003
-16.5459610027855,0.0003
-15.5431754874652,0.00045
-14.5403899721449,0.0003
-13.5376044568245,0.00025
-12.5348189415042,0.0005
-11.5320334261839,0.00085
-10.5292479108635,0.0007
-9.52646239554318,0.0013
-8.52367688022284,0.0023
-7.5208913649025,0.00305
-6.51810584958218,0.0051
-5.51532033426184,0.0099
-4.5125348189415,0.0234
-3.50974930362116,0.0455
-2.50696378830082,0.1059
-1.50417827298051,0.182
-0.50139275766017,0.2279
0.50139275766017,0.18785
1.50417827298051,0.1025
2.50696378830082,0.0478
3.50974930362116,0.0211
4.5125348189415,0.0104
5.51532033426184,0.00535
6.51810584958218,0.0037
7.5208913649025,0.0024
8.52367688022284,0.0015
9.52646239554318,0.00105
10.5292479108635,0.0011
11.5320334261839,0.00045
12.5348189415042,0.00035
13.5376044568245,0.00025
14.5403899721449,0.0006
15.5431754874652,0.00015
16.5459610027855,0.0003
17.5487465181058,0
18.5515320334262,0.00015
19.5543175487465,5e-05
20.5571030640669,0.0001
21.5598885793872,0.0001
22.5626740947075,0.00015
23.5654596100279,0
24.5682451253482,0
25.5710306406685,0.0001
26.5738161559889,0.0001
27.5766016713092,0
28.5793871866295,0
29.5821727019499,5e-05
30.5849582172702,0
31.5877437325905,0
32.5905292479109,5e-05
33.5933147632312,5e-05
34.5961002785515,5e-05
35.5988857938719,0
36.6016713091922,0
37.6044568245125,0
38.6072423398329,0
39.6100278551532,0
40.6128133704735,0
41.6155988857939,0
42.6183844011142,0
43.6211699164346,5e-05
44.6239554317549,0
45.6267409470752,0
46.6295264623955,0
47.6323119777159,0
48.6350974930362,0
49.6378830083565,0
50.6406685236769,0
51.6434540389972,0
52.6462395543176,0
53.6490250696379,0
54.6518105849582,0
55.6545961002786,0
56.6573816155989,5e-05
57.6601671309192,0
58.6629526462395,5e-05
59.6657381615599,0
60.6685236768802,5e-05
61.6713091922006,0
62.6740947075209,0
63.6768802228412,5e-05
64.6796657381616,0
65.6824512534819,0
66.6852367688022,0
67.6880222841226,0
68.6908077994429,0
69.6935933147632,0
70.6963788300836,0
71.6991643454039,0
72.7019498607242,0
73.7047353760446,0
74.7075208913649,0
75.7103064066852,0
76.7130919220056,0
77.7158774373259,0
78.7186629526462,0
79.7214484679666,0
80.7242339832869,0
81.7270194986073,0
82.7298050139276,0
83.7325905292479,0
84.7353760445682,0
85.7381615598886,0
86.7409470752089,0
87.7437325905292,0
88.7465181058496,0
89.7493036211699,0
90.7520891364903,0
91.7548746518106,0
92.7576601671309,0
93.7604456824512,0
94.7632311977716,0
95.7660167130919,0
96.7688022284123,0
97.7715877437326,0
98.7743732590529,0
99.7771587743733,0
100.779944289694,0
101.782729805014,0
102.785515320334,0
103.788300835655,0
104.791086350975,0
105.793871866295,0
106.796657381616,0
107.799442896936,0
108.802228412256,0
109.805013927577,0
110.807799442897,0
111.810584958217,0
112.813370473538,0
113.816155988858,0
114.818941504178,0
115.821727019499,0
116.824512534819,0
117.827298050139,0
118.83008356546,0
119.83286908078,0
120.8356545961,0
121.838440111421,0
122.841225626741,0
123.844011142061,0
124.846796657382,0
125.849582172702,0
126.852367688022,0
127.855153203343,0
128.857938718663,0
129.860724233983,0
130.863509749304,0
131.866295264624,0
132.869080779944,0
133.871866295265,0
134.874651810585,0
135.877437325905,0
136.880222841226,0
137.883008356546,0
138.885793871866,0
139.888579387187,0
140.891364902507,0
141.894150417827,0
142.896935933148,0
143.899721448468,0
144.902506963788,0
145.905292479109,0
146.908077994429,0
147.910863509749,0
148.91364902507,0
149.91643454039,0
150.91922005571,0
151.922005571031,0
152.924791086351,0
153.927576601671,0
154.930362116992,0
155.933147632312,0
156.935933147632,0
157.938718662953,0
158.941504178273,0
159.944289693593,0
160.947075208914,0
161.949860724234,0
162.952646239554,0
163.955431754875,0
164.958217270195,0
165.961002785515,0
166.963788300836,0
167.966573816156,0
168.969359331476,0
169.972144846797,0
170.974930362117,0
171.977715877437,0
172.980501392758,0
173.983286908078,0
174.986072423398,0
175.988857938719,0
176.991643454039,0
177.994428969359,0
178.99721448468,0
180,0


==> CryoEM-Joint Reconstruction/figures/3400_2e4/relion_rot.dat <==
x,y
-180,0
-178.99721448468,0
-177.994428969359,0
-176.991643454039,0
-175.988857938719,0
-174.986072423398,0
-173.983286908078,0
-172.980501392758,0
-171.977715877437,0
-170.974930362117,0
-169.972144846797,0
-168.969359331476,0
-167.966573816156,0
-166.963788300836,0
-165.961002785515,0
-164.958217270195,0
-163.955431754875,0
-162.952646239554,0
-161.949860724234,0
-160.947075208914,0
-159.944289693593,0
-158.941504178273,0
-157.938718662953,0
-156.935933147632,0
-155.933147632312,0
-154.930362116992,0
-153.927576601671,0
-152.924791086351,0
-151.922005571031,0
-150.91922005571,0
-149.91643454039,0
-148.91364902507,0
-147.910863509749,0
-146.908077994429,0
-145.905292479109,0
-144.902506963788,0
-143.899721448468,0
-142.896935933148,0
-141.894150417827,0
-140.891364902507,0
-139.888579387187,0
-138.885793871866,0
-137.883008356546,0
-136.880222841226,0
-135.877437325905,0
-134.874651810585,0
-133.871866295265,0
-132.869080779944,0
-131.866295264624,0
-130.863509749304,0
-129.860724233983,0
-128.857938718663,0
-127.855153203343,0
-126.852367688022,0
-125.849582172702,0
-124.846796657382,0
-123.844011142061,0
-122.841225626741,0
-121.838440111421,0
-120.8356545961,0
-119.83286908078,0
-118.83008356546,0
-117.827298050139,0
-116.824512534819,0
-115.821727019499,0
-114.818941504178,0
-113.816155988858,0
-112.813370473538,0
-111.810584958217,0
-110.807799442897,0
-109.805013927577,0
-108.802228412256,0
-107.799442896936,0
-106.796657381616,0
-105.793871866295,0
-104.791086350975,0
-103.788300835655,0
-102.785515320334,0
-101.782729805014,0
-100.779944289694,0
-99.7771587743733,0
-98.7743732590529,0
-97.7715877437326,0
-96.7688022284123,0
-95.7660167130919,0
-94.7632311977716,0
-93.7604456824512,0
-92.7576601671309,0
-91.7548746518106,0
-90.7520891364903,0
-89.7493036211699,0
-88.7465181058496,0
-87.7437325905292,0
-86.7409470752089,0
-85.7381615598886,0
-84.7353760445682,0
-83.7325905292479,0
-82.7298050139276,0
-81.7270194986072,0
-80.7242339832869,0
-79.7214484679666,0
-78.7186629526462,0
-77.7158774373259,0
-76.7130919220056,0
-75.7103064066852,0
-74.7075208913649,0
-73.7047353760446,0
-72.7019498607242,0
-71.6991643454039,0
-70.6963788300836,0
-69.6935933147632,0
-68.6908077994429,0
-67.6880222841226,0
-66.6852367688022,0
-65.6824512534819,0
-64.6796657381616,0
-63.6768802228412,0
-62.6740947075209,0
-61.6713091922006,0
-60.6685236768802,0
-59.6657381615599,0
-58.6629526462396,0
-57.6601671309192,5e-05
-56.6573816155989,0
-55.6545961002786,0
-54.6518105849582,0
-53.6490250696379,0
-52.6462395543175,5e-05
-51.6434540389972,0
-50.6406685236769,0
-49.6378830083565,5e-05
-48.6350974930362,0
-47.6323119777159,0
-46.6295264623955,0
-45.6267409470752,5e-05
-44.6239554317549,0
-43.6211699164346,5e-05
-42.6183844011142,5e-05
-41.6155988857939,0
-40.6128133704735,0
-39.6100278551532,0
-38.6072423398329,0
-37.6044568245125,0
-36.6016713091922,0
-35.5988857938719,5e-05
-34.5961002785515,0
-33.5933147632312,0.0002
-32.5905292479109,0
-31.5877437325905,0
-30.5849582172702,0
-29.5821727019499,5e-05
-28.5793871866295,0
-27.5766016713092,5e-05
-26.5738161559889,0
-25.5710306406685,0.0002
-24.5682451253482,5e-05
-23.5654596100279,0.00015
-22.5626740947075,5e-05
-21.5598885793872,0
-20.5571030640669,0.00015
-19.5543175487465,0.0001
-18.5515320334262,0.00015
-17.5487465181058,0.00015
-16.5459610027855,0.0004
-15.5431754874652,0.00025
-14.5403899721449,0.0003
-13.5376044568245,0.00035
-12.5348189415042,0.00015
-11.5320334261839,0.00105
-10.5292479108635,0.001
-9.52646239554318,0.0016
-8.52367688022284,0.0021
-7.5208913649025,0.0037
-6.51810584958218,0.0064
-5.51532033426184,0.0114
-4.5125348189415,0.02215
-3.50974930362116,0.04715
-2.50696378830082,0.09335
-1.50417827298051,0.17185
-0.50139275766017,0.2198
0.50139275766017,0.18345
1.50417827298051,0.1137
2.50696378830082,0.05785
3.50974930362116,0.0266
4.5125348189415,0.01195
5.51532033426184,0.00685
6.51810584958218,0.0037
7.5208913649025,0.00355
8.52367688022284,0.0015
9.52646239554318,0.00105
10.5292479108635,0.00085
11.5320334261839,0.0005
12.5348189415042,0.00035
13.5376044568245,0.0006
14.5403899721449,0.0005
15.5431754874652,0.00025
16.5459610027855,0.0002
17.5487465181058,0.0004
18.5515320334262,0.0001
19.5543175487465,0.0002
20.5571030640669,0.0001
21.5598885793872,0.00015
22.5626740947075,0.00015
23.5654596100279,0.0001
24.5682451253482,0.0001
25.5710306406685,5e-05
26.5738161559889,0
27.5766016713092,5e-05
28.5793871866295,0
29.5821727019499,5e-05
30.5849582172702,5e-05
31.5877437325905,5e-05
32.5905292479109,0
33.5933147632312,5e-05
34.5961002785515,0
35.5988857938719,5e-05
36.6016713091922,0
37.6044568245125,0
38.6072423398329,0
39.6100278551532,0
40.6128133704735,0
41.6155988857939,0
42.6183844011142,0
43.6211699164346,0
44.6239554317549,0
45.6267409470752,0
46.6295264623955,0
47.6323119777159,0
48.6350974930362,0
49.6378830083565,5e-05
50.6406685236769,0
51.6434540389972,0
52.6462395543176,0
53.6490250696379,0
54.6518105849582,0
55.6545961002786,0
56.6573816155989,0
57.6601671309192,0
58.6629526462395,0
59.6657381615599,0.0001
60.6685236768802,0
61.6713091922006,0
62.6740947075209,0
63.6768802228412,0
64.6796657381616,0.0001
65.6824512534819,0
66.6852367688022,0
67.6880222841226,0
68.6908077994429,0
69.6935933147632,0
70.6963788300836,0
71.6991643454039,0
72.7019498607242,0
73.7047353760446,0
74.7075208913649,0
75.7103064066852,0
76.7130919220056,0
77.7158774373259,0
78.7186629526462,0
79.7214484679666,0
80.7242339832869,0
81.7270194986073,0
82.7298050139276,0
83.7325905292479,0
84.7353760445682,0
85.7381615598886,0
86.7409470752089,0
87.7437325905292,0
88.7465181058496,0
89.7493036211699,0
90.7520891364903,0
91.7548746518106,0
92.7576601671309,0
93.7604456824512,0
94.7632311977716,0
95.7660167130919,0
96.7688022284123,0
97.7715877437326,0
98.7743732590529,0
99.7771587743733,0
100.779944289694,0
101.782729805014,0
102.785515320334,0
103.788300835655,0
104.791086350975,0
105.793871866295,0
106.796657381616,0
107.799442896936,0
108.802228412256,0
109.805013927577,0
110.807799442897,0
111.810584958217,0
112.813370473538,0
113.816155988858,0
114.818941504178,0
115.821727019499,0
116.824512534819,0
117.827298050139,0
118.83008356546,0
119.83286908078,0
120.8356545961,0
121.838440111421,0
122.841225626741,0
123.844011142061,0
124.846796657382,0
125.849582172702,0
126.852367688022,0
127.855153203343,0
128.857938718663,0
129.860724233983,0
130.863509749304,0
131.866295264624,0
132.869080779944,0
133.871866295265,0
134.874651810585,0
135.877437325905,0
136.880222841226,0
137.883008356546,0
138.885793871866,0
139.888579387187,0
140.891364902507,0
141.894150417827,0
142.896935933148,0
143.899721448468,0
144.902506963788,0
145.905292479109,0
146.908077994429,0
147.910863509749,0
148.91364902507,0
149.91643454039,0
150.91922005571,0
151.922005571031,0
152.924791086351,0
153.927576601671,0
154.930362116992,0
155.933147632312,0
156.935933147632,0
157.938718662953,0
158.941504178273,0
159.944289693593,0
160.947075208914,0
161.949860724234,0
162.952646239554,0
163.955431754875,0
164.958217270195,0
165.961002785515,0
166.963788300836,0
167.966573816156,0
168.969359331476,0
169.972144846797,0
170.974930362117,0
171.977715877437,0
172.980501392758,0
173.983286908078,0
174.986072423398,0
175.988857938719,0
176.991643454039,0
177.994428969359,0
178.99721448468,0
180,0


==> CryoEM-Joint Reconstruction/figures/3400_2e4/relion_shiftx.dat <==
x,y
-10,0
-9.7979797979798,0
-9.5959595959596,0
-9.39393939393939,0
-9.19191919191919,0
-8.98989898989899,0
-8.78787878787879,0
-8.58585858585859,0
-8.38383838383838,0
-8.18181818181818,0
-7.97979797979798,0
-7.77777777777778,0
-7.57575757575758,0
-7.37373737373737,0
-7.17171717171717,0
-6.96969696969697,0
-6.76767676767677,0
-6.56565656565657,0
-6.36363636363636,0
-6.16161616161616,0
-5.95959595959596,0
-5.75757575757576,0
-5.55555555555556,0
-5.35353535353535,0
-5.15151515151515,0
-4.94949494949495,0
-4.74747474747475,0
-4.54545454545455,0
-4.34343434343434,0
-4.14141414141414,0
-3.93939393939394,0
-3.73737373737374,0
-3.53535353535354,0
-3.33333333333333,0
-3.13131313131313,5e-05
-2.92929292929293,0
-2.72727272727273,0
-2.52525252525253,0
-2.32323232323232,0
-2.12121212121212,0
-1.91919191919192,0
-1.71717171717172,0.0002
-1.51515151515152,0.0005
-1.31313131313131,0.001
-1.11111111111111,0.0027
-0.909090909090908,0.0086
-0.707070707070708,0.01825
-0.505050505050505,0.0361
-0.303030303030303,0.06075
-0.1010101010101,0.0962
0.1010101010101,0.12755
0.303030303030303,0.14045
0.505050505050505,0.1447
0.707070707070708,0.1258
0.909090909090908,0.0989
1.11111111111111,0.06615
1.31313131313131,0.03985
1.51515151515152,0.02
1.71717171717172,0.0077
1.91919191919192,0.0028
2.12121212121212,0.0011
2.32323232323232,0.0005
2.52525252525253,0.0001
2.72727272727273,5e-05
2.92929292929293,0
3.13131313131313,0
3.33333333333333,0
3.53535353535353,0
3.73737373737374,0
3.93939393939394,0
4.14141414141414,0
4.34343434343434,0
4.54545454545454,0
4.74747474747475,0
4.94949494949495,0
5.15151515151515,0
5.35353535353535,0
5.55555555555556,0
5.75757575757576,0
5.95959595959596,0
6.16161616161616,0
6.36363636363636,0
6.56565656565656,0
6.76767676767677,0
6.96969696969697,0
7.17171717171717,0
7.37373737373737,0
7.57575757575757,0
7.77777777777778,0
7.97979797979798,0
8.18181818181818,0
8.38383838383838,0
8.58585858585858,0
8.78787878787879,0
8.98989898989899,0
9.19191919191919,0
9.39393939393939,0
9.5959595959596,0
9.7979797979798,0
10,0


==> CryoEM-Joint Reconstruction/figures/3400_2e4/relion_shiftx_2e4.dat <==
x,y
-10,0
-9.7979797979798,0
-9.5959595959596,0
-9.39393939393939,0
-9.19191919191919,0
-8.98989898989899,0
-8.78787878787879,0
-8.58585858585859,0
-8.38383838383838,0
-8.18181818181818,0
-7.97979797979798,0
-7.77777777777778,0
-7.57575757575758,0
-7.37373737373737,0
-7.17171717171717,0
-6.96969696969697,0
-6.76767676767677,0
-6.56565656565657,0
-6.36363636363636,0
-6.16161616161616,0
-5.95959595959596,0
-5.75757575757576,0
-5.55555555555556,0
-5.35353535353535,0
-5.15151515151515,0
-4.94949494949495,0
-4.74747474747475,0
-4.54545454545455,0
-4.34343434343434,0
-4.14141414141414,0
-3.93939393939394,0
-3.73737373737374,5e-05
-3.53535353535354,0
-3.33333333333333,0
-3.13131313131313,0
-2.92929292929293,0
-2.72727272727273,0
-2.52525252525253,0
-2.32323232323232,5e-05
-2.12121212121212,0.00025
-1.91919191919192,0.0007
-1.71717171717172,0.00185
-1.51515151515152,0.0044
-1.31313131313131,0.01305
-1.11111111111111,0.0252
-0.909090909090908,0.0462
-0.707070707070708,0.07635
-0.505050505050505,0.11555
-0.303030303030303,0.1316
-0.1010101010101,0.14555
0.1010101010101,0.13975
0.303030303030303,0.1129
0.505050505050505,0.0826
0.707070707070708,0.0533
0.909090909090908,0.0297
1.11111111111111,0.0132
1.31313131313131,0.00475
1.51515151515152,0.0019
1.71717171717172,0.0009
1.91919191919192,0.0001
2.12121212121212,0.0001
2.32323232323232,0
2.52525252525253,0
2.72727272727273,0
2.92929292929293,0
3.13131313131313,0
3.33333333333333,0
3.53535353535353,0
3.73737373737374,0
3.93939393939394,0
4.14141414141414,0
4.34343434343434,0
4.54545454545454,0
4.74747474747475,0
4.94949494949495,0
5.15151515151515,0
5.35353535353535,0
5.55555555555556,0
5.75757575757576,0
5.95959595959596,0
6.16161616161616,0
6.36363636363636,0
6.56565656565656,0
6.76767676767677,0
6.96969696969697,0
7.17171717171717,0
7.37373737373737,0
7.57575757575757,0
7.77777777777778,0
7.97979797979798,0
8.18181818181818,0
8.38383838383838,0
8.58585858585858,0
8.78787878787879,0
8.98989898989899,0
9.19191919191919,0
9.39393939393939,0
9.5959595959596,0
9.7979797979798,0
10,0


==> CryoEM-Joint Reconstruction/figures/3400_2e4/relion_shifty.dat <==
x,y
-10,0
-9.7979797979798,0
-9.5959595959596,0
-9.39393939393939,0
-9.19191919191919,0
-8.98989898989899,0
-8.78787878787879,0
-8.58585858585859,0
-8.38383838383838,0
-8.18181818181818,0
-7.97979797979798,0
-7.77777777777778,0
-7.57575757575758,0
-7.37373737373737,0
-7.17171717171717,0
-6.96969696969697,0
-6.76767676767677,0
-6.56565656565657,0
-6.36363636363636,0
-6.16161616161616,0
-5.95959595959596,0
-5.75757575757576,0
-5.55555555555556,0
-5.35353535353535,0
-5.15151515151515,0
-4.94949494949495,0
-4.74747474747475,0
-4.54545454545455,0
-4.34343434343434,0
-4.14141414141414,0
-3.93939393939394,0
-3.73737373737374,0
-3.53535353535354,0
-3.33333333333333,0
-3.13131313131313,0
-2.92929292929293,0
-2.72727272727273,0
-2.52525252525253,0
-2.32323232323232,5e-05
-2.12121212121212,0
-1.91919191919192,0
-1.71717171717172,0.0001
-1.51515151515152,0.0003
-1.31313131313131,0.0007
-1.11111111111111,0.00365
-0.909090909090908,0.00985
-0.707070707070708,0.01985
-0.505050505050505,0.0351
-0.303030303030303,0.06375
-0.1010101010101,0.09495
0.1010101010101,0.1234
0.303030303030303,0.14335
0.505050505050505,0.1359
0.707070707070708,0.1288
0.909090909090908,0.10005
1.11111111111111,0.06715
1.31313131313131,0.04065
1.51515151515152,0.0191
1.71717171717172,0.00825
1.91919191919192,0.0033
2.12121212121212,0.0011
2.32323232323232,0.0005
2.52525252525253,0.0001
2.72727272727273,0
2.92929292929293,0
3.13131313131313,5e-05
3.33333333333333,0
3.53535353535353,0
3.73737373737374,0
3.93939393939394,0
4.14141414141414,0
4.34343434343434,0
4.54545454545454,0
4.74747474747475,0
4.94949494949495,0
5.15151515151515,0
5.35353535353535,0
5.55555555555556,0
5.75757575757576,0
5.95959595959596,0
6.16161616161616,0
6.36363636363636,0
6.56565656565656,0
6.76767676767677,0
6.96969696969697,0
7.17171717171717,0
7.37373737373737,0
7.57575757575757,0
7.77777777777778,0
7.97979797979798,0
8.18181818181818,0
8.38383838383838,0
8.58585858585858,0
8.78787878787879,0
8.98989898989899,0
9.19191919191919,0
9.39393939393939,0
9.5959595959596,0
9.7979797979798,0
10,0


==> CryoEM-Joint Reconstruction/figures/3400_2e4/relion_shifty_2e4.dat <==
x,y
-10,0
-9.7979797979798,0
-9.5959595959596,0
-9.39393939393939,0
-9.19191919191919,0
-8.98989898989899,0
-8.78787878787879,0
-8.58585858585859,0
-8.38383838383838,0
-8.18181818181818,0
-7.97979797979798,0
-7.77777777777778,0
-7.57575757575758,0
-7.37373737373737,0
-7.17171717171717,0
-6.96969696969697,0
-6.76767676767677,0
-6.56565656565657,0
-6.36363636363636,0
-6.16161616161616,0
-5.95959595959596,0
-5.75757575757576,0
-5.55555555555556,0
-5.35353535353535,0
-5.15151515151515,0
-4.94949494949495,0
-4.74747474747475,0
-4.54545454545455,0
-4.34343434343434,0
-4.14141414141414,0
-3.93939393939394,0
-3.73737373737374,0
-3.53535353535354,0
-3.33333333333333,0
-3.13131313131313,0
-2.92929292929293,0
-2.72727272727273,5e-05
-2.52525252525253,0
-2.32323232323232,0
-2.12121212121212,0.0002
-1.91919191919192,0.00045
-1.71717171717172,0.0018
-1.51515151515152,0.0054
-1.31313131313131,0.0151
-1.11111111111111,0.02605
-0.909090909090908,0.0458
-0.707070707070708,0.0796
-0.505050505050505,0.1093
-0.303030303030303,0.1352
-0.1010101010101,0.1439
0.1010101010101,0.1306
0.303030303030303,0.1171
0.505050505050505,0.0841
0.707070707070708,0.054
0.909090909090908,0.03
1.11111111111111,0.01255
1.31313131313131,0.00585
1.51515151515152,0.0019
1.71717171717172,0.0007
1.91919191919192,0.00025
2.12121212121212,5e-05
2.32323232323232,0
2.52525252525253,0
2.72727272727273,5e-05
2.92929292929293,0
3.13131313131313,0
3.33333333333333,0
3.53535353535353,0
3.73737373737374,0
3.93939393939394,0
4.14141414141414,0
4.34343434343434,0
4.54545454545454,0
4.74747474747475,0
4.94949494949495,0
5.15151515151515,0
5.35353535353535,0
5.55555555555556,0
5.75757575757576,0
5.95959595959596,0
6.16161616161616,0
6.36363636363636,0
6.56565656565656,0
6.76767676767677,0
6.96969696969697,0
7.17171717171717,0
7.37373737373737,0
7.57575757575757,0
7.77777777777778,0
7.97979797979798,0
8.18181818181818,0
8.38383838383838,0
8.58585858585858,0
8.78787878787879,0
8.98989898989899,0
9.19191919191919,0
9.39393939393939,0
9.5959595959596,0
9.7979797979798,0
10,0


==> CryoEM-Joint Reconstruction/figures/3400_2e4/relion_tilt.dat <==
x,y
-180,0
-178.99721448468,0
-177.994428969359,0
-176.991643454039,0
-175.988857938719,0
-174.986072423398,0
-173.983286908078,0
-172.980501392758,0
-171.977715877437,0
-170.974930362117,0
-169.972144846797,0
-168.969359331476,0
-167.966573816156,0
-166.963788300836,0
-165.961002785515,0
-164.958217270195,0
-163.955431754875,0
-162.952646239554,0
-161.949860724234,0
-160.947075208914,0
-159.944289693593,0
-158.941504178273,0
-157.938718662953,0
-156.935933147632,0
-155.933147632312,0
-154.930362116992,0
-153.927576601671,0
-152.924791086351,0
-151.922005571031,0
-150.91922005571,0
-149.91643454039,0
-148.91364902507,0
-147.910863509749,0
-146.908077994429,0
-145.905292479109,0
-144.902506963788,0
-143.899721448468,0
-142.896935933148,0
-141.894150417827,0
-140.891364902507,0
-139.888579387187,0
-138.885793871866,0
-137.883008356546,0
-136.880222841226,0
-135.877437325905,0
-134.874651810585,0
-133.871866295265,0
-132.869080779944,0
-131.866295264624,0
-130.863509749304,0
-129.860724233983,0
-128.857938718663,0
-127.855153203343,0
-126.852367688022,0
-125.849582172702,0
-124.846796657382,0
-123.844011142061,0
-122.841225626741,0
-121.838440111421,0
-120.8356545961,0
-119.83286908078,0
-118.83008356546,0
-117.827298050139,0
-116.824512534819,0
-115.821727019499,0
-114.818941504178,0
-113.816155988858,0
-112.813370473538,0
-111.810584958217,0
-110.807799442897,0
-109.805013927577,0
-108.802228412256,0
-107.799442896936,0
-106.796657381616,0
-105.793871866295,0
-104.791086350975,0
-103.788300835655,0
-102.785515320334,0
-101.782729805014,0
-100.779944289694,0
-99.7771587743733,0
-98.7743732590529,0
-97.7715877437326,0
-96.7688022284123,0
-95.7660167130919,0
-94.7632311977716,0
-93.7604456824512,0
-92.7576601671309,0
-91.7548746518106,0
-90.7520891364903,0
-89.7493036211699,0
-88.7465181058496,0
-87.7437325905292,0
-86.7409470752089,0
-85.7381615598886,0
-84.7353760445682,0
-83.7325905292479,0
-82.7298050139276,0
-81.7270194986072,0
-80.7242339832869,0
-79.7214484679666,0
-78.7186629526462,0
-77.7158774373259,0
-76.7130919220056,0
-75.7103064066852,0
-74.7075208913649,0
-73.7047353760446,0
-72.7019498607242,0
-71.6991643454039,0
-70.6963788300836,0
-69.6935933147632,0
-68.6908077994429,0
-67.6880222841226,0
-66.6852367688022,0
-65.6824512534819,0
-64.6796657381616,0
-63.6768802228412,0
-62.6740947075209,0
-61.6713091922006,0
-60.6685236768802,0
-59.6657381615599,0
-58.6629526462396,0
-57.6601671309192,0
-56.6573816155989,0
-55.6545961002786,0
-54.6518105849582,0
-53.6490250696379,0
-52.6462395543175,0
-51.6434540389972,0
-50.6406685236769,0
-49.6378830083565,0
-48.6350974930362,0
-47.6323119777159,0
-46.6295264623955,0
-45.6267409470752,0
-44.6239554317549,0
-43.6211699164346,0
-42.6183844011142,0
-41.6155988857939,0
-40.6128133704735,0
-39.6100278551532,0
-38.6072423398329,0
-37.6044568245125,0
-36.6016713091922,0
-35.5988857938719,0
-34.5961002785515,0
-33.5933147632312,0
-32.5905292479109,0
-31.5877437325905,0
-30.5849582172702,0
-29.5821727019499,0
-28.5793871866295,0
-27.5766016713092,0
-26.5738161559889,0
-25.5710306406685,0
-24.5682451253482,0
-23.5654596100279,0
-22.5626740947075,0
-21.5598885793872,0
-20.5571030640669,0
-19.5543175487465,0
-18.5515320334262,0
-17.5487465181058,0
-16.5459610027855,0
-15.5431754874652,0
-14.5403899721449,0
-13.5376044568245,0
-12.5348189415042,0
-11.5320334261839,0
-10.5292479108635,0.00015
-9.52646239554318,0.00015
-8.52367688022284,0.00045
-7.5208913649025,0.0009
-6.51810584958218,0.00235
-5.51532033426184,0.00685
-4.5125348189415,0.0169
-3.50974930362116,0.0477
-2.50696378830082,0.11015
-1.50417827298051,0.2021
-0.50139275766017,0.2247
0.50139275766017,0.19455
1.50417827298051,0.11455
2.50696378830082,0.05005
3.50974930362116,0.01845
4.5125348189415,0.00635
5.51532033426184,0.0023
6.51810584958218,0.00075
7.5208913649025,0.0003
8.52367688022284,0.0002
9.52646239554318,5e-05
10.5292479108635,0
11.5320334261839,0
12.5348189415042,0
13.5376044568245,0
14.5403899721449,0
15.5431754874652,5e-05
16.5459610027855,0
17.5487465181058,0
18.5515320334262,0
19.5543175487465,0
20.5571030640669,0
21.5598885793872,0
22.5626740947075,0
23.5654596100279,0
24.5682451253482,0
25.5710306406685,0
26.5738161559889,0
27.5766016713092,0
28.5793871866295,0
29.5821727019499,0
30.5849582172702,0
31.5877437325905,0
32.5905292479109,0
33.5933147632312,0
34.5961002785515,0
35.5988857938719,0
36.6016713091922,0
37.6044568245125,0
38.6072423398329,0
39.6100278551532,0
40.6128133704735,0
41.6155988857939,0
42.6183844011142,0
43.6211699164346,0
44.6239554317549,0
45.6267409470752,0
46.6295264623955,0
47.6323119777159,0
48.6350974930362,0
49.6378830083565,0
50.6406685236769,0
51.6434540389972,0
52.6462395543176,0
53.6490250696379,0
54.6518105849582,0
55.6545961002786,0
56.6573816155989,0
57.6601671309192,0
58.6629526462395,0
59.6657381615599,0
60.6685236768802,0
61.6713091922006,0
62.6740947075209,0
63.6768802228412,0
64.6796657381616,0
65.6824512534819,0
66.6852367688022,0
67.6880222841226,0
68.6908077994429,0
69.6935933147632,0
70.6963788300836,0
71.6991643454039,0
72.7019498607242,0
73.7047353760446,0
74.7075208913649,0
75.7103064066852,0
76.7130919220056,0
77.7158774373259,0
78.7186629526462,0
79.7214484679666,0
80.7242339832869,0
81.7270194986073,0
82.7298050139276,0
83.7325905292479,0
84.7353760445682,0
85.7381615598886,0
86.7409470752089,0
87.7437325905292,0
88.7465181058496,0
89.7493036211699,0
90.7520891364903,0
91.7548746518106,0
92.7576601671309,0
93.7604456824512,0
94.7632311977716,0
95.7660167130919,0
96.7688022284123,0
97.7715877437326,0
98.7743732590529,0
99.7771587743733,0
100.779944289694,0
101.782729805014,0
102.785515320334,0
103.788300835655,0
104.791086350975,0
105.793871866295,0
106.796657381616,0
107.799442896936,0
108.802228412256,0
109.805013927577,0
110.807799442897,0
111.810584958217,0
112.813370473538,0
113.816155988858,0
114.818941504178,0
115.821727019499,0
116.824512534819,0
117.827298050139,0
118.83008356546,0
119.83286908078,0
120.8356545961,0
121.838440111421,0
122.841225626741,0
123.844011142061,0
124.846796657382,0
125.849582172702,0
126.852367688022,0
127.855153203343,0
128.857938718663,0
129.860724233983,0
130.863509749304,0
131.866295264624,0
132.869080779944,0
133.871866295265,0
134.874651810585,0
135.877437325905,0
136.880222841226,0
137.883008356546,0
138.885793871866,0
139.888579387187,0
140.891364902507,0
141.894150417827,0
142.896935933148,0
143.899721448468,0
144.902506963788,0
145.905292479109,0
146.908077994429,0
147.910863509749,0
148.91364902507,0
149.91643454039,0
150.91922005571,0
151.922005571031,0
152.924791086351,0
153.927576601671,0
154.930362116992,0
155.933147632312,0
156.935933147632,0
157.938718662953,0
158.941504178273,0
159.944289693593,0
160.947075208914,0
161.949860724234,0
162.952646239554,0
163.955431754875,0
164.958217270195,0
165.961002785515,0
166.963788300836,0
167.966573816156,0
168.969359331476,0
169.972144846797,0
170.974930362117,0
171.977715877437,0
172.980501392758,0
173.983286908078,0
174.986072423398,0
175.988857938719,0
176.991643454039,0
177.994428969359,0
178.99721448468,0
180,0


==> CryoEM-Joint Reconstruction/figures/3400_unif/evol_approx.dat <==
x,y
1,0.0604444444444444
3,0.059
5,0.0582222222222222
7,0.0578888888888889
9,0.0578888888888889
11,0.0578888888888889
13,0.0582222222222222
15,0.0586666666666667
17,0.0586666666666667
19,0.0587777777777778


==> CryoEM-Joint Reconstruction/figures/3400_unif/evol_approx_pixel.dat <==
x,y
1,0.0210462669038732
3,0.0205423967938357
5,0.0201935636407329
7,0.0201160451622656
9,0.0200772859230319
11,0.0200772859230319
13,0.0201548044014992
15,0.0203098413584338
17,0.0202710821192002
19,0.0203098413584338


==> CryoEM-Joint Reconstruction/figures/3400_unif/evol_joint.dat <==
x,y
1,0.217888888888889
3,0.285888888888889
5,0.311
7,0.320222222222222
9,0.336111111111111
11,0.340222222222222
13,0.344222222222222
15,0.348111111111111
17,0.352
19,0.354888888888889
21,0.357111111111111
23,0.359222222222222
25,0.360888888888889
27,0.363
29,0.364444444444444
31,0.365888888888889
33,0.367555555555556
35,0.368222222222222
37,0.369333333333333
39,0.370777777777778


==> CryoEM-Joint Reconstruction/figures/3400_unif/evol_joint_pixel.dat <==
x,y
1,0.0296895772529777
3,0.0495730669798413
5,0.0677511501804243
7,0.0809680507590997
9,0.0846501784862967
11,0.0881385100173254
13,0.0899989535005407
15,0.0911617306775503
17,0.0920144339406906
19,0.0912780083952512
21,0.0931772111177002
23,0.0935648035100367
25,0.0938748774239059
27,0.0939911551416069
29,0.0934097665531021
31,0.094533784490878
33,0.0947275806870463
35,0.0948438584047472
37,0.0949988953616818
39,0.0951151730793828


==> CryoEM-Joint Reconstruction/figures/3400_unif/evol_true.dat <==
x,y
1,0.300444444444444
3,0.304666666666667
5,0.309555555555556
7,0.314888888888889
9,0.320333333333333
11,0.336111111111111
13,0.359333333333333
15,0.364888888888889
17,0.373111111111111
19,0.383
21,0.390222222222222
23,0.393111111111111
25,0.394333333333333
27,0.395333333333333
29,0.396111111111111
31,0.396888888888889
33,0.398444444444444
35,0.399888888888889
37,0.401777777777778
39,0.403222222222222


==> CryoEM-Joint Reconstruction/figures/3400_unif/evol_true_pixel.dat <==
x,y
1,0.0728286105200327
3,0.0759293496587249
5,0.0787587741227815
7,0.0815494393476045
9,0.0848052154432313
11,0.0884873431704283
13,0.0988360600458134
15,0.100657744289795
17,0.102014317662973
19,0.102905780165347
21,0.103487168753852
23,0.103913520385422
25,0.104262353538525
27,0.104649945930861
29,0.105231334519366
31,0.106045278543273
33,0.108177036701124
35,0.108680906811161
37,0.108952221485797
39,0.109107258442731


==> CryoEM-Joint Reconstruction/figures/7795_unif/FSC_approx.dat <==
x,y
0,0.986809769784004
0.0121951219512195,0.961609953003242
0.024390243902439,0.878660972245722
0.0365853658536585,0.699415869149351
0.0487804878048781,0.458395848758869
0.0609756097560976,0.380823219589811
0.0731707317073171,0.355577414069852
0.0853658536585366,0.303147498097985
0.0975609756097561,0.212931434679155
0.109756097560976,0.147531790894501
0.121951219512195,0.146339999299489
0.134146341463415,0.124934748279402
0.146341463414634,0.0760533490337977
0.158536585365854,0.0487735860839839
0.170731707317073,0.00884557275668059
0.182926829268293,-0.000634397563903245
0.195121951219512,0.000497757161658098
0.207317073170732,-0.0123293038255224
0.219512195121951,0.0573989575739092
0.231707317073171,0.068172172766811
0.24390243902439,0.0289293300271996
0.25609756097561,0.0347455882268307
0.268292682926829,0.0394220552146058
0.280487804878049,0.030433721220734
0.292682926829268,0.0231292336119673
0.304878048780488,0.0093106070314267
0.317073170731707,-0.00977144575197084
0.329268292682927,0.00170116897062614
0.341463414634146,0.0242900408217397
0.353658536585366,-0.00518906807084205
0.365853658536585,0.00239392397552405
0.378048780487805,0.00557787844423805
0.390243902439024,-0.0014010998701871
0.402439024390244,-0.00122479004179715
0.414634146341463,0.00100597124927293
0.426829268292683,0.00524685521871157
0.439024390243902,-0.00398961023365023
0.451219512195122,0.00498095038369868
0.463414634146341,0.00731924738258169
0.475609756097561,0.000328612361786192
0.48780487804878,-0.00694999769046866
0.5,0.00563210185134933


==> CryoEM-Joint Reconstruction/figures/7795_unif/FSC_init.dat <==
x,y
0,1
0.0121951219512195,0.98962517619175
0.024390243902439,0.838962873158623
0.0365853658536585,-0.00398231558827308
0.0487804878048781,0.0353043471555065
0.0609756097560976,-0.0482065442768766
0.0731707317073171,0.0219912169710896
0.0853658536585366,0.0570172042611707
0.0975609756097561,0.069572110669888
0.109756097560976,0.00215092200606108
0.121951219512195,-0.036609861307954
0.134146341463415,-0.0768172236132312
0.146341463414634,-0.0530243173317763
0.158536585365854,-0.032114021394828
0.170731707317073,-0.00740733581535176
0.182926829268293,-0.000106347080112955
0.195121951219512,-0.00485365296669032
0.207317073170732,-0.00872375750364398
0.219512195121951,-0.00303433111158046
0.231707317073171,0.00702557460561162
0.24390243902439,-0.0149269564001733
0.25609756097561,-0.00179338442968474
0.268292682926829,0.00650142604488365
0.280487804878049,0.0134993336577375
0.292682926829268,0.00775426961072234
0.304878048780488,0.0123846659448136
0.317073170731707,0.0073029073043133
0.329268292682927,-0.00670298450578414
0.341463414634146,-0.0125210936502314
0.353658536585366,-0.00753073006875324
0.365853658536585,-0.000301678963679679
0.378048780487805,0.0120901353024824
0.390243902439024,0.0207753584942615
0.402439024390244,0.0165624450765783
0.414634146341463,0.03414022394377
0.426829268292683,0.0163830176174124
0.439024390243902,-0.00195808344231804
0.451219512195122,-0.018380500378483
0.463414634146341,-0.00567774443843351
0.475609756097561,-0.0063170625157625
0.48780487804878,0.00712326436839933
0.5,0.015192866929656


==> CryoEM-Joint Reconstruction/figures/7795_unif/FSC_joint.dat <==
x,y
0,0.998773131216851
0.0121951219512195,0.999445974176329
0.024390243902439,0.999270892047423
0.0365853658536585,0.998767145392966
0.0487804878048781,0.997489968062201
0.0609756097560976,0.995455010697387
0.0731707317073171,0.994223739491158
0.0853658536585366,0.991366802746424
0.0975609756097561,0.988997851349639
0.109756097560976,0.987595383734073
0.121951219512195,0.984007975369225
0.134146341463415,0.980889608360899
0.146341463414634,0.976642130445475
0.158536585365854,0.970500620440426
0.170731707317073,0.96371970052851
0.182926829268293,0.955899574321201
0.195121951219512,0.945924139262392
0.207317073170732,0.929026976386752
0.219512195121951,0.908010381681985
0.231707317073171,0.877199394639061
0.24390243902439,0.84586682987471
0.25609756097561,0.809697990729163
0.268292682926829,0.776559655354535
0.280487804878049,0.746422985708639
0.292682926829268,0.702513330765088
0.304878048780488,0.653954791319778
0.317073170731707,0.607415142732783
0.329268292682927,0.554172484208327
0.341463414634146,0.512362722838268
0.353658536585366,0.468898427246904
0.365853658536585,0.415503986912562
0.378048780487805,0.35775112723551
0.390243902439024,0.292954226582083
0.402439024390244,0.240527413642571
0.414634146341463,0.205808882381895
0.426829268292683,0.182443845659514
0.439024390243902,0.158350045744922
0.451219512195122,0.119532547757623
0.463414634146341,0.08215876621663
0.475609756097561,0.0684842576816094
0.48780487804878,0.064832302029031
0.5,0.0627104403497185


==> CryoEM-Joint Reconstruction/figures/7795_unif/FSC_joint_masked.dat <==
x,y
0,0.999984784492983
0.0121951219512195,0.999928469884223
0.024390243902439,0.999776707834028
0.0365853658536585,0.999258915033232
0.0487804878048781,0.998235211634484
0.0609756097560976,0.996693732069115
0.0731707317073171,0.995597190034387
0.0853658536585366,0.993936887365534
0.0975609756097561,0.99181707228989
0.109756097560976,0.990692708569644
0.121951219512195,0.988623621728416
0.134146341463415,0.986151377385408
0.146341463414634,0.98237601964106
0.158536585365854,0.977980322991533
0.170731707317073,0.972064688442373
0.182926829268293,0.96541806323004
0.195121951219512,0.957582081105948
0.207317073170732,0.945037358154252
0.219512195121951,0.927948469647787
0.231707317073171,0.900451059877668
0.24390243902439,0.868984838794392
0.25609756097561,0.835153859490117
0.268292682926829,0.802374177634083
0.280487804878049,0.775372338666115
0.292682926829268,0.72927320931916
0.304878048780488,0.677766089438102
0.317073170731707,0.63160980951693
0.329268292682927,0.580852274385303
0.341463414634146,0.537018737499057
0.353658536585366,0.493418630811769
0.365853658536585,0.439712828551635
0.378048780487805,0.385227913852204
0.390243902439024,0.321257199124757
0.402439024390244,0.265880392639182
0.414634146341463,0.22996828946152
0.426829268292683,0.206010474682471
0.439024390243902,0.18446659490522
0.451219512195122,0.143006298119973
0.463414634146341,0.108637195879027
0.475609756097561,0.0883220444924715
0.48780487804878,0.0874387921021399
0.5,0.0858675917662098


==> CryoEM-Joint Reconstruction/figures/7795_unif/FSC_relion.dat <==
x,y
0,0.999944171334726
0.0121951219512195,0.999886576096347
0.024390243902439,0.999684593188175
0.0365853658536585,0.998251396268431
0.0487804878048781,0.995242446830392
0.0609756097560976,0.990672072767722
0.0731707317073171,0.982846468980635
0.0853658536585366,0.969828859967192
0.0975609756097561,0.956374645817094
0.109756097560976,0.935225197506762
0.121951219512195,0.911274639318376
0.134146341463415,0.888589339991138
0.146341463414634,0.864621739084255
0.158536585365854,0.821355301874253
0.170731707317073,0.753433198301533
0.182926829268293,0.700119535019699
0.195121951219512,0.629892047446671
0.207317073170732,0.541772303748706
0.219512195121951,0.471858122858452
0.231707317073171,0.386577018880369
0.24390243902439,0.32260191094689
0.25609756097561,0.262709626335768
0.268292682926829,0.218785599285317
0.280487804878049,0.18626782215135
0.292682926829268,0.152713339086194
0.304878048780488,0.132864069884331
0.317073170731707,0.117297963292447
0.329268292682927,0.099686765571053
0.341463414634146,0.0717751519855872
0.353658536585366,0.0744722156078405
0.365853658536585,0.0546588459530006
0.378048780487805,0.0328627806454371
0.390243902439024,0.0338573085940214
0.402439024390244,0.0354851575984242
0.414634146341463,0.0241858500390249
0.426829268292683,0.0197563545177062
0.439024390243902,0.0217323920858004
0.451219512195122,0.0122419977731511
0.463414634146341,0.00585742732051415
0.475609756097561,0.00425841967411422
0.48780487804878,0.000432326642124177
0.5,-0.000982708983761803


==> CryoEM-Joint Reconstruction/figures/7795_unif/FSC_relion_masked.dat <==
x,y
0,0.999963745796269
0.0121951219512195,0.999708596779097
0.024390243902439,0.998917381492366
0.0365853658536585,0.996769748084853
0.0487804878048781,0.99518507711111
0.0609756097560976,0.994923049314463
0.0731707317073171,0.993501215721487
0.0853658536585366,0.991613411536911
0.0975609756097561,0.990312370110135
0.109756097560976,0.988018180096825
0.121951219512195,0.982763026473053
0.134146341463415,0.979358930577969
0.146341463414634,0.978723434658763
0.158536585365854,0.972494639195651
0.170731707317073,0.962765847102361
0.182926829268293,0.952924134603925
0.195121951219512,0.938636846568349
0.207317073170732,0.91438385150125
0.219512195121951,0.879938326405029
0.231707317073171,0.826172519208177
0.24390243902439,0.775257979139031
0.25609756097561,0.712235628558058
0.268292682926829,0.643693534537166
0.280487804878049,0.576174017093466
0.292682926829268,0.513670996489032
0.304878048780488,0.453309950785149
0.317073170731707,0.390929013933783
0.329268292682927,0.348411150214706
0.341463414634146,0.30710485676443
0.353658536585366,0.263910770421258
0.365853658536585,0.201494416546272
0.378048780487805,0.156868187193929
0.390243902439024,0.137249159583119
0.402439024390244,0.11736487442459
0.414634146341463,0.0870270358459727
0.426829268292683,0.0856997769845904
0.439024390243902,0.0695375436362306
0.451219512195122,0.0289397445951282
0.463414634146341,0.0262302870266336
0.475609756097561,0.0172976170690247
0.48780487804878,0.0138548092720728
0.5,0.0104569157916519


==> CryoEM-Joint Reconstruction/figures/7795_unif/FSC_true.dat <==
x,y
0,0.999720230140242
0.0121951219512195,0.99997169032352
0.024390243902439,0.99991179980424
0.0365853658536585,0.999646452528755
0.0487804878048781,0.999192833066308
0.0609756097560976,0.998440925451165
0.0731707317073171,0.99751889316954
0.0853658536585366,0.996370965186039
0.0975609756097561,0.99492139587458
0.109756097560976,0.993221486844829
0.121951219512195,0.990847852175665
0.134146341463415,0.989659233347893
0.146341463414634,0.988461376361868
0.158536585365854,0.986131484625055
0.170731707317073,0.982197035462124
0.182926829268293,0.976834583170238
0.195121951219512,0.970024948683341
0.207317073170732,0.955969319022605
0.219512195121951,0.941943138883698
0.231707317073171,0.918223302173125
0.24390243902439,0.892693406467568
0.25609756097561,0.864234545175388
0.268292682926829,0.83200383242983
0.280487804878049,0.800890529123669
0.292682926829268,0.759746290457744
0.304878048780488,0.716968289479163
0.317073170731707,0.669264441828801
0.329268292682927,0.619938133155659
0.341463414634146,0.569594449551836
0.353658536585366,0.518842965086662
0.365853658536585,0.458869849395454
0.378048780487805,0.403425759613483
0.390243902439024,0.332780501768549
0.402439024390244,0.257895750192369
0.414634146341463,0.218816639448807
0.426829268292683,0.194252663807552
0.439024390243902,0.160101846809629
0.451219512195122,0.123202851830803
0.463414634146341,0.0889297423161438
0.475609756097561,0.0630124456531242
0.48780487804878,0.051000442856779
0.5,0.0490336200925236


==> CryoEM-Joint Reconstruction/figures/7795_unif/FSC_true_masked.dat <==
x,y
0,0.999999580565661
0.0121951219512195,0.999998200735528
0.024390243902439,0.999989625698084
0.0365853658536585,0.999953251877794
0.0487804878048781,0.999866355941043
0.0609756097560976,0.999701986353684
0.0731707317073171,0.99951606564121
0.0853658536585366,0.999192517288481
0.0975609756097561,0.998624626554897
0.109756097560976,0.99798666759338
0.121951219512195,0.997004251936809
0.134146341463415,0.99633584993995
0.146341463414634,0.99548644060383
0.158536585365854,0.993936397161102
0.170731707317073,0.991440713773782
0.182926829268293,0.988248053099921
0.195121951219512,0.982875773496863
0.207317073170732,0.972994042679924
0.219512195121951,0.960943906712054
0.231707317073171,0.940718781377483
0.24390243902439,0.918069528358802
0.25609756097561,0.891235574724548
0.268292682926829,0.861335353202222
0.280487804878049,0.83286059552068
0.292682926829268,0.794164264887972
0.304878048780488,0.751030260056736
0.317073170731707,0.708662306590159
0.329268292682927,0.659929955858361
0.341463414634146,0.611903406897799
0.353658536585366,0.563887505917046
0.365853658536585,0.507574987835049
0.378048780487805,0.455249052300248
0.390243902439024,0.386529372136244
0.402439024390244,0.310277675300473
0.414634146341463,0.266565629984686
0.426829268292683,0.242481275139815
0.439024390243902,0.215982837657742
0.451219512195122,0.170188551549827
0.463414634146341,0.124249361272149
0.475609756097561,0.100062384475622
0.48780487804878,0.0856249122183578
0.5,0.0707756167141076


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/fsc_approx.dat <==
x,y
0.00387592392336523,0.99505733381426
0.00775184784673046,0.962741699000845
0.0116277717700957,0.741596639080178
0.0155036956934609,0.609791200007897
0.0193796196168262,0.514013753803978
0.0232555435401914,0.459887421729815
0.0271314674635566,0.367777676817784
0.0310073913869219,0.198044554105883
0.0348833153102871,0.113397481702588
0.0387592392336523,0.0988208903368046
0.0426351631570176,0.0711618961132087
0.0465110870803828,0.0720902762670312
0.050387011003748,0.0335779922739648
0.0542629349271133,0.0180665105647589
0.0581388588504785,0.0118283121540616
0.0620147827738437,0.00875703876762882
0.065890706697209,0.0160770222011416
0.0697666306205742,-0.0165341134105669
0.0736425545439394,-0.00742570969884179
0.0775184784673046,0.0240389636572809
0.0813944023906699,0.00927233681380241
0.0852703263140351,0.00337168813289416
0.0891462502374003,-0.0116398003254267
0.0930221741607656,-0.00532865075146231
0.0968980980841308,0.0130906236207692
0.100774022007496,0.00376072683351167
0.104649945930861,0.0133303666190396
0.108525869854227,-0.00279830613574476
0.112401793777592,-0.0168004586004757
0.116277717700957,-0.0162527679941946
0.120153641624322,0.00613332828029922
0.124029565547687,0.0113133603579146
0.127905489471053,0.00211647046320891
0.131781413394418,0.00563715192133555
0.135657337317783,0.00905992359948299
0.139533261241148,-0.00206160863247848
0.143409185164514,-0.015620292569914
0.147285109087879,-0.00903198810308613
0.151161033011244,-0.0117685386242172
0.155036956934609,-0.00538193620412365
0.158912880857975,-0.000980254149900776
0.16278880478134,-0.00182777768919124
0.166664728704705,0.00298515074743487
0.17054065262807,0.00711241938386633
0.174416576551435,-0.00140010842508596


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/fsc_approx_7795.dat <==
x,y
0.00661375661375661,0.986809769784004
0.0132275132275132,0.961609953003242
0.0198412698412698,0.878660972245722
0.0264550264550265,0.699415869149351
0.0330687830687831,0.458395848758869
0.0396825396825397,0.380823219589811
0.0462962962962963,0.355577414069852
0.0529100529100529,0.303147498097985
0.0595238095238095,0.212931434679155
0.0661375661375661,0.147531790894501
0.0727513227513227,0.146339999299489
0.0793650793650794,0.124934748279402
0.085978835978836,0.0760533490337977
0.0925925925925926,0.0487735860839839
0.0992063492063492,0.0088455727566806
0.105820105820106,-0.00063439756390323
0.112433862433862,0.000497757161658101
0.119047619047619,-0.0123293038255224
0.125661375661376,0.0573989575739092
0.132275132275132,0.068172172766811
0.138888888888889,0.0289293300271996
0.145502645502645,0.0347455882268307
0.152116402116402,0.0394220552146058
0.158730158730159,0.030433721220734
0.165343915343915,0.0231292336119673
0.171957671957672,0.00931060703142669
0.178571428571429,-0.00977144575197085
0.185185185185185,0.00170116897062613
0.191798941798942,0.0242900408217397
0.198412698412698,-0.00518906807084206
0.205026455026455,0.00239392397552405
0.211640211640212,0.00557787844423805
0.218253968253968,-0.0014010998701871
0.224867724867725,-0.00122479004179715
0.231481481481481,0.00100597124927292
0.238095238095238,0.00524685521871156
0.244708994708995,-0.00398961023365023
0.251322751322751,0.00498095038369868
0.257936507936508,0.00731924738258168
0.264550264550265,0.000328612361786187
0.271164021164021,-0.00694999769046867
0.277777777777778,0.00563210185134934


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/fsc_init.dat <==
x,y
0.00387592392336523,0.970772485051824
0.00775184784673046,0.953152483090145
0.0116277717700957,0.843341281950205
0.0155036956934609,0.662263594643073
0.0193796196168262,0.342388695693792
0.0232555435401914,-0.0482933780940565
0.0271314674635566,-0.0493664470891525
0.0310073913869219,0.0017841452887186
0.0348833153102871,0.0455914202824372
0.0387592392336523,-0.0117395330445575
0.0426351631570176,0.011071081241078
0.0465110870803828,0.0117428684249263
0.050387011003748,-0.00493202584965939
0.0542629349271133,-0.0213394948620261
0.0581388588504785,0.0176400754903903
0.0620147827738437,-0.0149835722561545
0.065890706697209,-0.00331162868520267
0.0697666306205742,0.00320701790106489
0.0736425545439394,-0.0171943383624295
0.0775184784673046,0.00102322493800003
0.0813944023906699,0.0114593712068812
0.0852703263140351,-0.00191047072070658
0.0891462502374003,0.0157568509571788
0.0930221741607656,-0.00501390959630676
0.0968980980841308,-0.0184402609881845
0.100774022007496,0.0146932690162468
0.104649945930861,-0.000511717793011076
0.108525869854227,-6.01619026636211e-05
0.112401793777592,0.00824160645803134
0.116277717700957,0.000713063444584958
0.120153641624322,-0.00856124145126404
0.124029565547687,-0.00587777284971795
0.127905489471053,-0.0039652753868667
0.131781413394418,0.00317158970842163
0.135657337317783,0.00435218816612263
0.139533261241148,0.00331351950813762
0.143409185164514,-0.00120376723033188
0.147285109087879,0.00284224021977193
0.151161033011244,-0.00132170752206218
0.155036956934609,0.00346014137737119
0.158912880857975,-0.00738848604824822
0.16278880478134,0.000337460730449512
0.166664728704705,0.00348686339957536
0.17054065262807,-0.00299681851011964
0.174416576551435,-0.0059575530297838


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/fsc_init_7795.dat <==
x,y
0.00661375661375661,1
0.0132275132275132,0.98962517619175
0.0198412698412698,0.838962873158623
0.0264550264550265,0.0306163440299802
0.0330687830687831,0.0316556236493257
0.0396825396825397,-0.032676822434899
0.0462962962962963,0.0372014739126628
0.0529100529100529,0.0696351508000851
0.0595238095238095,0.0708863368898574
0.0661375661375661,-0.0187664336524625
0.0727513227513227,-0.0412903746515074
0.0793650793650794,-0.0670500062817915
0.085978835978836,-0.048370643008777
0.0925925925925926,-0.0228061530701594
0.0992063492063492,0.00195213784674184
0.105820105820106,0.000300586346143332
0.112433862433862,-0.00646189087102737
0.119047619047619,-0.0112062202810976
0.125661375661376,-0.0017775275825326
0.132275132275132,0.0046931404393403
0.138888888888889,-0.0142503104609573
0.145502645502645,-0.00141676087954573
0.152116402116402,0.0125433490569929
0.158730158730159,0.0181377842321994
0.165343915343915,0.0109315333137995
0.171957671957672,0.0081317599640036
0.178571428571429,0.00511748143568318
0.185185185185185,-0.00554922521482759
0.191798941798942,-0.0160711531363316
0.198412698412698,-0.00852988102223144
0.205026455026455,0.00285292696173529
0.211640211640212,0.0211778166695261
0.218253968253968,0.0237836430631149
0.224867724867725,0.0192882191994936
0.231481481481481,0.0350000699058924
0.238095238095238,0.0180963992676299
0.244708994708995,-5.39071024308759e-05
0.251322751322751,-0.0187230308183528
0.257936507936508,-0.0046434738775639
0.264550264550265,0.00159761004556877
0.271164021164021,0.00595338468877413
0.277777777777778,0.0143528975438445


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/fsc_ours.dat <==
x,y
0.00387592392336523,0.986418167872388
0.00775184784673046,0.997751636325803
0.0116277717700957,0.997234930402305
0.0155036956934609,0.997847308784181
0.0193796196168262,0.997896551021675
0.0232555435401914,0.996761378259445
0.0271314674635566,0.993574032158523
0.0310073913869219,0.990639197534888
0.0348833153102871,0.986912822352364
0.0387592392336523,0.981604055936418
0.0426351631570176,0.972155170001139
0.0465110870803828,0.963077138802412
0.050387011003748,0.948354230053086
0.0542629349271133,0.926722926702007
0.0581388588504785,0.895136116337193
0.0620147827738437,0.857304349386669
0.065890706697209,0.843824514261397
0.0697666306205742,0.826287237328373
0.0736425545439394,0.81230457199468
0.0775184784673046,0.788800647998169
0.0813944023906699,0.748937635988973
0.0852703263140351,0.7138389701929
0.0891462502374003,0.669575129946257
0.0930221741607656,0.621829616211894
0.0968980980841308,0.567379476980496
0.100774022007496,0.512216064734097
0.104649945930861,0.448483139545111
0.108525869854227,0.379838844850944
0.112401793777592,0.307125208919067
0.116277717700957,0.27181956117508
0.120153641624322,0.228945043330497
0.124029565547687,0.189802256782427
0.127905489471053,0.155301291894927
0.131781413394418,0.126693882740545
0.135657337317783,0.119351377657431
0.139533261241148,0.0898577137863103
0.143409185164514,0.0534737607274263
0.147285109087879,0.0367863777747713
0.151161033011244,0.0286660211373528
0.155036956934609,0.0357888398781865
0.158912880857975,0.0372924469991136
0.16278880478134,0.0335613619616424
0.166664728704705,0.0221696738972732
0.17054065262807,0.0107494961787081
0.174416576551435,0.00458106017830196


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/fsc_ours_7795.dat <==
x,y
0.00661375661375661,0.998773131216851
0.0132275132275132,0.999445974176329
0.0198412698412698,0.999270892047423
0.0264550264550265,0.998767145392966
0.0330687830687831,0.997489968062201
0.0396825396825397,0.995455010697387
0.0462962962962963,0.994223739491158
0.0529100529100529,0.991366802746424
0.0595238095238095,0.988997851349639
0.0661375661375661,0.987595383734073
0.0727513227513227,0.984007975369225
0.0793650793650794,0.980889608360899
0.085978835978836,0.976642130445475
0.0925925925925926,0.970500620440426
0.0992063492063492,0.963719700528509
0.105820105820106,0.955899574321201
0.112433862433862,0.945924139262392
0.119047619047619,0.929026976386752
0.125661375661376,0.908010381681985
0.132275132275132,0.877199394639061
0.138888888888889,0.84586682987471
0.145502645502645,0.809697990729163
0.152116402116402,0.776559655354535
0.158730158730159,0.746422985708639
0.165343915343915,0.702513330765088
0.171957671957672,0.653954791319778
0.178571428571429,0.607415142732783
0.185185185185185,0.554172484208328
0.191798941798942,0.512362722838268
0.198412698412698,0.468898427246904
0.205026455026455,0.415503986912562
0.211640211640212,0.357751127235509
0.218253968253968,0.292954226582083
0.224867724867725,0.240527413642571
0.231481481481481,0.205808882381895
0.238095238095238,0.182443845659514
0.244708994708995,0.158350045744922
0.251322751322751,0.119532547757623
0.257936507936508,0.08215876621663
0.264550264550265,0.0684842576816094
0.271164021164021,0.064832302029031
0.277777777777778,0.0627104403497185


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/fsc_ours_masked.dat <==
x,y
0.00387592392336523,0.999877691268921
0.00775184784673046,0.999688029289246
0.0116277717700957,0.999423623085022
0.0155036956934609,0.999171376228333
0.0193796196168262,0.999064683914185
0.0232555435401914,0.998351335525513
0.0271314674635566,0.997040808200836
0.0310073913869219,0.996151506900787
0.0348833153102871,0.994598150253296
0.0387592392336523,0.992538452148438
0.0426351631570176,0.98937451839447
0.0465110870803828,0.985004544258118
0.050387011003748,0.978876650333405
0.0542629349271133,0.969634175300598
0.0581388588504785,0.953100860118866
0.0620147827738437,0.931100428104401
0.065890706697209,0.917765140533447
0.0697666306205742,0.904051423072815
0.0736425545439394,0.891709804534912
0.0775184784673046,0.871045410633087
0.0813944023906699,0.83575826883316
0.0852703263140351,0.798453629016876
0.0891462502374003,0.762945175170898
0.0930221741607656,0.714603126049042
0.0968980980841308,0.660389602184296
0.100774022007496,0.597187042236328
0.104649945930861,0.536579251289368
0.108525869854227,0.455275058746338
0.112401793777592,0.378019779920578
0.116277717700957,0.334607303142548
0.120153641624322,0.293611198663712
0.124029565547687,0.245515212416649
0.127905489471053,0.203746125102043
0.131781413394418,0.174719080328941
0.135657337317783,0.163149654865265
0.139533261241148,0.128549322485924
0.143409185164514,0.082153357565403
0.147285109087879,0.0494795478880405
0.151161033011244,0.0469983145594597
0.155036956934609,0.0643217265605927
0.158912880857975,0.0682461857795715
0.16278880478134,0.0523378141224384
0.166664728704705,0.0407432205975056
0.17054065262807,0.0214404165744781
0.174416576551435,0.0145405856892467


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/fsc_relion_masked.dat <==
x,y
0.00387592392336523,0.999920785427094
0.00775184784673046,0.999742269515991
0.0116277717700957,0.99877542257309
0.0155036956934609,0.997392058372498
0.0193796196168262,0.995598316192627
0.0232555435401914,0.994695901870728
0.0271314674635566,0.992155015468597
0.0310073913869219,0.988458096981049
0.0348833153102871,0.982613563537598
0.0387592392336523,0.975081086158752
0.0426351631570176,0.96485424041748
0.0465110870803828,0.950539588928223
0.050387011003748,0.931007862091064
0.0542629349271133,0.903769552707672
0.0581388588504785,0.85889744758606
0.0620147827738437,0.788955748081207
0.065890706697209,0.756245851516724
0.0697666306205742,0.721188724040985
0.0736425545439394,0.675167858600616
0.0775184784673046,0.624825596809387
0.0813944023906699,0.554369986057281
0.0852703263140351,0.48507684469223
0.0891462502374003,0.424327224493027
0.0930221741607656,0.342753827571869
0.0968980980841308,0.274634152650833
0.100774022007496,0.218096852302551
0.104649945930861,0.1956896930933
0.108525869854227,0.160211622714996
0.112401793777592,0.108331613242626
0.116277717700957,0.0819052904844284
0.120153641624322,0.0745242834091187
0.124029565547687,0.0477491654455662
0.127905489471053,0.01755759306252
0.131781413394418,0.0181587710976601
0.135657337317783,0.0356205031275749
0.139533261241148,0.0244299862533808
0.143409185164514,0.025987546890974
0.147285109087879,0.00672867614775896
0.151161033011244,-0.0128878736868501
0.155036956934609,0.00408003572374582
0.158912880857975,0.0162362027913332
0.16278880478134,0.00859622191637754
0.166664728704705,0.00473347865045071
0.17054065262807,0.0026257277932018
0.174416576551435,0.00304829818196595


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/fsc_relion_nopost.dat <==
x,y
0.00387592392336523,0.999473392963409
0.00775184784673046,0.999406218528748
0.0116277717700957,0.997908294200897
0.0155036956934609,0.9958416223526
0.0193796196168262,0.993493378162384
0.0232555435401914,0.991445600986481
0.0271314674635566,0.986377537250519
0.0310073913869219,0.975365102291107
0.0348833153102871,0.960068166255951
0.0387592392336523,0.937885820865631
0.0426351631570176,0.90673041343689
0.0465110870803828,0.86478328704834
0.050387011003748,0.809717059135437
0.0542629349271133,0.738941073417664
0.0581388588504785,0.632638573646545
0.0620147827738437,0.528438627719879
0.065890706697209,0.477836519479752
0.0697666306205742,0.43703505396843
0.0736425545439394,0.400923579931259
0.0775184784673046,0.355323046445847
0.0813944023906699,0.294450432062149
0.0852703263140351,0.256859451532364
0.0891462502374003,0.220062226057053
0.0930221741607656,0.165099382400513
0.0968980980841308,0.130717739462852
0.100774022007496,0.103535525500774
0.104649945930861,0.101027473807335
0.108525869854227,0.0867055058479309
0.112401793777592,0.0472043938934803
0.116277717700957,0.029900785535574
0.120153641624322,0.040872648358345
0.124029565547687,0.0226635690778494
0.127905489471053,0.0108990585431457
0.131781413394418,0.0086229695007205
0.135657337317783,0.011712696403265
0.139533261241148,0.0159405432641506
0.143409185164514,0.0126684261485934
0.147285109087879,0.00168620888143778
0.151161033011244,-0.00455050077289343
0.155036956934609,-0.00161797960754484
0.158912880857975,0.0148452995344996
0.16278880478134,0.00317152915522456
0.166664728704705,0.0028217975050211
0.17054065262807,-0.00212775054387748
0.174416576551435,0.00395851442590356


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/fsc_relion_nopost_7795.dat <==
x,y
0.00661375661375661,0.877636134624481
0.0132275132275132,0.999819219112396
0.0198412698412698,0.99956202507019
0.0264550264550265,0.998354852199554
0.0330687830687831,0.996807038784027
0.0396825396825397,0.994928121566772
0.0462962962962963,0.991503179073334
0.0529100529100529,0.98826390504837
0.0595238095238095,0.984280467033386
0.0661375661375661,0.978320717811584
0.0727513227513227,0.970319807529449
0.0793650793650794,0.958285808563232
0.085978835978836,0.951290249824524
0.0925925925925926,0.93883091211319
0.0992063492063492,0.920338273048401
0.105820105820106,0.89155375957489
0.112433862433862,0.845099866390228
0.119047619047619,0.769006788730621
0.125661375661376,0.707977712154388
0.132275132275132,0.614274382591248
0.138888888888889,0.54821902513504
0.145502645502645,0.47263365983963
0.152116402116402,0.418200701475143
0.158730158730159,0.375372350215912
0.165343915343915,0.310887545347214
0.171957671957672,0.265795201063156
0.178571428571429,0.216196179389954
0.185185185185185,0.18147024512291
0.191798941798942,0.153030261397362
0.198412698412698,0.138425096869469
0.205026455026455,0.126047924160957
0.211640211640212,0.107924312353134
0.218253968253968,0.068987175822258
0.224867724867725,0.0488964021205902
0.231481481481481,0.0664142593741417
0.238095238095238,0.0582396686077118
0.244708994708995,0.0447438433766365
0.251322751322751,0.0429305918514729
0.257936507936508,0.0233034268021584
0.264550264550265,0.0108380159363151
0.271164021164021,0.00289758970029652
0.277777777777778,0.0133446166291833


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/fsc_relion_wpost.dat <==
x,y
0.00387592392336523,0.999926745891571
0.00775184784673046,0.999764740467072
0.0116277717700957,0.998789608478546
0.0155036956934609,0.997414231300354
0.0193796196168262,0.995465755462646
0.0232555435401914,0.994617700576782
0.0271314674635566,0.99205619096756
0.0310073913869219,0.988354682922363
0.0348833153102871,0.98243123292923
0.0387592392336523,0.974904656410217
0.0426351631570176,0.96512371301651
0.0465110870803828,0.951313436031342
0.050387011003748,0.931485652923584
0.0542629349271133,0.905349969863892
0.0581388588504785,0.860864043235779
0.0620147827738437,0.79096382856369
0.065890706697209,0.757711827754974
0.0697666306205742,0.726239323616028
0.0736425545439394,0.686594188213348
0.0775184784673046,0.638251721858978
0.0813944023906699,0.548405230045319
0.0852703263140351,0.435786873102188
0.0891462502374003,0.261043637990952
0.0930221741607656,0.038356002420187
0.0968980980841308,-0.0617283843457699
0.100774022007496,-0.0821219980716705
0.104649945930861,-0.0491739250719547
0.108525869854227,-0.0249761547893286
0.112401793777592,0.0181559212505817
0.116277717700957,0.00505810230970383
0.120153641624322,0.0110574997961521
0.124029565547687,0.00925578456372023
0.127905489471053,0.00688788807019591
0.131781413394418,0.0141202406957746
0.135657337317783,0.022884551435709
0.139533261241148,0.00871020089834929
0.143409185164514,-0.0093753831461072
0.147285109087879,0.00015963010082487
0.151161033011244,0.00589854922145605
0.155036956934609,0.00509365880861878
0.158912880857975,0.00729161687195301
0.16278880478134,0.00747046573087573
0.166664728704705,-0.00495501095429063
0.17054065262807,-0.00717787304893136
0.174416576551435,-0.000282883207546547


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/fsc_relion_wpost_7795.dat <==
x,y
0.00661375661375661,0.99931675195694
0.0132275132275132,0.998502492904663
0.0198412698412698,0.99811977148056
0.0264550264550265,0.997005999088287
0.0330687830687831,0.997329115867615
0.0396825396825397,0.997147083282471
0.0462962962962963,0.996999621391296
0.0529100529100529,0.996560335159302
0.0595238095238095,0.995463132858276
0.0661375661375661,0.993346035480499
0.0727513227513227,0.991716742515564
0.0793650793650794,0.988894462585449
0.085978835978836,0.985607862472534
0.0925925925925926,0.981389582157135
0.0992063492063492,0.975357174873352
0.105820105820106,0.967330276966095
0.112433862433862,0.949266135692596
0.119047619047619,0.921375334262848
0.125661375661376,0.88594126701355
0.132275132275132,0.8397456407547
0.138888888888889,0.784910440444946
0.145502645502645,0.684873580932617
0.152116402116402,0.539170563220978
0.158730158730159,0.403839915990829
0.165343915343915,0.314037978649139
0.171957671957672,0.25975975394249
0.178571428571429,0.214838191866875
0.185185185185185,0.182386890053749
0.191798941798942,0.160573706030846
0.198412698412698,0.127792358398438
0.205026455026455,0.0990585759282112
0.211640211640212,0.0818171799182892
0.218253968253968,0.0412974655628204
0.224867724867725,0.00910529308021069
0.231481481481481,0.0103785619139671
0.238095238095238,0.0119189796969295
0.244708994708995,-0.0178457219153643
0.251322751322751,-0.0474333539605141
0.257936507936508,-0.0340061672031879
0.264550264550265,-0.0313562825322151
0.271164021164021,-0.0481986738741398
0.277777777777778,-0.0562529340386391


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/fsc_true.dat <==
x,y
0.00387592392336523,0.999198746983729
0.00775184784673046,0.999919537604738
0.0116277717700957,0.999776725964575
0.0155036956934609,0.999519990750606
0.0193796196168262,0.999073663860974
0.0232555435401914,0.998644297969053
0.0271314674635566,0.99700648539809
0.0310073913869219,0.99487938001891
0.0348833153102871,0.991809059103198
0.0387592392336523,0.988408244838679
0.0426351631570176,0.98366818700618
0.0465110870803828,0.976626225863122
0.050387011003748,0.966945672475524
0.0542629349271133,0.953580058121168
0.0581388588504785,0.933689163652747
0.0620147827738437,0.908985026126057
0.065890706697209,0.895691090829677
0.0697666306205742,0.88691471817632
0.0736425545439394,0.878722903570156
0.0775184784673046,0.86559862007157
0.0813944023906699,0.835942428085293
0.0852703263140351,0.80515329558376
0.0891462502374003,0.779768199337849
0.0930221741607656,0.736160439987058
0.0968980980841308,0.690554021315933
0.100774022007496,0.632237296794591
0.104649945930861,0.574101015300391
0.108525869854227,0.49508697493146
0.112401793777592,0.426021182543362
0.116277717700957,0.377709887196451
0.120153641624322,0.347924804658815
0.124029565547687,0.300393072135598
0.127905489471053,0.25168328563512
0.131781413394418,0.22499085475827
0.135657337317783,0.206763014789159
0.139533261241148,0.154896870616494
0.143409185164514,0.120331778885377
0.147285109087879,0.0902994576310224
0.151161033011244,0.0649714732276364
0.155036956934609,0.0743170122947449
0.158912880857975,0.0777320614684341
0.16278880478134,0.0644680358450414
0.166664728704705,0.0566627937897089
0.17054065262807,0.0528793803596292
0.174416576551435,0.0578977671286232


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/fsc_true_7795.dat <==
x,y
0.00661375661375661,0.999720230140242
0.0132275132275132,0.99997169032352
0.0198412698412698,0.999911799804239
0.0264550264550265,0.999646452528755
0.0330687830687831,0.999192833066308
0.0396825396825397,0.998440925451165
0.0462962962962963,0.99751889316954
0.0529100529100529,0.996370965186039
0.0595238095238095,0.99492139587458
0.0661375661375661,0.993221486844829
0.0727513227513227,0.990847852175665
0.0793650793650794,0.989659233347893
0.085978835978836,0.988461376361868
0.0925925925925926,0.986131484625055
0.0992063492063492,0.982197035462123
0.105820105820106,0.976834583170238
0.112433862433862,0.970024948683341
0.119047619047619,0.955969319022605
0.125661375661376,0.941943138883698
0.132275132275132,0.918223302173126
0.138888888888889,0.892693406467568
0.145502645502645,0.864234545175388
0.152116402116402,0.83200383242983
0.158730158730159,0.800890529123669
0.165343915343915,0.759746290457744
0.171957671957672,0.716968289479163
0.178571428571429,0.669264441828801
0.185185185185185,0.619938133155659
0.191798941798942,0.569594449551835
0.198412698412698,0.518842965086662
0.205026455026455,0.458869849395454
0.211640211640212,0.403425759613483
0.218253968253968,0.332780501768549
0.224867724867725,0.257895750192369
0.231481481481481,0.218816639448807
0.238095238095238,0.194252663807552
0.244708994708995,0.160101846809629
0.251322751322751,0.123202851830803
0.257936507936508,0.0889297423161438
0.264550264550265,0.0630124456531241
0.271164021164021,0.051000442856779
0.277777777777778,0.0490336200925236


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/fsc_true_masked.dat <==
x,y
0.00387592392336523,0.999993979930878
0.00775184784673046,0.999990463256836
0.0116277717700957,0.999967753887177
0.0155036956934609,0.999914050102234
0.0193796196168262,0.999850571155548
0.0232555435401914,0.999699473381042
0.0271314674635566,0.99929803609848
0.0310073913869219,0.998760342597961
0.0348833153102871,0.997722566127777
0.0387592392336523,0.996533513069153
0.0426351631570176,0.994626998901367
0.0465110870803828,0.99198454618454
0.050387011003748,0.987102866172791
0.0542629349271133,0.980952143669128
0.0581388588504785,0.969804584980011
0.0620147827738437,0.952870547771454
0.065890706697209,0.941746890544891
0.0697666306205742,0.932437479496002
0.0736425545439394,0.922549903392792
0.0775184784673046,0.907903909683228
0.0813944023906699,0.879437685012817
0.0852703263140351,0.849068939685822
0.0891462502374003,0.821104049682617
0.0930221741607656,0.778039276599884
0.0968980980841308,0.72917515039444
0.100774022007496,0.669781148433685
0.104649945930861,0.606954336166382
0.108525869854227,0.52937513589859
0.112401793777592,0.453878730535507
0.116277717700957,0.403267800807953
0.120153641624322,0.372496545314789
0.124029565547687,0.32554680109024
0.127905489471053,0.274089932441711
0.131781413394418,0.247483134269714
0.135657337317783,0.228259548544884
0.139533261241148,0.176760584115982
0.143409185164514,0.138444826006889
0.147285109087879,0.104197658598423
0.151161033011244,0.0804847627878189
0.155036956934609,0.0930502712726593
0.158912880857975,0.0998429507017136
0.16278880478134,0.08705073595047
0.166664728704705,0.0797319933772087
0.17054065262807,0.0753040164709091
0.174416576551435,0.0844648107886314


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/init_psi_3400.dat <==
x,y
-180,0
-178.99721448468,0
-177.994428969359,0
-176.991643454039,0
-175.988857938719,0
-174.986072423398,0
-173.983286908078,0
-172.980501392758,0
-171.977715877437,0
-170.974930362117,0
-169.972144846797,0
-168.969359331476,0
-167.966573816156,0
-166.963788300836,0
-165.961002785515,0
-164.958217270195,0
-163.955431754875,0
-162.952646239554,0
-161.949860724234,0
-160.947075208914,0
-159.944289693593,0
-158.941504178273,0
-157.938718662953,0
-156.935933147632,0
-155.933147632312,0
-154.930362116992,0
-153.927576601671,0
-152.924791086351,0
-151.922005571031,0
-150.91922005571,0
-149.91643454039,0
-148.91364902507,0
-147.910863509749,0
-146.908077994429,0
-145.905292479109,0
-144.902506963788,0
-143.899721448468,0
-142.896935933148,0
-141.894150417827,0
-140.891364902507,0
-139.888579387187,0
-138.885793871866,0
-137.883008356546,0
-136.880222841226,0
-135.877437325905,0
-134.874651810585,0
-133.871866295265,0
-132.869080779944,0
-131.866295264624,0
-130.863509749304,0
-129.860724233983,0
-128.857938718663,0
-127.855153203343,0
-126.852367688022,0
-125.849582172702,0
-124.846796657382,0
-123.844011142061,0
-122.841225626741,0
-121.838440111421,0
-120.8356545961,0
-119.83286908078,0
-118.83008356546,0
-117.827298050139,0
-116.824512534819,0
-115.821727019499,0
-114.818941504178,0
-113.816155988858,0
-112.813370473538,0
-111.810584958217,0
-110.807799442897,0
-109.805013927577,0
-108.802228412256,0
-107.799442896936,0
-106.796657381616,0
-105.793871866295,0
-104.791086350975,0
-103.788300835655,0
-102.785515320334,0
-101.782729805014,0
-100.779944289694,0
-99.7771587743733,0
-98.7743732590529,0
-97.7715877437326,0
-96.7688022284123,0
-95.7660167130919,0
-94.7632311977716,0
-93.7604456824512,0
-92.7576601671309,0
-91.7548746518106,0
-90.7520891364903,0
-89.7493036211699,0
-88.7465181058496,0
-87.7437325905292,0
-86.7409470752089,0
-85.7381615598886,0
-84.7353760445682,0
-83.7325905292479,0
-82.7298050139276,0
-81.7270194986072,0
-80.7242339832869,0
-79.7214484679666,0
-78.7186629526462,0
-77.7158774373259,0
-76.7130919220056,0
-75.7103064066852,0
-74.7075208913649,0
-73.7047353760446,0
-72.7019498607242,0
-71.6991643454039,0
-70.6963788300836,0
-69.6935933147632,0
-68.6908077994429,0
-67.6880222841226,0
-66.6852367688022,0
-65.6824512534819,0
-64.6796657381616,0
-63.6768802228412,0
-62.6740947075209,0
-61.6713091922006,0
-60.6685236768802,0
-59.6657381615599,0
-58.6629526462396,0
-57.6601671309192,0
-56.6573816155989,0
-55.6545961002786,0
-54.6518105849582,0
-53.6490250696379,0
-52.6462395543175,0
-51.6434540389972,0
-50.6406685236769,0
-49.6378830083565,0
-48.6350974930362,0
-47.6323119777159,0
-46.6295264623955,0
-45.6267409470752,0
-44.6239554317549,0
-43.6211699164346,0
-42.6183844011142,0
-41.6155988857939,0
-40.6128133704735,0.004
-39.6100278551532,0.024
-38.6072423398329,0.008
-37.6044568245125,0.01
-36.6016713091922,0.014
-35.5988857938719,0.004
-34.5961002785515,0.014
-33.5933147632312,0.008
-32.5905292479109,0.018
-31.5877437325905,0.008
-30.5849582172702,0.012
-29.5821727019499,0.016
-28.5793871866295,0.01
-27.5766016713092,0.01
-26.5738161559889,0.016
-25.5710306406685,0.014
-24.5682451253482,0.018
-23.5654596100279,0.004
-22.5626740947075,0.016
-21.5598885793872,0.014
-20.5571030640669,0.016
-19.5543175487465,0.012
-18.5515320334262,0.01
-17.5487465181058,0.022
-16.5459610027855,0.01
-15.5431754874652,0.024
-14.5403899721449,0.016
-13.5376044568245,0.004
-12.5348189415042,0.004
-11.5320334261839,0.012
-10.5292479108635,0.014
-9.52646239554318,0.006
-8.52367688022284,0.008
-7.5208913649025,0.012
-6.51810584958218,0.01
-5.51532033426184,0.008
-4.5125348189415,0.014
-3.50974930362116,0.018
-2.50696378830082,0.014
-1.50417827298051,0.01
-0.50139275766017,0.002
0.50139275766017,0.016
1.50417827298051,0.018
2.50696378830082,0.004
3.50974930362116,0.018
4.5125348189415,0.018
5.51532033426184,0.01
6.51810584958218,0.006
7.5208913649025,0.016
8.52367688022284,0.008
9.52646239554318,0.014
10.5292479108635,0.012
11.5320334261839,0.014
12.5348189415042,0.014
13.5376044568245,0.006
14.5403899721449,0.012
15.5431754874652,0.008
16.5459610027855,0.008
17.5487465181058,0.018
18.5515320334262,0.018
19.5543175487465,0.008
20.5571030640669,0.012
21.5598885793872,0.016
22.5626740947075,0.016
23.5654596100279,0.014
24.5682451253482,0.02
25.5710306406685,0.012
26.5738161559889,0.008
27.5766016713092,0.022
28.5793871866295,0.016
29.5821727019499,0.004
30.5849582172702,0.01
31.5877437325905,0.018
32.5905292479109,0.006
33.5933147632312,0.01
34.5961002785515,0.01
35.5988857938719,0.02
36.6016713091922,0.018
37.6044568245125,0.012
38.6072423398329,0.014
39.6100278551532,0.008
40.6128133704735,0
41.6155988857939,0
42.6183844011142,0
43.6211699164346,0
44.6239554317549,0
45.6267409470752,0
46.6295264623955,0
47.6323119777159,0
48.6350974930362,0
49.6378830083565,0
50.6406685236769,0
51.6434540389972,0
52.6462395543176,0
53.6490250696379,0
54.6518105849582,0
55.6545961002786,0
56.6573816155989,0
57.6601671309192,0
58.6629526462395,0
59.6657381615599,0
60.6685236768802,0
61.6713091922006,0
62.6740947075209,0
63.6768802228412,0
64.6796657381616,0
65.6824512534819,0
66.6852367688022,0
67.6880222841226,0
68.6908077994429,0
69.6935933147632,0
70.6963788300836,0
71.6991643454039,0
72.7019498607242,0
73.7047353760446,0
74.7075208913649,0
75.7103064066852,0
76.7130919220056,0
77.7158774373259,0
78.7186629526462,0
79.7214484679666,0
80.7242339832869,0
81.7270194986073,0
82.7298050139276,0
83.7325905292479,0
84.7353760445682,0
85.7381615598886,0
86.7409470752089,0
87.7437325905292,0
88.7465181058496,0
89.7493036211699,0
90.7520891364903,0
91.7548746518106,0
92.7576601671309,0
93.7604456824512,0
94.7632311977716,0
95.7660167130919,0
96.7688022284123,0
97.7715877437326,0
98.7743732590529,0
99.7771587743733,0
100.779944289694,0
101.782729805014,0
102.785515320334,0
103.788300835655,0
104.791086350975,0
105.793871866295,0
106.796657381616,0
107.799442896936,0
108.802228412256,0
109.805013927577,0
110.807799442897,0
111.810584958217,0
112.813370473538,0
113.816155988858,0
114.818941504178,0
115.821727019499,0
116.824512534819,0
117.827298050139,0
118.83008356546,0
119.83286908078,0
120.8356545961,0
121.838440111421,0
122.841225626741,0
123.844011142061,0
124.846796657382,0
125.849582172702,0
126.852367688022,0
127.855153203343,0
128.857938718663,0
129.860724233983,0
130.863509749304,0
131.866295264624,0
132.869080779944,0
133.871866295265,0
134.874651810585,0
135.877437325905,0
136.880222841226,0
137.883008356546,0
138.885793871866,0
139.888579387187,0
140.891364902507,0
141.894150417827,0
142.896935933148,0
143.899721448468,0
144.902506963788,0
145.905292479109,0
146.908077994429,0
147.910863509749,0
148.91364902507,0
149.91643454039,0
150.91922005571,0
151.922005571031,0
152.924791086351,0
153.927576601671,0
154.930362116992,0
155.933147632312,0
156.935933147632,0
157.938718662953,0
158.941504178273,0
159.944289693593,0
160.947075208914,0
161.949860724234,0
162.952646239554,0
163.955431754875,0
164.958217270195,0
165.961002785515,0
166.963788300836,0
167.966573816156,0
168.969359331476,0
169.972144846797,0
170.974930362117,0
171.977715877437,0
172.980501392758,0
173.983286908078,0
174.986072423398,0
175.988857938719,0
176.991643454039,0
177.994428969359,0
178.99721448468,0
180,0


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/init_psi_3400_cdf.dat <==
x,y
-Inf,0
-40.0649906987466,0
-40.0649906987466,0.002
-39.9834840727653,0.002
-39.9834840727653,0.004
-39.916926599762,0.004
-39.916926599762,0.006
-39.7202434582821,0.006
-39.7202434582821,0.008
-39.7169195621071,0.008
-39.7169195621071,0.01
-39.6846932258604,0.01
-39.6846932258604,0.012
-39.6755913522097,0.012
-39.6755913522097,0.014
-39.6020608938886,0.014
-39.6020608938886,0.016
-39.3695514259835,0.016
-39.3695514259835,0.018
-39.0972913563502,0.018
-39.0972913563502,0.02
-38.987105454528,0.02
-38.987105454528,0.022
-38.7819968522348,0.022
-38.7819968522348,0.024
-38.7075144272266,0.024
-38.7075144272266,0.026
-38.6936973659815,0.026
-38.6936973659815,0.028
-38.3699606594762,0.028
-38.3699606594762,0.03
-38.3689830374606,0.03
-38.3689830374606,0.032
-38.165253083981,0.032
-38.165253083981,0.034
-38.09208008793,0.034
-38.09208008793,0.036
-38.0667588945013,0.036
-38.0667588945013,0.038
-37.9284557532647,0.038
-37.9284557532647,0.04
-37.8951661409104,0.04
-37.8951661409104,0.042
-37.8287475746274,0.042
-37.8287475746274,0.044
-37.4179840305469,0.044
-37.4179840305469,0.046
-37.2700325653646,0.046
-37.2700325653646,0.048
-37.136648564848,0.048
-37.136648564848,0.05
-36.6698199337228,0.05
-36.6698199337228,0.052
-36.4409509693321,0.052
-36.4409509693321,0.054
-36.0463745683402,0.054
-36.0463745683402,0.056
-35.7087070990255,0.056
-35.7087070990255,0.058
-35.4963381747427,0.058
-35.4963381747427,0.06
-35.4893305677432,0.06
-35.4893305677432,0.062
-35.4015414835271,0.062
-35.4015414835271,0.064
-34.8930299117771,0.064
-34.8930299117771,0.066
-34.8765785138035,0.066
-34.8765785138035,0.068
-34.8409838593336,0.068
-34.8409838593336,0.07
-34.7773446866229,0.07
-34.7773446866229,0.072
-34.7702241962305,0.072
-34.7702241962305,0.074
-34.679214543077,0.074
-34.679214543077,0.076
-34.2288158574404,0.076
-34.2288158574404,0.078
-34.1625596439379,0.078
-34.1625596439379,0.08
-33.6117810574173,0.08
-33.6117810574173,0.082
-33.6107010610408,0.082
-33.6107010610408,0.084
-33.4825022049316,0.084
-33.4825022049316,0.086
-33.3314302601032,0.086
-33.3314302601032,0.088
-32.9444746990174,0.088
-32.9444746990174,0.09
-32.6309956527328,0.09
-32.6309956527328,0.092
-32.383735089465,0.092
-32.383735089465,0.094
-31.7352367006581,0.094
-31.7352367006581,0.096
-31.503979475608,0.096
-31.503979475608,0.098
-31.3724202606775,0.098
-31.3724202606775,0.1
-31.2970195046147,0.1
-31.2970195046147,0.102
-31.2177265283493,0.102
-31.2177265283493,0.104
-31.1355032971014,0.104
-31.1355032971014,0.106
-31.0201554538015,0.106
-31.0201554538015,0.108
-30.6731879741255,0.108
-30.6731879741255,0.11
-30.5687898142662,0.11
-30.5687898142662,0.112
-30.0084463586692,0.112
-30.0084463586692,0.114
-29.5516516758293,0.114
-29.5516516758293,0.116
-29.2931886376363,0.116
-29.2931886376363,0.118
-29.1310369770991,0.118
-29.1310369770991,0.12
-28.9792394140065,0.12
-28.9792394140065,0.122
-28.6974962958533,0.122
-28.6974962958533,0.124
-28.203073052263,0.124
-28.203073052263,0.126
-27.9485826261193,0.126
-27.9485826261193,0.128
-27.9016532893056,0.128
-27.9016532893056,0.13
-27.7965482732697,0.13
-27.7965482732697,0.132
-27.3335254463111,0.132
-27.3335254463111,0.134
-27.2641874443402,0.134
-27.2641874443402,0.136
-27.2490473417687,0.136
-27.2490473417687,0.138
-27.0412693481583,0.138
-27.0412693481583,0.14
-26.8268986038344,0.14
-26.8268986038344,0.142
-26.8016819682066,0.142
-26.8016819682066,0.144
-26.7909833960617,0.144
-26.7909833960617,0.146
-26.7338259669177,0.146
-26.7338259669177,0.148
-26.51348223674,0.148
-26.51348223674,0.15
-26.0566087247188,0.15
-26.0566087247188,0.152
-26.0268525815187,0.152
-26.0268525815187,0.154
-25.985266270071,0.154
-25.985266270071,0.156
-25.9302587478981,0.156
-25.9302587478981,0.158
-25.5966342293026,0.158
-25.5966342293026,0.16
-25.3925561938558,0.16
-25.3925561938558,0.162
-24.9042288614406,0.162
-24.9042288614406,0.164
-24.7972251995088,0.164
-24.7972251995088,0.166
-24.2541692635782,0.166
-24.2541692635782,0.168
-24.0943638875172,0.168
-24.0943638875172,0.17
-23.9176076313855,0.17
-23.9176076313855,0.172
-23.8049789709469,0.172
-23.8049789709469,0.174
-23.7891774282014,0.174
-23.7891774282014,0.176
-23.7706297626902,0.176
-23.7706297626902,0.178
-23.7089865407616,0.178
-23.7089865407616,0.18
-23.6517603130563,0.18
-23.6517603130563,0.182
-23.3902269033082,0.182
-23.3902269033082,0.184
-23.2981884641769,0.184
-23.2981884641769,0.186
-23.2119516456408,0.186
-23.2119516456408,0.188
-22.9265742973001,0.188
-22.9265742973001,0.19
-22.8479528957505,0.19
-22.8479528957505,0.192
-22.8114122748886,0.192
-22.8114122748886,0.194
-22.7461629671246,0.194
-22.7461629671246,0.196
-22.4828496370029,0.196
-22.4828496370029,0.198
-22.1823910839653,0.198
-22.1823910839653,0.2
-22.1771564726845,0.2
-22.1771564726845,0.202
-22.0813528628723,0.202
-22.0813528628723,0.204
-21.9747085097339,0.204
-21.9747085097339,0.206
-21.8169598278776,0.206
-21.8169598278776,0.208
-21.5205987961387,0.208
-21.5205987961387,0.21
-21.484555744615,0.21
-21.484555744615,0.212
-21.3870550548176,0.212
-21.3870550548176,0.214
-21.3497698573198,0.214
-21.3497698573198,0.216
-21.141664701758,0.216
-21.141664701758,0.218
-21.0103213172424,0.218
-21.0103213172424,0.22
-20.9293330821246,0.22
-20.9293330821246,0.222
-20.2734747424503,0.222
-20.2734747424503,0.224
-20.2307843689931,0.224
-20.2307843689931,0.226
-20.1861366050699,0.226
-20.1861366050699,0.228
-20.1744484050342,0.228
-20.1744484050342,0.23
-20.1329859946204,0.23
-20.1329859946204,0.232
-20.0537853291007,0.232
-20.0537853291007,0.234
-19.8785341555479,0.234
-19.8785341555479,0.236
-19.7315427019756,0.236
-19.7315427019756,0.238
-19.6801859422703,0.238
-19.6801859422703,0.24
-19.6380420460455,0.24
-19.6380420460455,0.242
-19.5839614132061,0.242
-19.5839614132061,0.244
-19.5380723722494,0.244
-19.5380723722494,0.246
-19.151227756336,0.246
-19.151227756336,0.248
-18.9727797915875,0.248
-18.9727797915875,0.25
-18.8168744437793,0.25
-18.8168744437793,0.252
-18.4391093751512,0.252
-18.4391093751512,0.254
-18.3918397124004,0.254
-18.3918397124004,0.256
-18.191099512317,0.256
-18.191099512317,0.258
-18.0398730594497,0.258
-18.0398730594497,0.26
-17.8931327667346,0.26
-17.8931327667346,0.262
-17.8748409734551,0.262
-17.8748409734551,0.264
-17.8316375311571,0.264
-17.8316375311571,0.266
-17.7954328588295,0.266
-17.7954328588295,0.268
-17.6029282167383,0.268
-17.6029282167383,0.27
-17.5131026551381,0.27
-17.5131026551381,0.272
-17.4069656734096,0.272
-17.4069656734096,0.274
-17.2407746950497,0.274
-17.2407746950497,0.276
-17.0926674913845,0.276
-17.0926674913845,0.278
-16.9095544154628,0.278
-16.9095544154628,0.28
-16.7906970023142,0.28
-16.7906970023142,0.282
-16.5106173885741,0.282
-16.5106173885741,0.284
-16.4730673474976,0.284
-16.4730673474976,0.286
-15.9443234023046,0.286
-15.9443234023046,0.288
-15.74492187113,0.288
-15.74492187113,0.29
-15.6327265545104,0.29
-15.6327265545104,0.292
-15.4181193907739,0.292
-15.4181193907739,0.294
-14.9248026028921,0.294
-14.9248026028921,0.296
-14.8876155757433,0.296
-14.8876155757433,0.298
-14.7721386099189,0.298
-14.7721386099189,0.3
-14.7333581778418,0.3
-14.7333581778418,0.302
-14.5865097474587,0.302
-14.5865097474587,0.304
-14.0745871430954,0.304
-14.0745871430954,0.306
-14.0139944585559,0.306
-14.0139944585559,0.308
-13.9938845509298,0.308
-13.9938845509298,0.31
-13.946113347562,0.31
-13.946113347562,0.312
-13.7055574340178,0.312
-13.7055574340178,0.314
-13.6898273992274,0.314
-13.6898273992274,0.316
-13.6508913557835,0.316
-13.6508913557835,0.318
-13.5658895327068,0.318
-13.5658895327068,0.32
-13.4193818944679,0.32
-13.4193818944679,0.322
-13.411116907689,0.322
-13.411116907689,0.324
-13.3589699555206,0.324
-13.3589699555206,0.326
-13.2288925097857,0.326
-13.2288925097857,0.328
-13.2132481144317,0.328
-13.2132481144317,0.33
-13.1167572724059,0.33
-13.1167572724059,0.332
-13.0757778888371,0.332
-13.0757778888371,0.334
-12.9208477052341,0.334
-12.9208477052341,0.336
-12.8758673212912,0.336
-12.8758673212912,0.338
-12.8391191380666,0.338
-12.8391191380666,0.34
-12.8016594349017,0.34
-12.8016594349017,0.342
-12.6408385696977,0.342
-12.6408385696977,0.344
-12.5183138164759,0.344
-12.5183138164759,0.346
-12.265814206559,0.346
-12.265814206559,0.348
-11.9403502009742,0.348
-11.9403502009742,0.35
-11.7702121646802,0.35
-11.7702121646802,0.352
-11.734386799029,0.352
-11.734386799029,0.354
-11.7049623511656,0.354
-11.7049623511656,0.356
-11.521882517372,0.356
-11.521882517372,0.358
-11.4977445135311,0.358
-11.4977445135311,0.36
-11.197032947921,0.36
-11.197032947921,0.362
-10.8441761101243,0.362
-10.8441761101243,0.364
-10.8419995980494,0.364
-10.8419995980494,0.366
-10.8092754030556,0.366
-10.8092754030556,0.368
-10.8060959020182,0.368
-10.8060959020182,0.37
-10.4532020688808,0.37
-10.4532020688808,0.372
-10.3575157435068,0.372
-10.3575157435068,0.374
-10.2644398325476,0.374
-10.2644398325476,0.376
-10.0126949418253,0.376
-10.0126949418253,0.378
-9.97270006066994,0.378
-9.97270006066994,0.38
-9.94176453609325,0.38
-9.94176453609325,0.382
-9.88273390894885,0.382
-9.88273390894885,0.384
-9.3173740043619,0.384
-9.3173740043619,0.386
-9.21290461450315,0.386
-9.21290461450315,0.388
-9.16252156266446,0.388
-9.16252156266446,0.39
-9.01213278462622,0.39
-9.01213278462622,0.392
-8.95352419439076,0.392
-8.95352419439076,0.394
-8.83510764039569,0.394
-8.83510764039569,0.396
-8.55869777423869,0.396
-8.55869777423869,0.398
-8.54358626465835,0.398
-8.54358626465835,0.4
-8.23949264818081,0.4
-8.23949264818081,0.402
-8.20446702416736,0.402
-8.20446702416736,0.404
-8.15398119349029,0.404
-8.15398119349029,0.406
-8.12813803382364,0.406
-8.12813803382364,0.408
-7.69049175286166,0.408
-7.69049175286166,0.41
-7.52017787485005,0.41
-7.52017787485005,0.412
-7.48021228203979,0.412
-7.48021228203979,0.414
-7.19147181710384,0.414
-7.19147181710384,0.416
-7.0904132444312,0.416
-7.0904132444312,0.418
-6.99751199848548,0.418
-6.99751199848548,0.42
-6.66365565617405,0.42
-6.66365565617405,0.422
-6.61595030716328,0.422
-6.61595030716328,0.424
-6.57913034296878,0.424
-6.57913034296878,0.426
-6.47597206505839,0.426
-6.47597206505839,0.428
-6.43885675095569,0.428
-6.43885675095569,0.43
-6.17942130504584,0.43
-6.17942130504584,0.432
-5.83505544613024,0.432
-5.83505544613024,0.434
-5.78531892411185,0.434
-5.78531892411185,0.436
-5.28933186244647,0.436
-5.28933186244647,0.438
-5.26323008141325,0.438
-5.26323008141325,0.44
-5.23726642370186,0.44
-5.23726642370186,0.442
-5.20252258628259,0.442
-5.20252258628259,0.444
-5.1699719658855,0.444
-5.1699719658855,0.446
-5.13956836808715,0.446
-5.13956836808715,0.448
-5.01221687354075,0.448
-5.01221687354075,0.45
-4.8473163725097,0.45
-4.8473163725097,0.452
-4.76277815843879,0.452
-4.76277815843879,0.454
-4.69398105000563,0.454
-4.69398105000563,0.456
-4.69310470400672,0.456
-4.69310470400672,0.458
-4.49607459992711,0.458
-4.49607459992711,0.46
-4.33605826343559,0.46
-4.33605826343559,0.462
-4.13422115940896,0.462
-4.13422115940896,0.464
-3.57035598426409,0.464
-3.57035598426409,0.466
-3.51242642223995,0.466
-3.51242642223995,0.468
-3.48793220147036,0.468
-3.48793220147036,0.47
-3.20844486179236,0.47
-3.20844486179236,0.472
-2.95198828606963,0.472
-2.95198828606963,0.474
-2.92819927450063,0.474
-2.92819927450063,0.476
-2.86689208264243,0.476
-2.86689208264243,0.478
-2.83971094781526,0.478
-2.83971094781526,0.48
-2.75048206433726,0.48
-2.75048206433726,0.482
-2.53098182146835,0.482
-2.53098182146835,0.484
-2.4631460950231,0.484
-2.4631460950231,0.486
-2.37022412836682,0.486
-2.37022412836682,0.488
-2.25189228178366,0.488
-2.25189228178366,0.49
-2.15231748497157,0.49
-2.15231748497157,0.492
-1.9874402179061,0.492
-1.9874402179061,0.494
-1.81418246798311,0.494
-1.81418246798311,0.496
-1.76712458882064,0.496
-1.76712458882064,0.498
-1.65600221440761,0.498
-1.65600221440761,0.5
-1.63710607205858,0.5
-1.63710607205858,0.502
-1.58976957348588,0.502
-1.58976957348588,0.504
-1.45468243822705,0.504
-1.45468243822705,0.506
-1.15204012013902,0.506
-1.15204012013902,0.508
-1.14996757692906,0.508
-1.14996757692906,0.51
-0.618115362709363,0.51
-0.618115362709363,0.512
-0.361372602208483,0.512
-0.361372602208483,0.514
-0.254882365169223,0.514
-0.254882365169223,0.516
-0.183753475358127,0.516
-0.183753475358127,0.518
-0.0534623818453564,0.518
-0.0534623818453564,0.52
-0.00848062755778282,0.52
-0.00848062755778282,0.522
0.324375461184286,0.522
0.324375461184286,0.524
1.09526687326202,0.524
1.09526687326202,0.526
1.21114400616941,0.526
1.21114400616941,0.528
1.24145157031935,0.528
1.24145157031935,0.53
1.30359340762068,0.53
1.30359340762068,0.532
1.50880352283578,0.532
1.50880352283578,0.534
2.74179539653658,0.534
2.74179539653658,0.536
2.77739255296026,0.536
2.77739255296026,0.538
2.87382715614049,0.538
2.87382715614049,0.54
2.87592771803509,0.54
2.87592771803509,0.542
2.92132242495642,0.542
2.92132242495642,0.544
3.03848605640384,0.544
3.03848605640384,0.546
3.04956054781743,0.546
3.04956054781743,0.548
3.08100631978646,0.548
3.08100631978646,0.55
3.08894531490627,0.55
3.08894531490627,0.552
3.22823948258249,0.552
3.22823948258249,0.554
3.29062376581693,0.554
3.29062376581693,0.556
3.38016072181207,0.556
3.38016072181207,0.558
3.43017025339218,0.558
3.43017025339218,0.56
3.84262959650024,0.56
3.84262959650024,0.562
4.01237428850766,0.562
4.01237428850766,0.564
4.0734206703815,0.564
4.0734206703815,0.566
4.65892946867167,0.566
4.65892946867167,0.568
4.82018731740293,0.568
4.82018731740293,0.57
5.0633317790794,0.57
5.0633317790794,0.572
5.11787547817849,0.572
5.11787547817849,0.574
5.13062878633511,0.574
5.13062878633511,0.576
5.20669702338369,0.576
5.20669702338369,0.578
5.42413917893626,0.578
5.42413917893626,0.58
5.55692138701519,0.58
5.55692138701519,0.582
5.72512587122413,0.582
5.72512587122413,0.584
5.94783924228734,0.584
5.94783924228734,0.586
6.25025671699728,0.586
6.25025671699728,0.588
6.37229919837834,0.588
6.37229919837834,0.59
6.56274710630711,0.59
6.56274710630711,0.592
7.25051393109364,0.592
7.25051393109364,0.594
7.36078289602097,0.594
7.36078289602097,0.596
7.72519043600562,0.596
7.72519043600562,0.598
7.75496539039861,0.598
7.75496539039861,0.6
8.14616682383461,0.6
8.14616682383461,0.602
8.15956494414758,0.602
8.15956494414758,0.604
8.17156698369484,0.604
8.17156698369484,0.606
8.3599283051523,0.606
8.3599283051523,0.608
8.52496328005487,0.608
8.52496328005487,0.61
8.84350085919563,0.61
8.84350085919563,0.612
8.84361190904798,0.612
8.84361190904798,0.614
8.90720784939064,0.614
8.90720784939064,0.616
8.92853692347832,0.616
8.92853692347832,0.618
8.94755756649035,0.618
8.94755756649035,0.62
9.38281606779508,0.62
9.38281606779508,0.622
9.85781826199713,0.622
9.85781826199713,0.624
9.87180631668022,0.624
9.87180631668022,0.626
10.0798217326595,0.626
10.0798217326595,0.628
10.1620237550686,0.628
10.1620237550686,0.63
10.213259050713,0.63
10.213259050713,0.632
10.4229602620541,0.632
10.4229602620541,0.634
10.8103152688101,0.634
10.8103152688101,0.636
11.019985013368,0.636
11.019985013368,0.638
11.1364209115988,0.638
11.1364209115988,0.64
11.3032535441054,0.64
11.3032535441054,0.642
11.3498241572524,0.642
11.3498241572524,0.644
11.6004551733931,0.644
11.6004551733931,0.646
11.6684107252429,0.646
11.6684107252429,0.648
11.8817180806548,0.648
11.8817180806548,0.65
12.0400927087993,0.65
12.0400927087993,0.652
12.1772296560259,0.652
12.1772296560259,0.654
12.6141781821832,0.654
12.6141781821832,0.656
13.0736276255791,0.656
13.0736276255791,0.658
13.0738080680155,0.658
13.0738080680155,0.66
13.1928379792238,0.66
13.1928379792238,0.662
13.6183015532956,0.662
13.6183015532956,0.664
13.9223914931661,0.664
13.9223914931661,0.666
14.0388864226768,0.666
14.0388864226768,0.668
14.1712362986306,0.668
14.1712362986306,0.67
14.1955550916838,0.67
14.1955550916838,0.672
14.5100114133106,0.672
14.5100114133106,0.674
14.8335193038374,0.674
14.8335193038374,0.676
14.8796455875804,0.676
14.8796455875804,0.678
14.9199455082074,0.678
14.9199455082074,0.68
14.9354441421557,0.68
14.9354441421557,0.682
14.995781311963,0.682
14.995781311963,0.684
15.096154555073,0.684
15.096154555073,0.686
15.2812148767901,0.686
15.2812148767901,0.688
15.3078264420665,0.688
15.3078264420665,0.69
15.3586344546383,0.69
15.3586344546383,0.692
15.449746717376,0.692
15.449746717376,0.694
15.7081779936668,0.694
15.7081779936668,0.696
15.9163865216939,0.696
15.9163865216939,0.698
16.034372483352,0.698
16.034372483352,0.7
16.1648408661429,0.7
16.1648408661429,0.702
16.3413313304419,0.702
16.3413313304419,0.704
16.4999734913304,0.704
16.4999734913304,0.706
16.7104861381902,0.706
16.7104861381902,0.708
16.9550526418701,0.708
16.9550526418701,0.71
17.4564399606153,0.71
17.4564399606153,0.712
17.6364318057764,0.712
17.6364318057764,0.714
18.1749862262569,0.714
18.1749862262569,0.716
18.3573140997961,0.716
18.3573140997961,0.718
18.4389702436929,0.718
18.4389702436929,0.72
18.8858248127834,0.72
18.8858248127834,0.722
19.0201394714976,0.722
19.0201394714976,0.724
19.2458081156911,0.724
19.2458081156911,0.726
19.2989458528651,0.726
19.2989458528651,0.728
19.4265169947766,0.728
19.4265169947766,0.73
19.7516991884985,0.73
19.7516991884985,0.732
20.0631123138751,0.732
20.0631123138751,0.734
20.0835472282308,0.734
20.0835472282308,0.736
20.2229922677832,0.736
20.2229922677832,0.738
20.3826488400846,0.738
20.3826488400846,0.74
20.7102764077105,0.74
20.7102764077105,0.742
20.9087842173138,0.742
20.9087842173138,0.744
21.1444571233675,0.744
21.1444571233675,0.746
21.1489658085326,0.746
21.1489658085326,0.748
21.3666392602059,0.748
21.3666392602059,0.75
21.6333562922493,0.75
21.6333562922493,0.752
21.6387747218511,0.752
21.6387747218511,0.754
21.7565812241333,0.754
21.7565812241333,0.756
22.0760055665443,0.756
22.0760055665443,0.758
22.0790425087139,0.758
22.0790425087139,0.76
22.1011567582475,0.76
22.1011567582475,0.762
22.2042007871503,0.762
22.2042007871503,0.764
22.24510455693,0.764
22.24510455693,0.766
23.059813797357,0.766
23.059813797357,0.768
23.1081748253982,0.768
23.1081748253982,0.77
23.37766354746,0.77
23.37766354746,0.772
23.4848316817116,0.772
23.4848316817116,0.774
23.504107566725,0.774
23.504107566725,0.776
23.532649198406,0.776
23.532649198406,0.778
23.6809269191821,0.778
23.6809269191821,0.78
23.8698339121164,0.78
23.8698339121164,0.782
24.5459980822584,0.782
24.5459980822584,0.784
24.6369021032885,0.784
24.6369021032885,0.786
24.682240676729,0.786
24.682240676729,0.788
24.7413102584772,0.788
24.7413102584772,0.79
25.0288191366533,0.79
25.0288191366533,0.792
25.1212480762777,0.792
25.1212480762777,0.794
25.3776601276627,0.794
25.3776601276627,0.796
25.5538703561574,0.796
25.5538703561574,0.798
25.6754502031357,0.798
25.6754502031357,0.8
25.9175854691297,0.8
25.9175854691297,0.802
26.0476406960133,0.802
26.0476406960133,0.804
26.1233590083034,0.804
26.1233590083034,0.806
26.4383506729338,0.806
26.4383506729338,0.808
26.5092272377417,0.808
26.5092272377417,0.81
26.6790250551359,0.81
26.6790250551359,0.812
26.7422873423261,0.812
26.7422873423261,0.814
26.7519429340303,0.814
26.7519429340303,0.816
26.8127797837454,0.816
26.8127797837454,0.818
26.9700672132601,0.818
26.9700672132601,0.82
27.0883239374813,0.82
27.0883239374813,0.822
27.1017848405713,0.822
27.1017848405713,0.824
27.2518957873182,0.824
27.2518957873182,0.826
27.3517708267768,0.826
27.3517708267768,0.828
27.4486219926412,0.828
27.4486219926412,0.83
27.5021001752344,0.83
27.5021001752344,0.832
27.6149247802656,0.832
27.6149247802656,0.834
27.6485734086018,0.834
27.6485734086018,0.836
27.9237763274173,0.836
27.9237763274173,0.838
28.1558075439773,0.838
28.1558075439773,0.84
28.2903156846565,0.84
28.2903156846565,0.842
28.3268449409426,0.842
28.3268449409426,0.844
28.7061291854908,0.844
28.7061291854908,0.846
28.8123974118572,0.846
28.8123974118572,0.848
29.040849360213,0.848
29.040849360213,0.85
29.0638056220608,0.85
29.0638056220608,0.852
29.1123901624548,0.852
29.1123901624548,0.854
29.2171790640485,0.854
29.2171790640485,0.856
29.2446969071848,0.856
29.2446969071848,0.858
29.2476069114681,0.858
29.2476069114681,0.86
29.2818070200764,0.86
29.2818070200764,0.862
29.3387538984865,0.862
29.3387538984865,0.864
29.7213600245586,0.864
29.7213600245586,0.866
30.0127856056599,0.866
30.0127856056599,0.868
30.1385769686462,0.868
30.1385769686462,0.87
30.3354728671449,0.87
30.3354728671449,0.872
30.5799724541377,0.872
30.5799724541377,0.874
30.5891011910266,0.874
30.5891011910266,0.876
30.736132317927,0.876
30.736132317927,0.878
30.7641513573528,0.878
30.7641513573528,0.88
31.1975218446082,0.88
31.1975218446082,0.882
31.4523281081683,0.882
31.4523281081683,0.884
31.481612633039,0.884
31.481612633039,0.886
31.5936056614393,0.886
31.5936056614393,0.888
31.593773898554,0.888
31.593773898554,0.89
31.8692116836571,0.89
31.8692116836571,0.892
31.9331545298309,0.892
31.9331545298309,0.894
32.2062169457827,0.894
32.2062169457827,0.896
32.4073700233968,0.896
32.4073700233968,0.898
32.5725929501992,0.898
32.5725929501992,0.9
32.5874788904053,0.9
32.5874788904053,0.902
32.6255189471909,0.902
32.6255189471909,0.904
32.7581654922037,0.904
32.7581654922037,0.906
32.8714227450278,0.906
32.8714227450278,0.908
33.1168048431155,0.908
33.1168048431155,0.91
33.4356692182521,0.91
33.4356692182521,0.912
33.5226840418608,0.912
33.5226840418608,0.914
33.545754811262,0.914
33.545754811262,0.916
33.5801346981686,0.916
33.5801346981686,0.918
33.6637846879048,0.918
33.6637846879048,0.92
34.0364316907073,0.92
34.0364316907073,0.922
34.2956367333053,0.922
34.2956367333053,0.924
34.3198727938826,0.924
34.3198727938826,0.926
34.8641206019338,0.926
34.8641206019338,0.928
34.9014663126585,0.928
34.9014663126585,0.93
34.9655046929049,0.93
34.9655046929049,0.932
35.0097733268046,0.932
35.0097733268046,0.934
35.0394305982845,0.934
35.0394305982845,0.936
35.13411865564,0.936
35.13411865564,0.938
35.2440235876039,0.938
35.2440235876039,0.94
35.960628200255,0.94
35.960628200255,0.942
36.1729360224894,0.942
36.1729360224894,0.944
36.251189014633,0.944
36.251189014633,0.946
36.6651833899144,0.946
36.6651833899144,0.948
36.6829140019816,0.948
36.6829140019816,0.95
36.7638619863588,0.95
36.7638619863588,0.952
36.8514444552432,0.952
36.8514444552432,0.954
37.1759772208291,0.954
37.1759772208291,0.956
37.2977835561818,0.956
37.2977835561818,0.958
37.3822884507364,0.958
37.3822884507364,0.96
37.4333436342006,0.96
37.4333436342006,0.962
37.498291606778,0.962
37.498291606778,0.964
37.6823731304529,0.964
37.6823731304529,0.966
37.7172031344525,0.966
37.7172031344525,0.968
37.8498767356133,0.968
37.8498767356133,0.97
37.8642344229313,0.97
37.8642344229313,0.972
37.918277384172,0.972
37.918277384172,0.974
37.9995370317804,0.974
37.9995370317804,0.976
38.0588624476311,0.976
38.0588624476311,0.978
38.3872776845681,0.978
38.3872776845681,0.98
38.6121180106342,0.98
38.6121180106342,0.982
38.7098945081619,0.982
38.7098945081619,0.984
38.8712903240419,0.984
38.8712903240419,0.986
38.887078905287,0.986
38.887078905287,0.988
38.9172772776897,0.988
38.9172772776897,0.99
39.1136416965083,0.99
39.1136416965083,0.992
39.2931044581503,0.992
39.2931044581503,0.994
39.688886631707,0.994
39.688886631707,0.996
39.7800940188791,0.996
39.7800940188791,0.998
39.8897305864864,0.998
39.8897305864864,1
Inf,1


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/init_rot_3400.dat <==
x,y
-180,0
-178.99721448468,0
-177.994428969359,0
-176.991643454039,0
-175.988857938719,0
-174.986072423398,0
-173.983286908078,0
-172.980501392758,0
-171.977715877437,0
-170.974930362117,0
-169.972144846797,0
-168.969359331476,0
-167.966573816156,0
-166.963788300836,0
-165.961002785515,0
-164.958217270195,0
-163.955431754875,0
-162.952646239554,0
-161.949860724234,0
-160.947075208914,0
-159.944289693593,0
-158.941504178273,0
-157.938718662953,0
-156.935933147632,0
-155.933147632312,0
-154.930362116992,0
-153.927576601671,0
-152.924791086351,0
-151.922005571031,0
-150.91922005571,0
-149.91643454039,0
-148.91364902507,0
-147.910863509749,0
-146.908077994429,0
-145.905292479109,0
-144.902506963788,0
-143.899721448468,0
-142.896935933148,0
-141.894150417827,0
-140.891364902507,0
-139.888579387187,0
-138.885793871866,0
-137.883008356546,0
-136.880222841226,0
-135.877437325905,0
-134.874651810585,0
-133.871866295265,0
-132.869080779944,0
-131.866295264624,0
-130.863509749304,0
-129.860724233983,0
-128.857938718663,0
-127.855153203343,0
-126.852367688022,0
-125.849582172702,0
-124.846796657382,0
-123.844011142061,0
-122.841225626741,0
-121.838440111421,0
-120.8356545961,0
-119.83286908078,0
-118.83008356546,0
-117.827298050139,0
-116.824512534819,0
-115.821727019499,0
-114.818941504178,0
-113.816155988858,0
-112.813370473538,0
-111.810584958217,0
-110.807799442897,0
-109.805013927577,0
-108.802228412256,0
-107.799442896936,0
-106.796657381616,0
-105.793871866295,0
-104.791086350975,0
-103.788300835655,0
-102.785515320334,0
-101.782729805014,0
-100.779944289694,0
-99.7771587743733,0
-98.7743732590529,0
-97.7715877437326,0
-96.7688022284123,0
-95.7660167130919,0
-94.7632311977716,0
-93.7604456824512,0
-92.7576601671309,0
-91.7548746518106,0
-90.7520891364903,0
-89.7493036211699,0
-88.7465181058496,0
-87.7437325905292,0
-86.7409470752089,0
-85.7381615598886,0
-84.7353760445682,0
-83.7325905292479,0
-82.7298050139276,0
-81.7270194986072,0
-80.7242339832869,0
-79.7214484679666,0
-78.7186629526462,0
-77.7158774373259,0
-76.7130919220056,0
-75.7103064066852,0
-74.7075208913649,0
-73.7047353760446,0
-72.7019498607242,0
-71.6991643454039,0
-70.6963788300836,0
-69.6935933147632,0
-68.6908077994429,0
-67.6880222841226,0
-66.6852367688022,0
-65.6824512534819,0
-64.6796657381616,0
-63.6768802228412,0
-62.6740947075209,0
-61.6713091922006,0
-60.6685236768802,0
-59.6657381615599,0
-58.6629526462396,0
-57.6601671309192,0
-56.6573816155989,0
-55.6545961002786,0
-54.6518105849582,0
-53.6490250696379,0
-52.6462395543175,0
-51.6434540389972,0
-50.6406685236769,0
-49.6378830083565,0
-48.6350974930362,0
-47.6323119777159,0
-46.6295264623955,0
-45.6267409470752,0
-44.6239554317549,0
-43.6211699164346,0
-42.6183844011142,0
-41.6155988857939,0
-40.6128133704735,0.008
-39.6100278551532,0.022
-38.6072423398329,0.008
-37.6044568245125,0.01
-36.6016713091922,0.012
-35.5988857938719,0.012
-34.5961002785515,0.008
-33.5933147632312,0.02
-32.5905292479109,0.01
-31.5877437325905,0.012
-30.5849582172702,0.02
-29.5821727019499,0.01
-28.5793871866295,0.014
-27.5766016713092,0.006
-26.5738161559889,0.016
-25.5710306406685,0.012
-24.5682451253482,0.022
-23.5654596100279,0.02
-22.5626740947075,0.012
-21.5598885793872,0.014
-20.5571030640669,0.012
-19.5543175487465,0.01
-18.5515320334262,0.012
-17.5487465181058,0.01
-16.5459610027855,0.012
-15.5431754874652,0.028
-14.5403899721449,0.014
-13.5376044568245,0.006
-12.5348189415042,0.016
-11.5320334261839,0.012
-10.5292479108635,0.01
-9.52646239554318,0.026
-8.52367688022284,0.006
-7.5208913649025,0.02
-6.51810584958218,0.006
-5.51532033426184,0.008
-4.5125348189415,0.012
-3.50974930362116,0.008
-2.50696378830082,0.014
-1.50417827298051,0.008
-0.50139275766017,0.014
0.50139275766017,0.01
1.50417827298051,0.004
2.50696378830082,0.016
3.50974930362116,0.012
4.5125348189415,0.014
5.51532033426184,0.016
6.51810584958218,0.016
7.5208913649025,0.008
8.52367688022284,0.016
9.52646239554318,0.016
10.5292479108635,0.014
11.5320334261839,0.014
12.5348189415042,0.016
13.5376044568245,0.012
14.5403899721449,0.004
15.5431754874652,0.01
16.5459610027855,0.004
17.5487465181058,0.014
18.5515320334262,0.008
19.5543175487465,0.008
20.5571030640669,0.018
21.5598885793872,0.012
22.5626740947075,0.01
23.5654596100279,0.01
24.5682451253482,0.018
25.5710306406685,0.01
26.5738161559889,0.016
27.5766016713092,0.014
28.5793871866295,0.014
29.5821727019499,0.016
30.5849582172702,0.016
31.5877437325905,0.01
32.5905292479109,0.01
33.5933147632312,0.01
34.5961002785515,0.01
35.5988857938719,0.008
36.6016713091922,0.014
37.6044568245125,0.012
38.6072423398329,0.006
39.6100278551532,0.002
40.6128133704735,0
41.6155988857939,0
42.6183844011142,0
43.6211699164346,0
44.6239554317549,0
45.6267409470752,0
46.6295264623955,0
47.6323119777159,0
48.6350974930362,0
49.6378830083565,0
50.6406685236769,0
51.6434540389972,0
52.6462395543176,0
53.6490250696379,0
54.6518105849582,0
55.6545961002786,0
56.6573816155989,0
57.6601671309192,0
58.6629526462395,0
59.6657381615599,0
60.6685236768802,0
61.6713091922006,0
62.6740947075209,0
63.6768802228412,0
64.6796657381616,0
65.6824512534819,0
66.6852367688022,0
67.6880222841226,0
68.6908077994429,0
69.6935933147632,0
70.6963788300836,0
71.6991643454039,0
72.7019498607242,0
73.7047353760446,0
74.7075208913649,0
75.7103064066852,0
76.7130919220056,0
77.7158774373259,0
78.7186629526462,0
79.7214484679666,0
80.7242339832869,0
81.7270194986073,0
82.7298050139276,0
83.7325905292479,0
84.7353760445682,0
85.7381615598886,0
86.7409470752089,0
87.7437325905292,0
88.7465181058496,0
89.7493036211699,0
90.7520891364903,0
91.7548746518106,0
92.7576601671309,0
93.7604456824512,0
94.7632311977716,0
95.7660167130919,0
96.7688022284123,0
97.7715877437326,0
98.7743732590529,0
99.7771587743733,0
100.779944289694,0
101.782729805014,0
102.785515320334,0
103.788300835655,0
104.791086350975,0
105.793871866295,0
106.796657381616,0
107.799442896936,0
108.802228412256,0
109.805013927577,0
110.807799442897,0
111.810584958217,0
112.813370473538,0
113.816155988858,0
114.818941504178,0
115.821727019499,0
116.824512534819,0
117.827298050139,0
118.83008356546,0
119.83286908078,0
120.8356545961,0
121.838440111421,0
122.841225626741,0
123.844011142061,0
124.846796657382,0
125.849582172702,0
126.852367688022,0
127.855153203343,0
128.857938718663,0
129.860724233983,0
130.863509749304,0
131.866295264624,0
132.869080779944,0
133.871866295265,0
134.874651810585,0
135.877437325905,0
136.880222841226,0
137.883008356546,0
138.885793871866,0
139.888579387187,0
140.891364902507,0
141.894150417827,0
142.896935933148,0
143.899721448468,0
144.902506963788,0
145.905292479109,0
146.908077994429,0
147.910863509749,0
148.91364902507,0
149.91643454039,0
150.91922005571,0
151.922005571031,0
152.924791086351,0
153.927576601671,0
154.930362116992,0
155.933147632312,0
156.935933147632,0
157.938718662953,0
158.941504178273,0
159.944289693593,0
160.947075208914,0
161.949860724234,0
162.952646239554,0
163.955431754875,0
164.958217270195,0
165.961002785515,0
166.963788300836,0
167.966573816156,0
168.969359331476,0
169.972144846797,0
170.974930362117,0
171.977715877437,0
172.980501392758,0
173.983286908078,0
174.986072423398,0
175.988857938719,0
176.991643454039,0
177.994428969359,0
178.99721448468,0
180,0


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/init_rot_3400_cdf.dat <==
x,y
-Inf,0
-40.0425526414267,0
-40.0425526414267,0.002
-39.9275041978755,0.002
-39.9275041978755,0.004
-39.9127138846212,0.004
-39.9127138846212,0.006
-39.8729245380377,0.006
-39.8729245380377,0.008
-39.5190025937022,0.008
-39.5190025937022,0.01
-39.4976852081986,0.01
-39.4976852081986,0.012
-39.4119551971461,0.012
-39.4119551971461,0.014
-39.410317431009,0.014
-39.410317431009,0.016
-39.1110481489483,0.016
-39.1110481489483,0.018
-38.9856508963924,0.018
-38.9856508963924,0.02
-38.9657338925416,0.02
-38.9657338925416,0.022
-38.9167877037105,0.022
-38.9167877037105,0.024
-38.8785661881204,0.024
-38.8785661881204,0.026
-38.7655618858881,0.026
-38.7655618858881,0.028
-38.6459065569765,0.028
-38.6459065569765,0.03
-38.5231719413129,0.03
-38.5231719413129,0.032
-38.2018056695599,0.032
-38.2018056695599,0.034
-38.0404278832522,0.034
-38.0404278832522,0.036
-37.7632347194886,0.036
-37.7632347194886,0.038
-37.5788781942606,0.038
-37.5788781942606,0.04
-37.1145846944838,0.04
-37.1145846944838,0.042
-37.0261002852559,0.042
-37.0261002852559,0.044
-36.9699720512311,0.044
-36.9699720512311,0.046
-36.7405090166794,0.046
-36.7405090166794,0.048
-36.5804009771602,0.048
-36.5804009771602,0.05
-36.4425618333464,0.05
-36.4425618333464,0.052
-36.3668403552451,0.052
-36.3668403552451,0.054
-36.1094186705945,0.054
-36.1094186705945,0.056
-35.867233724003,0.056
-35.867233724003,0.058
-35.6926900306809,0.058
-35.6926900306809,0.06
-35.2563564098153,0.06
-35.2563564098153,0.062
-35.135665273958,0.062
-35.135665273958,0.064
-34.9359029693736,0.064
-34.9359029693736,0.066
-34.8821188354259,0.066
-34.8821188354259,0.068
-34.7656858425408,0.068
-34.7656858425408,0.07
-34.6671992948427,0.07
-34.6671992948427,0.072
-34.0404229085465,0.072
-34.0404229085465,0.074
-34.0263552054756,0.074
-34.0263552054756,0.076
-34.0074649657857,0.076
-34.0074649657857,0.078
-33.7882843331814,0.078
-33.7882843331814,0.08
-33.5329421968939,0.08
-33.5329421968939,0.082
-33.488313850946,0.082
-33.488313850946,0.084
-33.4764749049326,0.084
-33.4764749049326,0.086
-33.3524342881169,0.086
-33.3524342881169,0.088
-33.1910425664398,0.088
-33.1910425664398,0.09
-33.1409209127854,0.09
-33.1409209127854,0.092
-33.1304974461697,0.092
-33.1304974461697,0.094
-33.1003849786524,0.094
-33.1003849786524,0.096
-32.986814468391,0.096
-32.986814468391,0.098
-32.7024264987579,0.098
-32.7024264987579,0.1
-32.4299133028822,0.1
-32.4299133028822,0.102
-32.3037772882782,0.102
-32.3037772882782,0.104
-32.0454989322615,0.104
-32.0454989322615,0.106
-31.6537276524816,0.106
-31.6537276524816,0.108
-31.6516016629629,0.108
-31.6516016629629,0.11
-31.5251649183173,0.11
-31.5251649183173,0.112
-31.519813816508,0.112
-31.519813816508,0.114
-31.3192962795738,0.114
-31.3192962795738,0.116
-31.2090032060144,0.116
-31.2090032060144,0.118
-30.9535396513592,0.118
-30.9535396513592,0.12
-30.6605474343594,0.12
-30.6605474343594,0.122
-30.4426664011202,0.122
-30.4426664011202,0.124
-30.4284158283857,0.124
-30.4284158283857,0.126
-30.4081628786162,0.126
-30.4081628786162,0.128
-30.2305706796324,0.128
-30.2305706796324,0.13
-29.9577670201244,0.13
-29.9577670201244,0.132
-29.8169945380104,0.132
-29.8169945380104,0.134
-29.6907013818563,0.134
-29.6907013818563,0.136
-29.6872107371176,0.136
-29.6872107371176,0.138
-29.6746475983795,0.138
-29.6746475983795,0.14
-29.6645121357678,0.14
-29.6645121357678,0.142
-29.5495193775836,0.142
-29.5495193775836,0.144
-29.448567334906,0.144
-29.448567334906,0.146
-29.1885439713513,0.146
-29.1885439713513,0.148
-29.0397651343781,0.148
-29.0397651343781,0.15
-28.7389402361592,0.15
-28.7389402361592,0.152
-28.4729427868796,0.152
-28.4729427868796,0.154
-28.4720936939465,0.154
-28.4720936939465,0.156
-28.138740607732,0.156
-28.138740607732,0.158
-28.0824194185637,0.158
-28.0824194185637,0.16
-28.0296365473978,0.16
-28.0296365473978,0.162
-27.9732537936275,0.162
-27.9732537936275,0.164
-27.7976717675846,0.164
-27.7976717675846,0.166
-27.3606898807277,0.166
-27.3606898807277,0.168
-27.3163180380194,0.168
-27.3163180380194,0.17
-27.1166605419571,0.17
-27.1166605419571,0.172
-26.3507234480296,0.172
-26.3507234480296,0.174
-26.3426222716681,0.174
-26.3426222716681,0.176
-26.177283418582,0.176
-26.177283418582,0.178
-26.05051349068,0.178
-26.05051349068,0.18
-26.034011876008,0.18
-26.034011876008,0.182
-25.9413920769614,0.182
-25.9413920769614,0.184
-25.7550190539828,0.184
-25.7550190539828,0.186
-25.7213907558127,0.186
-25.7213907558127,0.188
-25.3520620417124,0.188
-25.3520620417124,0.19
-25.050275526531,0.19
-25.050275526531,0.192
-25.0376837360052,0.192
-25.0376837360052,0.194
-25.0170941626274,0.194
-25.0170941626274,0.196
-24.9364869694753,0.196
-24.9364869694753,0.198
-24.8919734447372,0.198
-24.8919734447372,0.2
-24.5238766348556,0.2
-24.5238766348556,0.202
-24.4918144345279,0.202
-24.4918144345279,0.204
-24.1215697564275,0.204
-24.1215697564275,0.206
-24.063364820566,0.206
-24.063364820566,0.208
-24.0243559737447,0.208
-24.0243559737447,0.21
-23.9429507477438,0.21
-23.9429507477438,0.212
-23.9413364465472,0.212
-23.9413364465472,0.214
-23.8853814077117,0.214
-23.8853814077117,0.216
-23.7761923487191,0.216
-23.7761923487191,0.218
-23.7373409165652,0.218
-23.7373409165652,0.22
-23.7161176471029,0.22
-23.7161176471029,0.222
-23.3769750305383,0.222
-23.3769750305383,0.224
-23.341578456723,0.224
-23.341578456723,0.226
-23.3298842460561,0.226
-23.3298842460561,0.228
-23.2888163923718,0.228
-23.2888163923718,0.23
-23.2208034858891,0.23
-23.2208034858891,0.232
-23.065270604478,0.232
-23.065270604478,0.234
-23.0364480666358,0.234
-23.0364480666358,0.236
-23.0209558008613,0.236
-23.0209558008613,0.238
-22.7296829381919,0.238
-22.7296829381919,0.24
-22.6969132538403,0.24
-22.6969132538403,0.242
-22.0279134408057,0.242
-22.0279134408057,0.244
-22.0109025173228,0.244
-22.0109025173228,0.246
-21.9161473346386,0.246
-21.9161473346386,0.248
-21.8616156058928,0.248
-21.8616156058928,0.25
-21.7462104344371,0.25
-21.7462104344371,0.252
-21.6509145789035,0.252
-21.6509145789035,0.254
-21.5233965610395,0.254
-21.5233965610395,0.256
-21.4771064124886,0.256
-21.4771064124886,0.258
-21.4005504643257,0.258
-21.4005504643257,0.26
-21.3740864501351,0.26
-21.3740864501351,0.262
-21.0830940692113,0.262
-21.0830940692113,0.264
-21.0657509670439,0.264
-21.0657509670439,0.266
-20.6846176094624,0.266
-20.6846176094624,0.268
-20.3760189166316,0.268
-20.3760189166316,0.27
-20.3228809849595,0.27
-20.3228809849595,0.272
-20.2033449441985,0.272
-20.2033449441985,0.274
-20.0692501605138,0.274
-20.0692501605138,0.276
-19.7913433298936,0.276
-19.7913433298936,0.278
-19.6267105700353,0.278
-19.6267105700353,0.28
-19.5210103021884,0.28
-19.5210103021884,0.282
-19.508612001062,0.282
-19.508612001062,0.284
-19.2501625676268,0.284
-19.2501625676268,0.286
-19.193938662723,0.286
-19.193938662723,0.288
-19.1912620906786,0.288
-19.1912620906786,0.29
-18.5318529089388,0.29
-18.5318529089388,0.292
-18.3883148056901,0.292
-18.3883148056901,0.294
-18.0941574676311,0.294
-18.0941574676311,0.296
-17.9951669036507,0.296
-17.9951669036507,0.298
-17.974111336516,0.298
-17.974111336516,0.3
-17.713366518265,0.3
-17.713366518265,0.302
-16.9838956133978,0.302
-16.9838956133978,0.304
-16.8090075771986,0.304
-16.8090075771986,0.306
-16.7739164688331,0.306
-16.7739164688331,0.308
-16.7217884651554,0.308
-16.7217884651554,0.31
-16.6589419186845,0.31
-16.6589419186845,0.312
-16.5452840447548,0.312
-16.5452840447548,0.314
-16.5025204584136,0.314
-16.5025204584136,0.316
-16.4119161427625,0.316
-16.4119161427625,0.318
-16.2510392259546,0.318
-16.2510392259546,0.32
-16.2042398085993,0.32
-16.2042398085993,0.322
-15.6086035406945,0.322
-15.6086035406945,0.324
-15.4665436348249,0.324
-15.4665436348249,0.326
-15.4474083055344,0.326
-15.4474083055344,0.328
-15.4325291446943,0.328
-15.4325291446943,0.33
-15.3332250730671,0.33
-15.3332250730671,0.332
-15.3004126854574,0.332
-15.3004126854574,0.334
-15.2838714299394,0.334
-15.2838714299394,0.336
-15.2796238431428,0.336
-15.2796238431428,0.338
-15.0604725945632,0.338
-15.0604725945632,0.34
-15.043182121897,0.34
-15.043182121897,0.342
-14.923131722953,0.342
-14.923131722953,0.344
-14.9214016096641,0.344
-14.9214016096641,0.346
-14.8641382590231,0.346
-14.8641382590231,0.348
-14.7723040096953,0.348
-14.7723040096953,0.35
-14.7457089227147,0.35
-14.7457089227147,0.352
-14.5290488717032,0.352
-14.5290488717032,0.354
-14.5170609660023,0.354
-14.5170609660023,0.356
-14.1539793849747,0.356
-14.1539793849747,0.358
-14.0331697381795,0.358
-14.0331697381795,0.36
-13.7563013282936,0.36
-13.7563013282936,0.362
-13.718598930194,0.362
-13.718598930194,0.364
-13.6236534316941,0.364
-13.6236534316941,0.366
-13.4099045226878,0.366
-13.4099045226878,0.368
-13.226550379238,0.368
-13.226550379238,0.37
-13.194184499445,0.37
-13.194184499445,0.372
-12.3951609604674,0.372
-12.3951609604674,0.374
-12.3267338226607,0.374
-12.3267338226607,0.376
-12.0357500712968,0.376
-12.0357500712968,0.378
-11.9406123210834,0.378
-11.9406123210834,0.38
-11.8125504505047,0.38
-11.8125504505047,0.382
-11.7938212922765,0.382
-11.7938212922765,0.384
-11.7763531307331,0.384
-11.7763531307331,0.386
-11.5471555852731,0.386
-11.5471555852731,0.388
-11.5260466374919,0.388
-11.5260466374919,0.39
-11.4975559027411,0.39
-11.4975559027411,0.392
-11.3507062833452,0.392
-11.3507062833452,0.394
-10.9969250591912,0.394
-10.9969250591912,0.396
-10.991433121908,0.396
-10.991433121908,0.398
-10.8600408682557,0.398
-10.8600408682557,0.4
-10.3722617785109,0.4
-10.3722617785109,0.402
-10.371199122146,0.402
-10.371199122146,0.404
-10.280362329774,0.404
-10.280362329774,0.406
-10.0453260461218,0.406
-10.0453260461218,0.408
-9.65618860646501,0.408
-9.65618860646501,0.41
-9.36797270659476,0.41
-9.36797270659476,0.412
-9.22927285387243,0.412
-9.22927285387243,0.414
-9.19229585121853,0.414
-9.19229585121853,0.416
-9.16599756452529,0.416
-9.16599756452529,0.418
-9.07780340984781,0.418
-9.07780340984781,0.42
-9.04576069700322,0.42
-9.04576069700322,0.422
-9.01179485287671,0.422
-9.01179485287671,0.424
-8.99112683952761,0.424
-8.99112683952761,0.426
-8.88640236816338,0.426
-8.88640236816338,0.428
-8.7877159384445,0.428
-8.7877159384445,0.43
-8.77461965155279,0.43
-8.77461965155279,0.432
-8.67389011422266,0.432
-8.67389011422266,0.434
-8.57502476242897,0.434
-8.57502476242897,0.436
-8.1598708193379,0.436
-8.1598708193379,0.438
-7.6703841777356,0.438
-7.6703841777356,0.44
-7.63932248806438,0.44
-7.63932248806438,0.442
-7.36437728077472,0.442
-7.36437728077472,0.444
-7.2962232576602,0.444
-7.2962232576602,0.446
-7.21513437422992,0.446
-7.21513437422992,0.448
-7.06499734102244,0.448
-7.06499734102244,0.45
-6.90321390058973,0.45
-6.90321390058973,0.452
-6.85736263540704,0.452
-6.85736263540704,0.454
-6.78125476969123,0.454
-6.78125476969123,0.456
-6.75586500934727,0.456
-6.75586500934727,0.458
-6.73926909644991,0.458
-6.73926909644991,0.46
-6.54350524818585,0.46
-6.54350524818585,0.462
-6.28972810749136,0.462
-6.28972810749136,0.464
-6.24660550464083,0.464
-6.24660550464083,0.466
-5.98903338970792,0.466
-5.98903338970792,0.468
-5.16444028813591,0.468
-5.16444028813591,0.47
-4.82703784430858,0.47
-4.82703784430858,0.472
-4.78898103321718,0.472
-4.78898103321718,0.474
-4.77045826055342,0.474
-4.77045826055342,0.476
-4.45866344682611,0.476
-4.45866344682611,0.478
-4.34298450086526,0.478
-4.34298450086526,0.48
-4.11808032583555,0.48
-4.11808032583555,0.482
-3.95757585587369,0.482
-3.95757585587369,0.484
-3.80771224568424,0.484
-3.80771224568424,0.486
-3.78747933438477,0.486
-3.78747933438477,0.488
-3.29499792071278,0.488
-3.29499792071278,0.49
-3.22139776122325,0.49
-3.22139776122325,0.492
-2.96927426970134,0.492
-2.96927426970134,0.494
-2.73903520270607,0.494
-2.73903520270607,0.496
-2.00695423948925,0.496
-2.00695423948925,0.498
-1.97981963687066,0.498
-1.97981963687066,0.5
-1.80836141566084,0.5
-1.80836141566084,0.502
-1.76436081858098,0.502
-1.76436081858098,0.504
-1.76406714374493,0.504
-1.76406714374493,0.506
-1.65264747073447,0.506
-1.65264747073447,0.508
-1.6435671318826,0.508
-1.6435671318826,0.51
-1.22771870469089,0.51
-1.22771870469089,0.512
-1.20975757086477,0.512
-1.20975757086477,0.514
-1.03238167652871,0.514
-1.03238167652871,0.516
-0.610077762086753,0.516
-0.610077762086753,0.518
-0.278180413502451,0.518
-0.278180413502451,0.52
0.0652802285787643,0.52
0.0652802285787643,0.522
0.153077059431483,0.522
0.153077059431483,0.524
0.187411921718315,0.524
0.187411921718315,0.526
0.200090756912156,0.526
0.200090756912156,0.528
0.367910724817479,0.528
0.367910724817479,0.53
0.423713038578766,0.53
0.423713038578766,0.532
0.52088454049227,0.532
0.52088454049227,0.534
0.852892375740154,0.534
0.852892375740154,0.536
0.929266512187586,0.536
0.929266512187586,0.538
1.2482790241107,0.538
1.2482790241107,0.54
1.41258453644309,0.54
1.41258453644309,0.542
1.78802353869636,0.542
1.78802353869636,0.544
2.24912489134649,0.544
2.24912489134649,0.546
2.95869038514052,0.546
2.95869038514052,0.548
3.0338201321264,0.548
3.0338201321264,0.55
3.09209562863004,0.55
3.09209562863004,0.552
3.1883022049919,0.552
3.1883022049919,0.554
3.23047581243277,0.554
3.23047581243277,0.556
3.27528714724486,0.556
3.27528714724486,0.558
3.33599534246391,0.558
3.33599534246391,0.56
3.46907937254502,0.56
3.46907937254502,0.562
3.58983672112985,0.562
3.58983672112985,0.564
3.61175180510379,0.564
3.61175180510379,0.566
4.26402619679382,0.566
4.26402619679382,0.568
4.289448655789,0.568
4.289448655789,0.57
4.39926926783852,0.57
4.39926926783852,0.572
4.44029704253626,0.572
4.44029704253626,0.574
4.56817531641619,0.574
4.56817531641619,0.576
4.62373599860069,0.576
4.62373599860069,0.578
4.90289217450098,0.578
4.90289217450098,0.58
4.92002625777017,0.58
4.92002625777017,0.582
4.99221990160119,0.582
4.99221990160119,0.584
5.09395236398435,0.584
5.09395236398435,0.586
5.35945402298783,0.586
5.35945402298783,0.588
5.83325780867605,0.588
5.83325780867605,0.59
5.969401317477,0.59
5.969401317477,0.592
5.98519546618061,0.592
5.98519546618061,0.594
6.03595865870161,0.594
6.03595865870161,0.596
6.08936324246211,0.596
6.08936324246211,0.598
6.21767459992656,0.598
6.21767459992656,0.6
6.28005490914947,0.6
6.28005490914947,0.602
6.40275376050699,0.602
6.40275376050699,0.604
6.6383412515589,0.604
6.6383412515589,0.606
6.67721123744785,0.606
6.67721123744785,0.608
6.72509223538366,0.608
6.72509223538366,0.61
6.72766275922182,0.61
6.72766275922182,0.612
6.82555440068074,0.612
6.82555440068074,0.614
6.91121673608404,0.614
6.91121673608404,0.616
6.99495464056287,0.616
6.99495464056287,0.618
7.51325679633587,0.618
7.51325679633587,0.62
7.7677626057353,0.62
7.7677626057353,0.622
7.88439804569328,0.622
7.88439804569328,0.624
7.93548369197941,0.624
7.93548369197941,0.626
8.22581591852578,0.626
8.22581591852578,0.628
8.5271912987899,0.628
8.5271912987899,0.63
8.53756597521307,0.63
8.53756597521307,0.632
8.9151111308564,0.632
8.9151111308564,0.634
8.98872168480121,0.634
8.98872168480121,0.636
9.09278721912217,0.636
9.09278721912217,0.638
9.26498469330812,0.638
9.26498469330812,0.64
9.3653313500882,0.64
9.3653313500882,0.642
9.52122638270579,0.642
9.52122638270579,0.644
9.85879353177697,0.644
9.85879353177697,0.646
10.2118380133527,0.646
10.2118380133527,0.648
10.2655522547662,0.648
10.2655522547662,0.65
10.3311235605062,0.65
10.3311235605062,0.652
10.4171121587274,0.652
10.4171121587274,0.654
10.4173440401549,0.654
10.4173440401549,0.656
10.4322462461904,0.656
10.4322462461904,0.658
10.4363158185369,0.658
10.4363158185369,0.66
10.9996128177971,0.66
10.9996128177971,0.662
11.0706504990699,0.662
11.0706504990699,0.664
11.0784707605695,0.664
11.0784707605695,0.666
11.0810989706262,0.666
11.0810989706262,0.668
11.0900089115909,0.668
11.0900089115909,0.67
11.1331751691485,0.67
11.1331751691485,0.672
11.4076007823575,0.672
11.4076007823575,0.674
11.8071204585252,0.674
11.8071204585252,0.676
11.9125186178137,0.676
11.9125186178137,0.678
11.946461573053,0.678
11.946461573053,0.68
12.1676100750664,0.68
12.1676100750664,0.682
12.3223304256761,0.682
12.3223304256761,0.684
12.3429697649287,0.684
12.3429697649287,0.686
12.3861122279818,0.686
12.3861122279818,0.688
12.5632811887456,0.688
12.5632811887456,0.69
12.5735072483931,0.69
12.5735072483931,0.692
12.8309346941824,0.692
12.8309346941824,0.694
12.9819068854816,0.694
12.9819068854816,0.696
13.2869265026341,0.696
13.2869265026341,0.698
13.3778678736675,0.698
13.3778678736675,0.7
13.4846444142166,0.7
13.4846444142166,0.702
13.4901978874234,0.702
13.4901978874234,0.704
13.5542343793122,0.704
13.5542343793122,0.706
13.9292564190302,0.706
13.9292564190302,0.708
14.0648712751317,0.708
14.0648712751317,0.71
14.077537616568,0.71
14.077537616568,0.712
14.0929334092163,0.712
14.0929334092163,0.714
14.1977001533973,0.714
14.1977001533973,0.716
14.7300395773397,0.716
14.7300395773397,0.718
15.4722931324606,0.718
15.4722931324606,0.72
15.5797019395818,0.72
15.5797019395818,0.722
15.7156971512672,0.722
15.7156971512672,0.724
15.9497408695026,0.724
15.9497408695026,0.726
15.9800840067259,0.726
15.9800840067259,0.728
16.069167369282,0.728
16.069167369282,0.73
17.169559102346,0.73
17.169559102346,0.732
17.4807981844728,0.732
17.4807981844728,0.734
17.6802371355464,0.734
17.6802371355464,0.736
18.1538976272026,0.736
18.1538976272026,0.738
18.2162034477904,0.738
18.2162034477904,0.74
18.2313491545221,0.74
18.2313491545221,0.742
18.2587409308087,0.742
18.2587409308087,0.744
18.3147698515497,0.744
18.3147698515497,0.746
18.4997175597962,0.746
18.4997175597962,0.748
18.5652166585821,0.748
18.5652166585821,0.75
18.6946110169243,0.75
18.6946110169243,0.752
18.810358612707,0.752
18.810358612707,0.754
19.4033406725843,0.754
19.4033406725843,0.756
19.6021212758239,0.756
19.6021212758239,0.758
19.7528129044571,0.758
19.7528129044571,0.76
19.9930995199804,0.76
19.9930995199804,0.762
20.5000308234101,0.762
20.5000308234101,0.764
20.6061637935836,0.764
20.6061637935836,0.766
20.6230061514867,0.766
20.6230061514867,0.768
20.6844066623408,0.768
20.6844066623408,0.77
20.8419309844068,0.77
20.8419309844068,0.772
20.8699452999779,0.772
20.8699452999779,0.774
20.9921101302277,0.774
20.9921101302277,0.776
21.1429394944453,0.776
21.1429394944453,0.778
21.4574353886492,0.778
21.4574353886492,0.78
21.4631188328465,0.78
21.4631188328465,0.782
21.5785880143011,0.782
21.5785880143011,0.784
21.7075305847215,0.784
21.7075305847215,0.786
21.7175179524879,0.786
21.7175179524879,0.788
21.8929777794187,0.788
21.8929777794187,0.79
21.9696656450371,0.79
21.9696656450371,0.792
22.1493538104413,0.792
22.1493538104413,0.794
22.6563062886248,0.794
22.6563062886248,0.796
22.8285515923489,0.796
22.8285515923489,0.798
23.0435871685531,0.798
23.0435871685531,0.8
23.2816940232804,0.8
23.2816940232804,0.802
23.30277207505,0.802
23.30277207505,0.804
23.843006211615,0.804
23.843006211615,0.806
23.8489637209603,0.806
23.8489637209603,0.808
24.0645783744581,0.808
24.0645783744581,0.81
24.4085868568227,0.81
24.4085868568227,0.812
24.5245513495242,0.812
24.5245513495242,0.814
24.7713410429473,0.814
24.7713410429473,0.816
24.7759498956749,0.816
24.7759498956749,0.818
24.8214176797085,0.818
24.8214176797085,0.82
25.1369073881317,0.82
25.1369073881317,0.822
25.2133555392586,0.822
25.2133555392586,0.824
25.355310033374,0.824
25.355310033374,0.826
25.459776141277,0.826
25.459776141277,0.828
25.4939313908197,0.828
25.4939313908197,0.83
25.4984181656157,0.83
25.4984181656157,0.832
25.75238869266,0.832
25.75238869266,0.834
25.7577579121673,0.834
25.7577579121673,0.836
25.7621781335433,0.836
25.7621781335433,0.838
26.1173288664358,0.838
26.1173288664358,0.84
26.1279610029953,0.84
26.1279610029953,0.842
26.6377832262646,0.842
26.6377832262646,0.844
26.9428797880532,0.844
26.9428797880532,0.846
27.0222469170096,0.846
27.0222469170096,0.848
27.1525252013246,0.848
27.1525252013246,0.85
27.2162592490698,0.85
27.2162592490698,0.852
27.2958885105534,0.852
27.2958885105534,0.854
27.4147127283113,0.854
27.4147127283113,0.856
27.5390308674765,0.856
27.5390308674765,0.858
27.7038598990885,0.858
27.7038598990885,0.86
27.7241803203972,0.86
27.7241803203972,0.862
27.8589206916263,0.862
27.8589206916263,0.864
28.0850783632998,0.864
28.0850783632998,0.866
28.1173641185381,0.866
28.1173641185381,0.868
28.3632815416828,0.868
28.3632815416828,0.87
28.4726037561386,0.87
28.4726037561386,0.872
28.6094591774015,0.872
28.6094591774015,0.874
28.7353507591052,0.874
28.7353507591052,0.876
28.8682191685746,0.876
28.8682191685746,0.878
28.9916185062694,0.878
28.9916185062694,0.88
29.1689234817547,0.88
29.1689234817547,0.882
29.4631000407482,0.882
29.4631000407482,0.884
29.4926007881733,0.884
29.4926007881733,0.886
29.8216547499879,0.886
29.8216547499879,0.888
30.0049442851276,0.888
30.0049442851276,0.89
30.0500532710698,0.89
30.0500532710698,0.892
30.1993398958205,0.892
30.1993398958205,0.894
30.4019854453281,0.894
30.4019854453281,0.896
30.4286697128346,0.896
30.4286697128346,0.898
30.5503070693468,0.898
30.5503070693468,0.9
30.5625455043245,0.9
30.5625455043245,0.902
30.6139963829771,0.902
30.6139963829771,0.904
30.7011068765806,0.904
30.7011068765806,0.906
30.7936725600009,0.906
30.7936725600009,0.908
30.8196825117289,0.908
30.8196825117289,0.91
31.0131306923541,0.91
31.0131306923541,0.912
31.2488167080034,0.912
31.2488167080034,0.914
31.3941857500378,0.914
31.3941857500378,0.916
31.5078147916085,0.916
31.5078147916085,0.918
31.7079989494934,0.918
31.7079989494934,0.92
31.7650553152641,0.92
31.7650553152641,0.922
31.8761611921863,0.922
31.8761611921863,0.924
31.9713570500906,0.924
31.9713570500906,0.926
32.1007723951031,0.926
32.1007723951031,0.928
32.8603053901108,0.928
32.8603053901108,0.93
32.8704907729067,0.93
32.8704907729067,0.932
32.9337440285178,0.932
32.9337440285178,0.934
33.3084254405997,0.934
33.3084254405997,0.936
33.3571998581679,0.936
33.3571998581679,0.938
33.6954107500207,0.938
33.6954107500207,0.94
33.9844500132544,0.94
33.9844500132544,0.942
33.9896099670771,0.942
33.9896099670771,0.944
34.4493223559255,0.944
34.4493223559255,0.946
34.5293607118116,0.946
34.5293607118116,0.948
34.9109941614907,0.948
34.9109941614907,0.95
35.0151460370626,0.95
35.0151460370626,0.952
35.1252075878173,0.952
35.1252075878173,0.954
35.1353164442183,0.954
35.1353164442183,0.956
35.4768367940762,0.956
35.4768367940762,0.958
35.8090820888046,0.958
35.8090820888046,0.96
35.8526573279988,0.96
35.8526573279988,0.962
36.2715495949629,0.962
36.2715495949629,0.964
36.5933044154936,0.964
36.5933044154936,0.966
36.7441351694653,0.966
36.7441351694653,0.968
36.8305197548944,0.968
36.8305197548944,0.97
37.1344944257325,0.97
37.1344944257325,0.972
37.1659201886059,0.972
37.1659201886059,0.974
37.1709818978741,0.974
37.1709818978741,0.976
37.5085372468101,0.976
37.5085372468101,0.978
37.5990858397128,0.978
37.5990858397128,0.98
37.8242581186992,0.98
37.8242581186992,0.982
37.8991338464437,0.982
37.8991338464437,0.984
38.0069872358679,0.984
38.0069872358679,0.986
38.0425273113622,0.986
38.0425273113622,0.988
38.0427739128348,0.988
38.0427739128348,0.99
38.330201388161,0.99
38.330201388161,0.992
38.6392822175071,0.992
38.6392822175071,0.994
38.9185598727922,0.994
38.9185598727922,0.996
39.1026990898816,0.996
39.1026990898816,0.998
39.7864612488513,0.998
39.7864612488513,1
Inf,1


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/init_shiftx_3400.dat <==
x,y
-10,0
-9.04761904761905,0
-8.09523809523809,0
-7.14285714285714,0
-6.19047619047619,0
-5.23809523809524,0
-4.28571428571429,0
-3.33333333333333,0.166
-2.38095238095238,0.212
-1.42857142857143,0.14
-0.476190476190476,0.166
0.476190476190476,0.156
1.42857142857143,0.16
2.38095238095238,0
3.33333333333333,0
4.28571428571429,0
5.23809523809524,0
6.19047619047619,0
7.14285714285714,0
8.09523809523809,0
9.04761904761905,0
10,0


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/init_shifty_3400.dat <==
x,y
-10,0
-9.04761904761905,0
-8.09523809523809,0
-7.14285714285714,0
-6.19047619047619,0
-5.23809523809524,0
-4.28571428571429,0
-3.33333333333333,0.154
-2.38095238095238,0.184
-1.42857142857143,0.148
-0.476190476190476,0.164
0.476190476190476,0.186
1.42857142857143,0.164
2.38095238095238,0
3.33333333333333,0
4.28571428571429,0
5.23809523809524,0
6.19047619047619,0
7.14285714285714,0
8.09523809523809,0
9.04761904761905,0
10,0


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/init_tilt_3400.dat <==
x,y
-180,0
-178.99721448468,0
-177.994428969359,0
-176.991643454039,0
-175.988857938719,0
-174.986072423398,0
-173.983286908078,0
-172.980501392758,0
-171.977715877437,0
-170.974930362117,0
-169.972144846797,0
-168.969359331476,0
-167.966573816156,0
-166.963788300836,0
-165.961002785515,0
-164.958217270195,0
-163.955431754875,0
-162.952646239554,0
-161.949860724234,0
-160.947075208914,0
-159.944289693593,0
-158.941504178273,0
-157.938718662953,0
-156.935933147632,0
-155.933147632312,0
-154.930362116992,0
-153.927576601671,0
-152.924791086351,0
-151.922005571031,0
-150.91922005571,0
-149.91643454039,0
-148.91364902507,0
-147.910863509749,0
-146.908077994429,0
-145.905292479109,0
-144.902506963788,0
-143.899721448468,0
-142.896935933148,0
-141.894150417827,0
-140.891364902507,0
-139.888579387187,0
-138.885793871866,0
-137.883008356546,0
-136.880222841226,0
-135.877437325905,0
-134.874651810585,0
-133.871866295265,0
-132.869080779944,0
-131.866295264624,0
-130.863509749304,0
-129.860724233983,0
-128.857938718663,0
-127.855153203343,0
-126.852367688022,0
-125.849582172702,0
-124.846796657382,0
-123.844011142061,0
-122.841225626741,0
-121.838440111421,0
-120.8356545961,0
-119.83286908078,0
-118.83008356546,0
-117.827298050139,0
-116.824512534819,0
-115.821727019499,0
-114.818941504178,0
-113.816155988858,0
-112.813370473538,0
-111.810584958217,0
-110.807799442897,0
-109.805013927577,0
-108.802228412256,0
-107.799442896936,0
-106.796657381616,0
-105.793871866295,0
-104.791086350975,0
-103.788300835655,0
-102.785515320334,0
-101.782729805014,0
-100.779944289694,0
-99.7771587743733,0
-98.7743732590529,0
-97.7715877437326,0
-96.7688022284123,0
-95.7660167130919,0
-94.7632311977716,0
-93.7604456824512,0
-92.7576601671309,0
-91.7548746518106,0
-90.7520891364903,0
-89.7493036211699,0
-88.7465181058496,0
-87.7437325905292,0
-86.7409470752089,0
-85.7381615598886,0
-84.7353760445682,0
-83.7325905292479,0
-82.7298050139276,0
-81.7270194986072,0
-80.7242339832869,0
-79.7214484679666,0
-78.7186629526462,0
-77.7158774373259,0
-76.7130919220056,0
-75.7103064066852,0
-74.7075208913649,0
-73.7047353760446,0
-72.7019498607242,0
-71.6991643454039,0
-70.6963788300836,0
-69.6935933147632,0
-68.6908077994429,0
-67.6880222841226,0
-66.6852367688022,0
-65.6824512534819,0
-64.6796657381616,0
-63.6768802228412,0
-62.6740947075209,0
-61.6713091922006,0
-60.6685236768802,0
-59.6657381615599,0
-58.6629526462396,0
-57.6601671309192,0
-56.6573816155989,0
-55.6545961002786,0
-54.6518105849582,0
-53.6490250696379,0
-52.6462395543175,0
-51.6434540389972,0
-50.6406685236769,0
-49.6378830083565,0
-48.6350974930362,0
-47.6323119777159,0
-46.6295264623955,0
-45.6267409470752,0
-44.6239554317549,0
-43.6211699164346,0
-42.6183844011142,0
-41.6155988857939,0
-40.6128133704735,0.014
-39.6100278551532,0.014
-38.6072423398329,0.016
-37.6044568245125,0.008
-36.6016713091922,0.006
-35.5988857938719,0.018
-34.5961002785515,0.008
-33.5933147632312,0.008
-32.5905292479109,0.004
-31.5877437325905,0.014
-30.5849582172702,0.004
-29.5821727019499,0.01
-28.5793871866295,0.008
-27.5766016713092,0.016
-26.5738161559889,0.012
-25.5710306406685,0.006
-24.5682451253482,0.016
-23.5654596100279,0.014
-22.5626740947075,0.012
-21.5598885793872,0.014
-20.5571030640669,0.022
-19.5543175487465,0.008
-18.5515320334262,0.018
-17.5487465181058,0.012
-16.5459610027855,0.01
-15.5431754874652,0.012
-14.5403899721449,0.016
-13.5376044568245,0.024
-12.5348189415042,0.012
-11.5320334261839,0.014
-10.5292479108635,0.014
-9.52646239554318,0.016
-8.52367688022284,0.01
-7.5208913649025,0.016
-6.51810584958218,0.01
-5.51532033426184,0.022
-4.5125348189415,0.01
-3.50974930362116,0.016
-2.50696378830082,0.02
-1.50417827298051,0.008
-0.50139275766017,0.012
0.50139275766017,0.008
1.50417827298051,0.002
2.50696378830082,0.026
3.50974930362116,0.006
4.5125348189415,0.014
5.51532033426184,0.01
6.51810584958218,0.006
7.5208913649025,0.012
8.52367688022284,0.014
9.52646239554318,0.012
10.5292479108635,0.01
11.5320334261839,0.01
12.5348189415042,0.008
13.5376044568245,0.012
14.5403899721449,0.02
15.5431754874652,0.012
16.5459610027855,0.006
17.5487465181058,0.008
18.5515320334262,0.01
19.5543175487465,0.01
20.5571030640669,0.01
21.5598885793872,0.016
22.5626740947075,0.012
23.5654596100279,0.006
24.5682451253482,0.014
25.5710306406685,0.012
26.5738161559889,0.022
27.5766016713092,0.012
28.5793871866295,0.02
29.5821727019499,0.01
30.5849582172702,0.012
31.5877437325905,0.016
32.5905292479109,0.016
33.5933147632312,0.008
34.5961002785515,0.014
35.5988857938719,0.006
36.6016713091922,0.018
37.6044568245125,0.016
38.6072423398329,0.014
39.6100278551532,0.006
40.6128133704735,0
41.6155988857939,0
42.6183844011142,0
43.6211699164346,0
44.6239554317549,0
45.6267409470752,0
46.6295264623955,0
47.6323119777159,0
48.6350974930362,0
49.6378830083565,0
50.6406685236769,0
51.6434540389972,0
52.6462395543176,0
53.6490250696379,0
54.6518105849582,0
55.6545961002786,0
56.6573816155989,0
57.6601671309192,0
58.6629526462395,0
59.6657381615599,0
60.6685236768802,0
61.6713091922006,0
62.6740947075209,0
63.6768802228412,0
64.6796657381616,0
65.6824512534819,0
66.6852367688022,0
67.6880222841226,0
68.6908077994429,0
69.6935933147632,0
70.6963788300836,0
71.6991643454039,0
72.7019498607242,0
73.7047353760446,0
74.7075208913649,0
75.7103064066852,0
76.7130919220056,0
77.7158774373259,0
78.7186629526462,0
79.7214484679666,0
80.7242339832869,0
81.7270194986073,0
82.7298050139276,0
83.7325905292479,0
84.7353760445682,0
85.7381615598886,0
86.7409470752089,0
87.7437325905292,0
88.7465181058496,0
89.7493036211699,0
90.7520891364903,0
91.7548746518106,0
92.7576601671309,0
93.7604456824512,0
94.7632311977716,0
95.7660167130919,0
96.7688022284123,0
97.7715877437326,0
98.7743732590529,0
99.7771587743733,0
100.779944289694,0
101.782729805014,0
102.785515320334,0
103.788300835655,0
104.791086350975,0
105.793871866295,0
106.796657381616,0
107.799442896936,0
108.802228412256,0
109.805013927577,0
110.807799442897,0
111.810584958217,0
112.813370473538,0
113.816155988858,0
114.818941504178,0
115.821727019499,0
116.824512534819,0
117.827298050139,0
118.83008356546,0
119.83286908078,0
120.8356545961,0
121.838440111421,0
122.841225626741,0
123.844011142061,0
124.846796657382,0
125.849582172702,0
126.852367688022,0
127.855153203343,0
128.857938718663,0
129.860724233983,0
130.863509749304,0
131.866295264624,0
132.869080779944,0
133.871866295265,0
134.874651810585,0
135.877437325905,0
136.880222841226,0
137.883008356546,0
138.885793871866,0
139.888579387187,0
140.891364902507,0
141.894150417827,0
142.896935933148,0
143.899721448468,0
144.902506963788,0
145.905292479109,0
146.908077994429,0
147.910863509749,0
148.91364902507,0
149.91643454039,0
150.91922005571,0
151.922005571031,0
152.924791086351,0
153.927576601671,0
154.930362116992,0
155.933147632312,0
156.935933147632,0
157.938718662953,0
158.941504178273,0
159.944289693593,0
160.947075208914,0
161.949860724234,0
162.952646239554,0
163.955431754875,0
164.958217270195,0
165.961002785515,0
166.963788300836,0
167.966573816156,0
168.969359331476,0
169.972144846797,0
170.974930362117,0
171.977715877437,0
172.980501392758,0
173.983286908078,0
174.986072423398,0
175.988857938719,0
176.991643454039,0
177.994428969359,0
178.99721448468,0
180,0


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/init_tilt_3400_cdf.dat <==
x,y
-Inf,0
-40.0649906987466,0
-40.0649906987466,0.002
-39.9834840727653,0.002
-39.9834840727653,0.004
-39.916926599762,0.004
-39.916926599762,0.006
-39.7202434582821,0.006
-39.7202434582821,0.008
-39.7169195621071,0.008
-39.7169195621071,0.01
-39.6846932258604,0.01
-39.6846932258604,0.012
-39.6755913522097,0.012
-39.6755913522097,0.014
-39.6020608938886,0.014
-39.6020608938886,0.016
-39.3695514259835,0.016
-39.3695514259835,0.018
-39.0972913563502,0.018
-39.0972913563502,0.02
-38.987105454528,0.02
-38.987105454528,0.022
-38.7819968522348,0.022
-38.7819968522348,0.024
-38.7075144272266,0.024
-38.7075144272266,0.026
-38.6936973659815,0.026
-38.6936973659815,0.028
-38.3699606594762,0.028
-38.3699606594762,0.03
-38.3689830374606,0.03
-38.3689830374606,0.032
-38.165253083981,0.032
-38.165253083981,0.034
-38.09208008793,0.034
-38.09208008793,0.036
-38.0667588945013,0.036
-38.0667588945013,0.038
-37.9284557532647,0.038
-37.9284557532647,0.04
-37.8951661409104,0.04
-37.8951661409104,0.042
-37.8287475746274,0.042
-37.8287475746274,0.044
-37.4179840305469,0.044
-37.4179840305469,0.046
-37.2700325653646,0.046
-37.2700325653646,0.048
-37.136648564848,0.048
-37.136648564848,0.05
-36.6698199337228,0.05
-36.6698199337228,0.052
-36.4409509693321,0.052
-36.4409509693321,0.054
-36.0463745683402,0.054
-36.0463745683402,0.056
-35.7087070990255,0.056
-35.7087070990255,0.058
-35.4963381747427,0.058
-35.4963381747427,0.06
-35.4893305677432,0.06
-35.4893305677432,0.062
-35.4015414835271,0.062
-35.4015414835271,0.064
-34.8930299117771,0.064
-34.8930299117771,0.066
-34.8765785138035,0.066
-34.8765785138035,0.068
-34.8409838593336,0.068
-34.8409838593336,0.07
-34.7773446866229,0.07
-34.7773446866229,0.072
-34.7702241962305,0.072
-34.7702241962305,0.074
-34.679214543077,0.074
-34.679214543077,0.076
-34.2288158574404,0.076
-34.2288158574404,0.078
-34.1625596439379,0.078
-34.1625596439379,0.08
-33.6117810574173,0.08
-33.6117810574173,0.082
-33.6107010610408,0.082
-33.6107010610408,0.084
-33.4825022049316,0.084
-33.4825022049316,0.086
-33.3314302601032,0.086
-33.3314302601032,0.088
-32.9444746990174,0.088
-32.9444746990174,0.09
-32.6309956527328,0.09
-32.6309956527328,0.092
-32.383735089465,0.092
-32.383735089465,0.094
-31.7352367006581,0.094
-31.7352367006581,0.096
-31.503979475608,0.096
-31.503979475608,0.098
-31.3724202606775,0.098
-31.3724202606775,0.1
-31.2970195046147,0.1
-31.2970195046147,0.102
-31.2177265283493,0.102
-31.2177265283493,0.104
-31.1355032971014,0.104
-31.1355032971014,0.106
-31.0201554538015,0.106
-31.0201554538015,0.108
-30.6731879741255,0.108
-30.6731879741255,0.11
-30.5687898142662,0.11
-30.5687898142662,0.112
-30.0084463586692,0.112
-30.0084463586692,0.114
-29.5516516758293,0.114
-29.5516516758293,0.116
-29.2931886376363,0.116
-29.2931886376363,0.118
-29.1310369770991,0.118
-29.1310369770991,0.12
-28.9792394140065,0.12
-28.9792394140065,0.122
-28.6974962958533,0.122
-28.6974962958533,0.124
-28.203073052263,0.124
-28.203073052263,0.126
-27.9485826261193,0.126
-27.9485826261193,0.128
-27.9016532893056,0.128
-27.9016532893056,0.13
-27.7965482732697,0.13
-27.7965482732697,0.132
-27.3335254463111,0.132
-27.3335254463111,0.134
-27.2641874443402,0.134
-27.2641874443402,0.136
-27.2490473417687,0.136
-27.2490473417687,0.138
-27.0412693481583,0.138
-27.0412693481583,0.14
-26.8268986038344,0.14
-26.8268986038344,0.142
-26.8016819682066,0.142
-26.8016819682066,0.144
-26.7909833960617,0.144
-26.7909833960617,0.146
-26.7338259669177,0.146
-26.7338259669177,0.148
-26.51348223674,0.148
-26.51348223674,0.15
-26.0566087247188,0.15
-26.0566087247188,0.152
-26.0268525815187,0.152
-26.0268525815187,0.154
-25.985266270071,0.154
-25.985266270071,0.156
-25.9302587478981,0.156
-25.9302587478981,0.158
-25.5966342293026,0.158
-25.5966342293026,0.16
-25.3925561938558,0.16
-25.3925561938558,0.162
-24.9042288614406,0.162
-24.9042288614406,0.164
-24.7972251995088,0.164
-24.7972251995088,0.166
-24.2541692635782,0.166
-24.2541692635782,0.168
-24.0943638875172,0.168
-24.0943638875172,0.17
-23.9176076313855,0.17
-23.9176076313855,0.172
-23.8049789709469,0.172
-23.8049789709469,0.174
-23.7891774282014,0.174
-23.7891774282014,0.176
-23.7706297626902,0.176
-23.7706297626902,0.178
-23.7089865407616,0.178
-23.7089865407616,0.18
-23.6517603130563,0.18
-23.6517603130563,0.182
-23.3902269033082,0.182
-23.3902269033082,0.184
-23.2981884641769,0.184
-23.2981884641769,0.186
-23.2119516456408,0.186
-23.2119516456408,0.188
-22.9265742973001,0.188
-22.9265742973001,0.19
-22.8479528957505,0.19
-22.8479528957505,0.192
-22.8114122748886,0.192
-22.8114122748886,0.194
-22.7461629671246,0.194
-22.7461629671246,0.196
-22.4828496370029,0.196
-22.4828496370029,0.198
-22.1823910839653,0.198
-22.1823910839653,0.2
-22.1771564726845,0.2
-22.1771564726845,0.202
-22.0813528628723,0.202
-22.0813528628723,0.204
-21.9747085097339,0.204
-21.9747085097339,0.206
-21.8169598278776,0.206
-21.8169598278776,0.208
-21.5205987961387,0.208
-21.5205987961387,0.21
-21.484555744615,0.21
-21.484555744615,0.212
-21.3870550548176,0.212
-21.3870550548176,0.214
-21.3497698573198,0.214
-21.3497698573198,0.216
-21.141664701758,0.216
-21.141664701758,0.218
-21.0103213172424,0.218
-21.0103213172424,0.22
-20.9293330821246,0.22
-20.9293330821246,0.222
-20.2734747424503,0.222
-20.2734747424503,0.224
-20.2307843689931,0.224
-20.2307843689931,0.226
-20.1861366050699,0.226
-20.1861366050699,0.228
-20.1744484050342,0.228
-20.1744484050342,0.23
-20.1329859946204,0.23
-20.1329859946204,0.232
-20.0537853291007,0.232
-20.0537853291007,0.234
-19.8785341555479,0.234
-19.8785341555479,0.236
-19.7315427019756,0.236
-19.7315427019756,0.238
-19.6801859422703,0.238
-19.6801859422703,0.24
-19.6380420460455,0.24
-19.6380420460455,0.242
-19.5839614132061,0.242
-19.5839614132061,0.244
-19.5380723722494,0.244
-19.5380723722494,0.246
-19.151227756336,0.246
-19.151227756336,0.248
-18.9727797915875,0.248
-18.9727797915875,0.25
-18.8168744437793,0.25
-18.8168744437793,0.252
-18.4391093751512,0.252
-18.4391093751512,0.254
-18.3918397124004,0.254
-18.3918397124004,0.256
-18.191099512317,0.256
-18.191099512317,0.258
-18.0398730594497,0.258
-18.0398730594497,0.26
-17.8931327667346,0.26
-17.8931327667346,0.262
-17.8748409734551,0.262
-17.8748409734551,0.264
-17.8316375311571,0.264
-17.8316375311571,0.266
-17.7954328588295,0.266
-17.7954328588295,0.268
-17.6029282167383,0.268
-17.6029282167383,0.27
-17.5131026551381,0.27
-17.5131026551381,0.272
-17.4069656734096,0.272
-17.4069656734096,0.274
-17.2407746950497,0.274
-17.2407746950497,0.276
-17.0926674913845,0.276
-17.0926674913845,0.278
-16.9095544154628,0.278
-16.9095544154628,0.28
-16.7906970023142,0.28
-16.7906970023142,0.282
-16.5106173885741,0.282
-16.5106173885741,0.284
-16.4730673474976,0.284
-16.4730673474976,0.286
-15.9443234023046,0.286
-15.9443234023046,0.288
-15.74492187113,0.288
-15.74492187113,0.29
-15.6327265545104,0.29
-15.6327265545104,0.292
-15.4181193907739,0.292
-15.4181193907739,0.294
-14.9248026028921,0.294
-14.9248026028921,0.296
-14.8876155757433,0.296
-14.8876155757433,0.298
-14.7721386099189,0.298
-14.7721386099189,0.3
-14.7333581778418,0.3
-14.7333581778418,0.302
-14.5865097474587,0.302
-14.5865097474587,0.304
-14.0745871430954,0.304
-14.0745871430954,0.306
-14.0139944585559,0.306
-14.0139944585559,0.308
-13.9938845509298,0.308
-13.9938845509298,0.31
-13.946113347562,0.31
-13.946113347562,0.312
-13.7055574340178,0.312
-13.7055574340178,0.314
-13.6898273992274,0.314
-13.6898273992274,0.316
-13.6508913557835,0.316
-13.6508913557835,0.318
-13.5658895327068,0.318
-13.5658895327068,0.32
-13.4193818944679,0.32
-13.4193818944679,0.322
-13.411116907689,0.322
-13.411116907689,0.324
-13.3589699555206,0.324
-13.3589699555206,0.326
-13.2288925097857,0.326
-13.2288925097857,0.328
-13.2132481144317,0.328
-13.2132481144317,0.33
-13.1167572724059,0.33
-13.1167572724059,0.332
-13.0757778888371,0.332
-13.0757778888371,0.334
-12.9208477052341,0.334
-12.9208477052341,0.336
-12.8758673212912,0.336
-12.8758673212912,0.338
-12.8391191380666,0.338
-12.8391191380666,0.34
-12.8016594349017,0.34
-12.8016594349017,0.342
-12.6408385696977,0.342
-12.6408385696977,0.344
-12.5183138164759,0.344
-12.5183138164759,0.346
-12.265814206559,0.346
-12.265814206559,0.348
-11.9403502009742,0.348
-11.9403502009742,0.35
-11.7702121646802,0.35
-11.7702121646802,0.352
-11.734386799029,0.352
-11.734386799029,0.354
-11.7049623511656,0.354
-11.7049623511656,0.356
-11.521882517372,0.356
-11.521882517372,0.358
-11.4977445135311,0.358
-11.4977445135311,0.36
-11.197032947921,0.36
-11.197032947921,0.362
-10.8441761101243,0.362
-10.8441761101243,0.364
-10.8419995980494,0.364
-10.8419995980494,0.366
-10.8092754030556,0.366
-10.8092754030556,0.368
-10.8060959020182,0.368
-10.8060959020182,0.37
-10.4532020688808,0.37
-10.4532020688808,0.372
-10.3575157435068,0.372
-10.3575157435068,0.374
-10.2644398325476,0.374
-10.2644398325476,0.376
-10.0126949418253,0.376
-10.0126949418253,0.378
-9.97270006066994,0.378
-9.97270006066994,0.38
-9.94176453609325,0.38
-9.94176453609325,0.382
-9.88273390894885,0.382
-9.88273390894885,0.384
-9.3173740043619,0.384
-9.3173740043619,0.386
-9.21290461450315,0.386
-9.21290461450315,0.388
-9.16252156266446,0.388
-9.16252156266446,0.39
-9.01213278462622,0.39
-9.01213278462622,0.392
-8.95352419439076,0.392
-8.95352419439076,0.394
-8.83510764039569,0.394
-8.83510764039569,0.396
-8.55869777423869,0.396
-8.55869777423869,0.398
-8.54358626465835,0.398
-8.54358626465835,0.4
-8.23949264818081,0.4
-8.23949264818081,0.402
-8.20446702416736,0.402
-8.20446702416736,0.404
-8.15398119349029,0.404
-8.15398119349029,0.406
-8.12813803382364,0.406
-8.12813803382364,0.408
-7.69049175286166,0.408
-7.69049175286166,0.41
-7.52017787485005,0.41
-7.52017787485005,0.412
-7.48021228203979,0.412
-7.48021228203979,0.414
-7.19147181710384,0.414
-7.19147181710384,0.416
-7.0904132444312,0.416
-7.0904132444312,0.418
-6.99751199848548,0.418
-6.99751199848548,0.42
-6.66365565617405,0.42
-6.66365565617405,0.422
-6.61595030716328,0.422
-6.61595030716328,0.424
-6.57913034296878,0.424
-6.57913034296878,0.426
-6.47597206505839,0.426
-6.47597206505839,0.428
-6.43885675095569,0.428
-6.43885675095569,0.43
-6.17942130504584,0.43
-6.17942130504584,0.432
-5.83505544613024,0.432
-5.83505544613024,0.434
-5.78531892411185,0.434
-5.78531892411185,0.436
-5.28933186244647,0.436
-5.28933186244647,0.438
-5.26323008141325,0.438
-5.26323008141325,0.44
-5.23726642370186,0.44
-5.23726642370186,0.442
-5.20252258628259,0.442
-5.20252258628259,0.444
-5.1699719658855,0.444
-5.1699719658855,0.446
-5.13956836808715,0.446
-5.13956836808715,0.448
-5.01221687354075,0.448
-5.01221687354075,0.45
-4.8473163725097,0.45
-4.8473163725097,0.452
-4.76277815843879,0.452
-4.76277815843879,0.454
-4.69398105000563,0.454
-4.69398105000563,0.456
-4.69310470400672,0.456
-4.69310470400672,0.458
-4.49607459992711,0.458
-4.49607459992711,0.46
-4.33605826343559,0.46
-4.33605826343559,0.462
-4.13422115940896,0.462
-4.13422115940896,0.464
-3.57035598426409,0.464
-3.57035598426409,0.466
-3.51242642223995,0.466
-3.51242642223995,0.468
-3.48793220147036,0.468
-3.48793220147036,0.47
-3.20844486179236,0.47
-3.20844486179236,0.472
-2.95198828606963,0.472
-2.95198828606963,0.474
-2.92819927450063,0.474
-2.92819927450063,0.476
-2.86689208264243,0.476
-2.86689208264243,0.478
-2.83971094781526,0.478
-2.83971094781526,0.48
-2.75048206433726,0.48
-2.75048206433726,0.482
-2.53098182146835,0.482
-2.53098182146835,0.484
-2.4631460950231,0.484
-2.4631460950231,0.486
-2.37022412836682,0.486
-2.37022412836682,0.488
-2.25189228178366,0.488
-2.25189228178366,0.49
-2.15231748497157,0.49
-2.15231748497157,0.492
-1.9874402179061,0.492
-1.9874402179061,0.494
-1.81418246798311,0.494
-1.81418246798311,0.496
-1.76712458882064,0.496
-1.76712458882064,0.498
-1.65600221440761,0.498
-1.65600221440761,0.5
-1.63710607205858,0.5
-1.63710607205858,0.502
-1.58976957348588,0.502
-1.58976957348588,0.504
-1.45468243822705,0.504
-1.45468243822705,0.506
-1.15204012013902,0.506
-1.15204012013902,0.508
-1.14996757692906,0.508
-1.14996757692906,0.51
-0.618115362709363,0.51
-0.618115362709363,0.512
-0.361372602208483,0.512
-0.361372602208483,0.514
-0.254882365169223,0.514
-0.254882365169223,0.516
-0.183753475358127,0.516
-0.183753475358127,0.518
-0.0534623818453564,0.518
-0.0534623818453564,0.52
-0.00848062755778282,0.52
-0.00848062755778282,0.522
0.324375461184286,0.522
0.324375461184286,0.524
1.09526687326202,0.524
1.09526687326202,0.526
1.21114400616941,0.526
1.21114400616941,0.528
1.24145157031935,0.528
1.24145157031935,0.53
1.30359340762068,0.53
1.30359340762068,0.532
1.50880352283578,0.532
1.50880352283578,0.534
2.74179539653658,0.534
2.74179539653658,0.536
2.77739255296026,0.536
2.77739255296026,0.538
2.87382715614049,0.538
2.87382715614049,0.54
2.87592771803509,0.54
2.87592771803509,0.542
2.92132242495642,0.542
2.92132242495642,0.544
3.03848605640384,0.544
3.03848605640384,0.546
3.04956054781743,0.546
3.04956054781743,0.548
3.08100631978646,0.548
3.08100631978646,0.55
3.08894531490627,0.55
3.08894531490627,0.552
3.22823948258249,0.552
3.22823948258249,0.554
3.29062376581693,0.554
3.29062376581693,0.556
3.38016072181207,0.556
3.38016072181207,0.558
3.43017025339218,0.558
3.43017025339218,0.56
3.84262959650024,0.56
3.84262959650024,0.562
4.01237428850766,0.562
4.01237428850766,0.564
4.0734206703815,0.564
4.0734206703815,0.566
4.65892946867167,0.566
4.65892946867167,0.568
4.82018731740293,0.568
4.82018731740293,0.57
5.0633317790794,0.57
5.0633317790794,0.572
5.11787547817849,0.572
5.11787547817849,0.574
5.13062878633511,0.574
5.13062878633511,0.576
5.20669702338369,0.576
5.20669702338369,0.578
5.42413917893626,0.578
5.42413917893626,0.58
5.55692138701519,0.58
5.55692138701519,0.582
5.72512587122413,0.582
5.72512587122413,0.584
5.94783924228734,0.584
5.94783924228734,0.586
6.25025671699728,0.586
6.25025671699728,0.588
6.37229919837834,0.588
6.37229919837834,0.59
6.56274710630711,0.59
6.56274710630711,0.592
7.25051393109364,0.592
7.25051393109364,0.594
7.36078289602097,0.594
7.36078289602097,0.596
7.72519043600562,0.596
7.72519043600562,0.598
7.75496539039861,0.598
7.75496539039861,0.6
8.14616682383461,0.6
8.14616682383461,0.602
8.15956494414758,0.602
8.15956494414758,0.604
8.17156698369484,0.604
8.17156698369484,0.606
8.3599283051523,0.606
8.3599283051523,0.608
8.52496328005487,0.608
8.52496328005487,0.61
8.84350085919563,0.61
8.84350085919563,0.612
8.84361190904798,0.612
8.84361190904798,0.614
8.90720784939064,0.614
8.90720784939064,0.616
8.92853692347832,0.616
8.92853692347832,0.618
8.94755756649035,0.618
8.94755756649035,0.62
9.38281606779508,0.62
9.38281606779508,0.622
9.85781826199713,0.622
9.85781826199713,0.624
9.87180631668022,0.624
9.87180631668022,0.626
10.0798217326595,0.626
10.0798217326595,0.628
10.1620237550686,0.628
10.1620237550686,0.63
10.213259050713,0.63
10.213259050713,0.632
10.4229602620541,0.632
10.4229602620541,0.634
10.8103152688101,0.634
10.8103152688101,0.636
11.019985013368,0.636
11.019985013368,0.638
11.1364209115988,0.638
11.1364209115988,0.64
11.3032535441054,0.64
11.3032535441054,0.642
11.3498241572524,0.642
11.3498241572524,0.644
11.6004551733931,0.644
11.6004551733931,0.646
11.6684107252429,0.646
11.6684107252429,0.648
11.8817180806548,0.648
11.8817180806548,0.65
12.0400927087993,0.65
12.0400927087993,0.652
12.1772296560259,0.652
12.1772296560259,0.654
12.6141781821832,0.654
12.6141781821832,0.656
13.0736276255791,0.656
13.0736276255791,0.658
13.0738080680155,0.658
13.0738080680155,0.66
13.1928379792238,0.66
13.1928379792238,0.662
13.6183015532956,0.662
13.6183015532956,0.664
13.9223914931661,0.664
13.9223914931661,0.666
14.0388864226768,0.666
14.0388864226768,0.668
14.1712362986306,0.668
14.1712362986306,0.67
14.1955550916838,0.67
14.1955550916838,0.672
14.5100114133106,0.672
14.5100114133106,0.674
14.8335193038374,0.674
14.8335193038374,0.676
14.8796455875804,0.676
14.8796455875804,0.678
14.9199455082074,0.678
14.9199455082074,0.68
14.9354441421557,0.68
14.9354441421557,0.682
14.995781311963,0.682
14.995781311963,0.684
15.096154555073,0.684
15.096154555073,0.686
15.2812148767901,0.686
15.2812148767901,0.688
15.3078264420665,0.688
15.3078264420665,0.69
15.3586344546383,0.69
15.3586344546383,0.692
15.449746717376,0.692
15.449746717376,0.694
15.7081779936668,0.694
15.7081779936668,0.696
15.9163865216939,0.696
15.9163865216939,0.698
16.034372483352,0.698
16.034372483352,0.7
16.1648408661429,0.7
16.1648408661429,0.702
16.3413313304419,0.702
16.3413313304419,0.704
16.4999734913304,0.704
16.4999734913304,0.706
16.7104861381902,0.706
16.7104861381902,0.708
16.9550526418701,0.708
16.9550526418701,0.71
17.4564399606153,0.71
17.4564399606153,0.712
17.6364318057764,0.712
17.6364318057764,0.714
18.1749862262569,0.714
18.1749862262569,0.716
18.3573140997961,0.716
18.3573140997961,0.718
18.4389702436929,0.718
18.4389702436929,0.72
18.8858248127834,0.72
18.8858248127834,0.722
19.0201394714976,0.722
19.0201394714976,0.724
19.2458081156911,0.724
19.2458081156911,0.726
19.2989458528651,0.726
19.2989458528651,0.728
19.4265169947766,0.728
19.4265169947766,0.73
19.7516991884985,0.73
19.7516991884985,0.732
20.0631123138751,0.732
20.0631123138751,0.734
20.0835472282308,0.734
20.0835472282308,0.736
20.2229922677832,0.736
20.2229922677832,0.738
20.3826488400846,0.738
20.3826488400846,0.74
20.7102764077105,0.74
20.7102764077105,0.742
20.9087842173138,0.742
20.9087842173138,0.744
21.1444571233675,0.744
21.1444571233675,0.746
21.1489658085326,0.746
21.1489658085326,0.748
21.3666392602059,0.748
21.3666392602059,0.75
21.6333562922493,0.75
21.6333562922493,0.752
21.6387747218511,0.752
21.6387747218511,0.754
21.7565812241333,0.754
21.7565812241333,0.756
22.0760055665443,0.756
22.0760055665443,0.758
22.0790425087139,0.758
22.0790425087139,0.76
22.1011567582475,0.76
22.1011567582475,0.762
22.2042007871503,0.762
22.2042007871503,0.764
22.24510455693,0.764
22.24510455693,0.766
23.059813797357,0.766
23.059813797357,0.768
23.1081748253982,0.768
23.1081748253982,0.77
23.37766354746,0.77
23.37766354746,0.772
23.4848316817116,0.772
23.4848316817116,0.774
23.504107566725,0.774
23.504107566725,0.776
23.532649198406,0.776
23.532649198406,0.778
23.6809269191821,0.778
23.6809269191821,0.78
23.8698339121164,0.78
23.8698339121164,0.782
24.5459980822584,0.782
24.5459980822584,0.784
24.6369021032885,0.784
24.6369021032885,0.786
24.682240676729,0.786
24.682240676729,0.788
24.7413102584772,0.788
24.7413102584772,0.79
25.0288191366533,0.79
25.0288191366533,0.792
25.1212480762777,0.792
25.1212480762777,0.794
25.3776601276627,0.794
25.3776601276627,0.796
25.5538703561574,0.796
25.5538703561574,0.798
25.6754502031357,0.798
25.6754502031357,0.8
25.9175854691297,0.8
25.9175854691297,0.802
26.0476406960133,0.802
26.0476406960133,0.804
26.1233590083034,0.804
26.1233590083034,0.806
26.4383506729338,0.806
26.4383506729338,0.808
26.5092272377417,0.808
26.5092272377417,0.81
26.6790250551359,0.81
26.6790250551359,0.812
26.7422873423261,0.812
26.7422873423261,0.814
26.7519429340303,0.814
26.7519429340303,0.816
26.8127797837454,0.816
26.8127797837454,0.818
26.9700672132601,0.818
26.9700672132601,0.82
27.0883239374813,0.82
27.0883239374813,0.822
27.1017848405713,0.822
27.1017848405713,0.824
27.2518957873182,0.824
27.2518957873182,0.826
27.3517708267768,0.826
27.3517708267768,0.828
27.4486219926412,0.828
27.4486219926412,0.83
27.5021001752344,0.83
27.5021001752344,0.832
27.6149247802656,0.832
27.6149247802656,0.834
27.6485734086018,0.834
27.6485734086018,0.836
27.9237763274173,0.836
27.9237763274173,0.838
28.1558075439773,0.838
28.1558075439773,0.84
28.2903156846565,0.84
28.2903156846565,0.842
28.3268449409426,0.842
28.3268449409426,0.844
28.7061291854908,0.844
28.7061291854908,0.846
28.8123974118572,0.846
28.8123974118572,0.848
29.040849360213,0.848
29.040849360213,0.85
29.0638056220608,0.85
29.0638056220608,0.852
29.1123901624548,0.852
29.1123901624548,0.854
29.2171790640485,0.854
29.2171790640485,0.856
29.2446969071848,0.856
29.2446969071848,0.858
29.2476069114681,0.858
29.2476069114681,0.86
29.2818070200764,0.86
29.2818070200764,0.862
29.3387538984865,0.862
29.3387538984865,0.864
29.7213600245586,0.864
29.7213600245586,0.866
30.0127856056599,0.866
30.0127856056599,0.868
30.1385769686462,0.868
30.1385769686462,0.87
30.3354728671449,0.87
30.3354728671449,0.872
30.5799724541377,0.872
30.5799724541377,0.874
30.5891011910266,0.874
30.5891011910266,0.876
30.736132317927,0.876
30.736132317927,0.878
30.7641513573528,0.878
30.7641513573528,0.88
31.1975218446082,0.88
31.1975218446082,0.882
31.4523281081683,0.882
31.4523281081683,0.884
31.481612633039,0.884
31.481612633039,0.886
31.5936056614393,0.886
31.5936056614393,0.888
31.593773898554,0.888
31.593773898554,0.89
31.8692116836571,0.89
31.8692116836571,0.892
31.9331545298309,0.892
31.9331545298309,0.894
32.2062169457827,0.894
32.2062169457827,0.896
32.4073700233968,0.896
32.4073700233968,0.898
32.5725929501992,0.898
32.5725929501992,0.9
32.5874788904053,0.9
32.5874788904053,0.902
32.6255189471909,0.902
32.6255189471909,0.904
32.7581654922037,0.904
32.7581654922037,0.906
32.8714227450278,0.906
32.8714227450278,0.908
33.1168048431155,0.908
33.1168048431155,0.91
33.4356692182521,0.91
33.4356692182521,0.912
33.5226840418608,0.912
33.5226840418608,0.914
33.545754811262,0.914
33.545754811262,0.916
33.5801346981686,0.916
33.5801346981686,0.918
33.6637846879048,0.918
33.6637846879048,0.92
34.0364316907073,0.92
34.0364316907073,0.922
34.2956367333053,0.922
34.2956367333053,0.924
34.3198727938826,0.924
34.3198727938826,0.926
34.8641206019338,0.926
34.8641206019338,0.928
34.9014663126585,0.928
34.9014663126585,0.93
34.9655046929049,0.93
34.9655046929049,0.932
35.0097733268046,0.932
35.0097733268046,0.934
35.0394305982845,0.934
35.0394305982845,0.936
35.13411865564,0.936
35.13411865564,0.938
35.2440235876039,0.938
35.2440235876039,0.94
35.960628200255,0.94
35.960628200255,0.942
36.1729360224894,0.942
36.1729360224894,0.944
36.251189014633,0.944
36.251189014633,0.946
36.6651833899144,0.946
36.6651833899144,0.948
36.6829140019816,0.948
36.6829140019816,0.95
36.7638619863588,0.95
36.7638619863588,0.952
36.8514444552432,0.952
36.8514444552432,0.954
37.1759772208291,0.954
37.1759772208291,0.956
37.2977835561818,0.956
37.2977835561818,0.958
37.3822884507364,0.958
37.3822884507364,0.96
37.4333436342006,0.96
37.4333436342006,0.962
37.498291606778,0.962
37.498291606778,0.964
37.6823731304529,0.964
37.6823731304529,0.966
37.7172031344525,0.966
37.7172031344525,0.968
37.8498767356133,0.968
37.8498767356133,0.97
37.8642344229313,0.97
37.8642344229313,0.972
37.918277384172,0.972
37.918277384172,0.974
37.9995370317804,0.974
37.9995370317804,0.976
38.0588624476311,0.976
38.0588624476311,0.978
38.3872776845681,0.978
38.3872776845681,0.98
38.6121180106342,0.98
38.6121180106342,0.982
38.7098945081619,0.982
38.7098945081619,0.984
38.8712903240419,0.984
38.8712903240419,0.986
38.887078905287,0.986
38.887078905287,0.988
38.9172772776897,0.988
38.9172772776897,0.99
39.1136416965083,0.99
39.1136416965083,0.992
39.2931044581503,0.992
39.2931044581503,0.994
39.688886631707,0.994
39.688886631707,0.996
39.7800940188791,0.996
39.7800940188791,0.998
39.8897305864864,0.998
39.8897305864864,1
Inf,1


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/ours_psi_3400.dat <==
x,y
-180,0
-178.99721448468,0
-177.994428969359,0
-176.991643454039,0
-175.988857938719,0
-174.986072423398,0
-173.983286908078,0
-172.980501392758,0
-171.977715877437,0
-170.974930362117,0
-169.972144846797,0
-168.969359331476,0
-167.966573816156,0
-166.963788300836,0
-165.961002785515,0
-164.958217270195,0
-163.955431754875,0
-162.952646239554,0
-161.949860724234,0
-160.947075208914,0
-159.944289693593,0
-158.941504178273,0
-157.938718662953,0
-156.935933147632,0
-155.933147632312,0
-154.930362116992,0
-153.927576601671,0
-152.924791086351,0
-151.922005571031,0
-150.91922005571,0
-149.91643454039,0
-148.91364902507,0
-147.910863509749,0
-146.908077994429,0
-145.905292479109,0
-144.902506963788,0
-143.899721448468,0
-142.896935933148,0
-141.894150417827,0
-140.891364902507,0
-139.888579387187,0
-138.885793871866,0
-137.883008356546,0
-136.880222841226,0
-135.877437325905,0
-134.874651810585,0
-133.871866295265,0
-132.869080779944,0
-131.866295264624,0
-130.863509749304,0
-129.860724233983,0
-128.857938718663,0
-127.855153203343,0
-126.852367688022,0
-125.849582172702,0
-124.846796657382,0
-123.844011142061,0
-122.841225626741,0
-121.838440111421,0
-120.8356545961,0
-119.83286908078,0
-118.83008356546,0
-117.827298050139,0
-116.824512534819,0
-115.821727019499,0
-114.818941504178,0
-113.816155988858,0
-112.813370473538,0
-111.810584958217,0
-110.807799442897,0
-109.805013927577,0
-108.802228412256,0
-107.799442896936,0
-106.796657381616,0
-105.793871866295,0
-104.791086350975,0
-103.788300835655,0
-102.785515320334,0
-101.782729805014,0
-100.779944289694,0
-99.7771587743733,0
-98.7743732590529,0
-97.7715877437326,0
-96.7688022284123,0
-95.7660167130919,0
-94.7632311977716,0
-93.7604456824512,0
-92.7576601671309,0
-91.7548746518106,0
-90.7520891364903,0
-89.7493036211699,0
-88.7465181058496,0
-87.7437325905292,0.002
-86.7409470752089,0
-85.7381615598886,0
-84.7353760445682,0
-83.7325905292479,0
-82.7298050139276,0
-81.7270194986072,0
-80.7242339832869,0
-79.7214484679666,0
-78.7186629526462,0
-77.7158774373259,0
-76.7130919220056,0
-75.7103064066852,0
-74.7075208913649,0
-73.7047353760446,0
-72.7019498607242,0
-71.6991643454039,0
-70.6963788300836,0
-69.6935933147632,0
-68.6908077994429,0
-67.6880222841226,0
-66.6852367688022,0
-65.6824512534819,0
-64.6796657381616,0
-63.6768802228412,0
-62.6740947075209,0
-61.6713091922006,0
-60.6685236768802,0
-59.6657381615599,0
-58.6629526462396,0
-57.6601671309192,0
-56.6573816155989,0
-55.6545961002786,0
-54.6518105849582,0
-53.6490250696379,0
-52.6462395543175,0
-51.6434540389972,0
-50.6406685236769,0
-49.6378830083565,0
-48.6350974930362,0
-47.6323119777159,0
-46.6295264623955,0.002
-45.6267409470752,0
-44.6239554317549,0.002
-43.6211699164346,0
-42.6183844011142,0
-41.6155988857939,0
-40.6128133704735,0
-39.6100278551532,0
-38.6072423398329,0.002
-37.6044568245125,0
-36.6016713091922,0
-35.5988857938719,0
-34.5961002785515,0
-33.5933147632312,0.002
-32.5905292479109,0.002
-31.5877437325905,0
-30.5849582172702,0.002
-29.5821727019499,0
-28.5793871866295,0.004
-27.5766016713092,0
-26.5738161559889,0
-25.5710306406685,0
-24.5682451253482,0
-23.5654596100279,0.002
-22.5626740947075,0.004
-21.5598885793872,0
-20.5571030640669,0
-19.5543175487465,0.002
-18.5515320334262,0.002
-17.5487465181058,0.002
-16.5459610027855,0
-15.5431754874652,0.002
-14.5403899721449,0
-13.5376044568245,0
-12.5348189415042,0
-11.5320334261839,0.004
-10.5292479108635,0.002
-9.52646239554318,0.01
-8.52367688022284,0.01
-7.5208913649025,0.006
-6.51810584958218,0
-5.51532033426184,0.006
-4.5125348189415,0.008
-3.50974930362116,0.01
-2.50696378830082,0.024
-1.50417827298051,0.122
-0.50139275766017,0.548
0.50139275766017,0.108
1.50417827298051,0.024
2.50696378830082,0.01
3.50974930362116,0.006
4.5125348189415,0.008
5.51532033426184,0.01
6.51810584958218,0
7.5208913649025,0
8.52367688022284,0.002
9.52646239554318,0.002
10.5292479108635,0.002
11.5320334261839,0.002
12.5348189415042,0
13.5376044568245,0
14.5403899721449,0.002
15.5431754874652,0.004
16.5459610027855,0.004
17.5487465181058,0.002
18.5515320334262,0.002
19.5543175487465,0
20.5571030640669,0
21.5598885793872,0
22.5626740947075,0.004
23.5654596100279,0
24.5682451253482,0
25.5710306406685,0
26.5738161559889,0
27.5766016713092,0
28.5793871866295,0
29.5821727019499,0.002
30.5849582172702,0
31.5877437325905,0
32.5905292479109,0.002
33.5933147632312,0
34.5961002785515,0
35.5988857938719,0
36.6016713091922,0
37.6044568245125,0
38.6072423398329,0.002
39.6100278551532,0.002
40.6128133704735,0
41.6155988857939,0
42.6183844011142,0
43.6211699164346,0
44.6239554317549,0
45.6267409470752,0
46.6295264623955,0
47.6323119777159,0.002
48.6350974930362,0
49.6378830083565,0.004
50.6406685236769,0.002
51.6434540389972,0
52.6462395543176,0
53.6490250696379,0
54.6518105849582,0
55.6545961002786,0
56.6573816155989,0
57.6601671309192,0
58.6629526462395,0
59.6657381615599,0
60.6685236768802,0.002
61.6713091922006,0
62.6740947075209,0
63.6768802228412,0.002
64.6796657381616,0
65.6824512534819,0
66.6852367688022,0
67.6880222841226,0
68.6908077994429,0
69.6935933147632,0
70.6963788300836,0.002
71.6991643454039,0
72.7019498607242,0
73.7047353760446,0
74.7075208913649,0
75.7103064066852,0
76.7130919220056,0
77.7158774373259,0
78.7186629526462,0
79.7214484679666,0
80.7242339832869,0
81.7270194986073,0
82.7298050139276,0
83.7325905292479,0
84.7353760445682,0
85.7381615598886,0
86.7409470752089,0
87.7437325905292,0
88.7465181058496,0
89.7493036211699,0
90.7520891364903,0.002
91.7548746518106,0
92.7576601671309,0
93.7604456824512,0
94.7632311977716,0
95.7660167130919,0
96.7688022284123,0
97.7715877437326,0
98.7743732590529,0
99.7771587743733,0
100.779944289694,0
101.782729805014,0
102.785515320334,0
103.788300835655,0
104.791086350975,0
105.793871866295,0
106.796657381616,0
107.799442896936,0
108.802228412256,0
109.805013927577,0
110.807799442897,0
111.810584958217,0
112.813370473538,0
113.816155988858,0
114.818941504178,0
115.821727019499,0
116.824512534819,0
117.827298050139,0
118.83008356546,0
119.83286908078,0
120.8356545961,0
121.838440111421,0
122.841225626741,0
123.844011142061,0
124.846796657382,0
125.849582172702,0
126.852367688022,0
127.855153203343,0
128.857938718663,0
129.860724233983,0
130.863509749304,0
131.866295264624,0
132.869080779944,0
133.871866295265,0.002
134.874651810585,0
135.877437325905,0
136.880222841226,0
137.883008356546,0
138.885793871866,0
139.888579387187,0
140.891364902507,0
141.894150417827,0
142.896935933148,0
143.899721448468,0
144.902506963788,0
145.905292479109,0
146.908077994429,0
147.910863509749,0
148.91364902507,0
149.91643454039,0
150.91922005571,0
151.922005571031,0
152.924791086351,0
153.927576601671,0
154.930362116992,0
155.933147632312,0
156.935933147632,0
157.938718662953,0
158.941504178273,0
159.944289693593,0
160.947075208914,0
161.949860724234,0
162.952646239554,0
163.955431754875,0
164.958217270195,0
165.961002785515,0
166.963788300836,0
167.966573816156,0
168.969359331476,0
169.972144846797,0
170.974930362117,0
171.977715877437,0
172.980501392758,0
173.983286908078,0
174.986072423398,0
175.988857938719,0
176.991643454039,0
177.994428969359,0
178.99721448468,0
180,0


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/ours_psi_3400_cdf.dat <==
x,y
-Inf,0
-119.515019084416,0
-119.515019084416,0.002
-82.4046701024896,0.002
-82.4046701024896,0.004
-67.443081503093,0.004
-67.443081503093,0.006
-45.5905354271039,0.006
-45.5905354271039,0.008
-42.7004103355546,0.008
-42.7004103355546,0.01
-39.2736629261567,0.01
-39.2736629261567,0.012
-37.7381287953673,0.012
-37.7381287953673,0.014
-32.7885833639258,0.014
-32.7885833639258,0.016
-32.0789210635363,0.016
-32.0789210635363,0.018
-23.8072499941091,0.018
-23.8072499941091,0.02
-23.3979086431134,0.02
-23.3979086431134,0.022
-23.263655787761,0.022
-23.263655787761,0.024
-23.0851254950876,0.024
-23.0851254950876,0.026
-22.2939524626284,0.026
-22.2939524626284,0.028
-17.524297770637,0.028
-17.524297770637,0.03
-17.3560160000873,0.03
-17.3560160000873,0.032
-16.1167648532572,0.032
-16.1167648532572,0.034
-14.6648443582525,0.034
-14.6648443582525,0.036
-14.6366833945853,0.036
-14.6366833945853,0.038
-14.2465415011234,0.038
-14.2465415011234,0.04
-14.1905501588821,0.04
-14.1905501588821,0.042
-11.7608665235482,0.042
-11.7608665235482,0.044
-10.9251242632495,0.044
-10.9251242632495,0.046
-10.4633022768367,0.046
-10.4633022768367,0.048
-9.9063028308846,0.048
-9.9063028308846,0.05
-9.75021899262936,0.05
-9.75021899262936,0.052
-8.85252085324348,0.052
-8.85252085324348,0.054
-8.77827329609074,0.054
-8.77827329609074,0.056
-8.50784472645098,0.056
-8.50784472645098,0.058
-7.44838018447869,0.058
-7.44838018447869,0.06
-7.41728848388842,0.06
-7.41728848388842,0.062
-7.25639282263739,0.062
-7.25639282263739,0.064
-5.71749606624492,0.064
-5.71749606624492,0.066
-5.4856996211671,0.066
-5.4856996211671,0.068
-5.09502019879616,0.068
-5.09502019879616,0.07
-4.49158297122571,0.07
-4.49158297122571,0.072
-4.04459371733774,0.072
-4.04459371733774,0.074
-3.68866001772047,0.074
-3.68866001772047,0.076
-3.3442418165597,0.076
-3.3442418165597,0.078
-3.30609174884123,0.078
-3.30609174884123,0.08
-3.12180141053519,0.08
-3.12180141053519,0.082
-3.04085348340895,0.082
-3.04085348340895,0.084
-3.01599593064232,0.084
-3.01599593064232,0.086
-2.91814375221719,0.086
-2.91814375221719,0.088
-2.51669873370475,0.088
-2.51669873370475,0.09
-2.48773387014731,0.09
-2.48773387014731,0.092
-2.40246357733255,0.092
-2.40246357733255,0.094
-2.388507843689,0.094
-2.388507843689,0.096
-2.21969759600041,0.096
-2.21969759600041,0.098
-2.20824576024335,0.098
-2.20824576024335,0.1
-2.14173344029411,0.1
-2.14173344029411,0.102
-2.04104412887453,0.102
-2.04104412887453,0.104
-1.83262899131989,0.104
-1.83262899131989,0.106
-1.81201921518341,0.106
-1.81201921518341,0.108
-1.59544337144739,0.108
-1.59544337144739,0.11
-1.57728520919809,0.11
-1.57728520919809,0.112
-1.57004371881687,0.112
-1.57004371881687,0.114
-1.56625577509796,0.114
-1.56625577509796,0.116
-1.54857007906436,0.116
-1.54857007906436,0.118
-1.53328054654389,0.118
-1.53328054654389,0.12
-1.47130416865792,0.12
-1.47130416865792,0.122
-1.38902326773293,0.122
-1.38902326773293,0.124
-1.37502648244805,0.124
-1.37502648244805,0.126
-1.3544308705162,0.126
-1.3544308705162,0.128
-1.3459084976681,0.128
-1.3459084976681,0.13
-1.3116856441942,0.13
-1.3116856441942,0.132
-1.25101964928663,0.132
-1.25101964928663,0.134
-1.24620887915709,0.134
-1.24620887915709,0.136
-1.23913153583913,0.136
-1.23913153583913,0.138
-1.19619200061991,0.138
-1.19619200061991,0.14
-1.1315587975359,0.14
-1.1315587975359,0.142
-1.08730333910807,0.142
-1.08730333910807,0.144
-1.0626903339909,0.144
-1.0626903339909,0.146
-1.02040386225495,0.146
-1.02040386225495,0.148
-0.98445332396919,0.148
-0.98445332396919,0.15
-0.982477413295957,0.15
-0.982477413295957,0.152
-0.948072579688763,0.152
-0.948072579688763,0.154
-0.931636446176632,0.154
-0.931636446176632,0.156
-0.927024181020055,0.156
-0.927024181020055,0.158
-0.917738730379231,0.158
-0.917738730379231,0.16
-0.909735598840168,0.16
-0.909735598840168,0.162
-0.908167076387864,0.162
-0.908167076387864,0.164
-0.904228393621702,0.164
-0.904228393621702,0.166
-0.894495669556411,0.166
-0.894495669556411,0.168
-0.892274043413431,0.168
-0.892274043413431,0.17
-0.883707027381533,0.17
-0.883707027381533,0.172
-0.870894705042889,0.172
-0.870894705042889,0.174
-0.863837007095332,0.174
-0.863837007095332,0.176
-0.863548425480363,0.176
-0.863548425480363,0.178
-0.822495628866058,0.178
-0.822495628866058,0.18
-0.799972541502531,0.18
-0.799972541502531,0.182
-0.798282750939763,0.182
-0.798282750939763,0.184
-0.794730816715836,0.184
-0.794730816715836,0.186
-0.735158892349799,0.186
-0.735158892349799,0.188
-0.707243302155171,0.188
-0.707243302155171,0.19
-0.701021096355259,0.19
-0.701021096355259,0.192
-0.695372650616533,0.192
-0.695372650616533,0.194
-0.684542319076825,0.194
-0.684542319076825,0.196
-0.666218087978637,0.196
-0.666218087978637,0.198
-0.657789888385353,0.198
-0.657789888385353,0.2
-0.654812901899871,0.2
-0.654812901899871,0.202
-0.629493953740857,0.202
-0.629493953740857,0.204
-0.629481444790262,0.204
-0.629481444790262,0.206
-0.628207051190209,0.206
-0.628207051190209,0.208
-0.62552747487265,0.208
-0.62552747487265,0.21
-0.594071761427531,0.21
-0.594071761427531,0.212
-0.59156599164664,0.212
-0.59156599164664,0.214
-0.583675430570139,0.214
-0.583675430570139,0.216
-0.582838710706256,0.216
-0.582838710706256,0.218
-0.582722036526306,0.218
-0.582722036526306,0.22
-0.565205207252983,0.22
-0.565205207252983,0.222
-0.564096434503034,0.222
-0.564096434503034,0.224
-0.561107357763794,0.224
-0.561107357763794,0.226
-0.559054059373517,0.226
-0.559054059373517,0.228
-0.558703279487148,0.228
-0.558703279487148,0.23
-0.550608813643278,0.23
-0.550608813643278,0.232
-0.528164951868655,0.232
-0.528164951868655,0.234
-0.527839491913897,0.234
-0.527839491913897,0.236
-0.522749732655883,0.236
-0.522749732655883,0.238
-0.521038633352506,0.238
-0.521038633352506,0.24
-0.513288377044827,0.24
-0.513288377044827,0.242
-0.50899400976467,0.242
-0.50899400976467,0.244
-0.508143973737176,0.244
-0.508143973737176,0.246
-0.507909842520407,0.246
-0.507909842520407,0.248
-0.49585633843175,0.248
-0.49585633843175,0.25
-0.494114233697695,0.25
-0.494114233697695,0.252
-0.49378144217553,0.252
-0.49378144217553,0.254
-0.492336457338587,0.254
-0.492336457338587,0.256
-0.489757055384145,0.256
-0.489757055384145,0.258
-0.481644380275462,0.258
-0.481644380275462,0.26
-0.479834787924537,0.26
-0.479834787924537,0.262
-0.47616226325961,0.262
-0.47616226325961,0.264
-0.474805869671141,0.264
-0.474805869671141,0.266
-0.47190786981759,0.266
-0.47190786981759,0.268
-0.469457969187311,0.268
-0.469457969187311,0.27
-0.463899128945431,0.27
-0.463899128945431,0.272
-0.458660393487968,0.272
-0.458660393487968,0.274
-0.455388404990566,0.274
-0.455388404990566,0.276
-0.451388794421003,0.276
-0.451388794421003,0.278
-0.449757024977637,0.278
-0.449757024977637,0.28
-0.442448314919424,0.28
-0.442448314919424,0.282
-0.437888962912185,0.282
-0.437888962912185,0.284
-0.43711883781477,0.284
-0.43711883781477,0.286
-0.436581049729337,0.286
-0.436581049729337,0.288
-0.432530134630185,0.288
-0.432530134630185,0.29
-0.431729794293219,0.29
-0.431729794293219,0.292
-0.427884061327611,0.292
-0.427884061327611,0.294
-0.420623308328919,0.294
-0.420623308328919,0.296
-0.418203286647484,0.296
-0.418203286647484,0.298
-0.413771343336858,0.298
-0.413771343336858,0.3
-0.397246743230922,0.3
-0.397246743230922,0.302
-0.395834492860907,0.302
-0.395834492860907,0.304
-0.394202378457103,0.304
-0.394202378457103,0.306
-0.392452501979174,0.306
-0.392452501979174,0.308
-0.385336541622414,0.308
-0.385336541622414,0.31
-0.385333513734943,0.31
-0.385333513734943,0.312
-0.384898539940637,0.312
-0.384898539940637,0.314
-0.375481177730562,0.314
-0.375481177730562,0.316
-0.366690142996485,0.316
-0.366690142996485,0.318
-0.365394585811287,0.318
-0.365394585811287,0.32
-0.364488067006668,0.32
-0.364488067006668,0.322
-0.356993084027414,0.322
-0.356993084027414,0.324
-0.356497389123404,0.324
-0.356497389123404,0.326
-0.348966557973905,0.326
-0.348966557973905,0.328
-0.344412920058258,0.328
-0.344412920058258,0.33
-0.341944939102381,0.33
-0.341944939102381,0.332
-0.332343940584527,0.332
-0.332343940584527,0.334
-0.325013723819801,0.334
-0.325013723819801,0.336
-0.324866763122631,0.336
-0.324866763122631,0.338
-0.319789914375132,0.338
-0.319789914375132,0.34
-0.317863328467997,0.34
-0.317863328467997,0.342
-0.31066813943076,0.342
-0.31066813943076,0.344
-0.30979548401448,0.344
-0.30979548401448,0.346
-0.309352957318144,0.346
-0.309352957318144,0.348
-0.305077162056521,0.348
-0.305077162056521,0.35
-0.303851077959484,0.35
-0.303851077959484,0.352
-0.295274294367584,0.352
-0.295274294367584,0.354
-0.292695197010913,0.354
-0.292695197010913,0.356
-0.292565086403276,0.356
-0.292565086403276,0.358
-0.290362080960397,0.358
-0.290362080960397,0.36
-0.287816976223956,0.36
-0.287816976223956,0.362
-0.284877167304611,0.362
-0.284877167304611,0.364
-0.27453072233886,0.364
-0.27453072233886,0.366
-0.273640944947655,0.366
-0.273640944947655,0.368
-0.271755430562783,0.368
-0.271755430562783,0.37
-0.271222691529054,0.37
-0.271222691529054,0.372
-0.266718057595757,0.372
-0.266718057595757,0.374
-0.26449208653756,0.374
-0.26449208653756,0.376
-0.26116378695807,0.376
-0.26116378695807,0.378
-0.253297441677592,0.378
-0.253297441677592,0.38
-0.246682729639034,0.38
-0.246682729639034,0.382
-0.243652511102998,0.382
-0.243652511102998,0.384
-0.241347240720809,0.384
-0.241347240720809,0.386
-0.241266594352038,0.386
-0.241266594352038,0.388
-0.239678553404921,0.388
-0.239678553404921,0.39
-0.236480344558748,0.39
-0.236480344558748,0.392
-0.227833792154946,0.392
-0.227833792154946,0.394
-0.225230848085471,0.394
-0.225230848085471,0.396
-0.222044755064091,0.396
-0.222044755064091,0.398
-0.218838799233721,0.398
-0.218838799233721,0.4
-0.218410358963674,0.4
-0.218410358963674,0.402
-0.213526394560007,0.402
-0.213526394560007,0.404
-0.208999861399177,0.404
-0.208999861399177,0.406
-0.208274712645394,0.406
-0.208274712645394,0.408
-0.203528576243426,0.408
-0.203528576243426,0.41
-0.197288328898312,0.41
-0.197288328898312,0.412
-0.192918070061576,0.412
-0.192918070061576,0.414
-0.191725139610145,0.414
-0.191725139610145,0.416
-0.189243854694503,0.416
-0.189243854694503,0.418
-0.188147629621856,0.418
-0.188147629621856,0.42
-0.185887194858575,0.42
-0.185887194858575,0.422
-0.185355137431786,0.422
-0.185355137431786,0.424
-0.183551696013004,0.424
-0.183551696013004,0.426
-0.182720197272663,0.426
-0.182720197272663,0.428
-0.178617497589272,0.428
-0.178617497589272,0.43
-0.16820678827999,0.43
-0.16820678827999,0.432
-0.164616239956539,0.432
-0.164616239956539,0.434
-0.163758272781102,0.434
-0.163758272781102,0.436
-0.158498088236632,0.436
-0.158498088236632,0.438
-0.152970359431967,0.438
-0.152970359431967,0.44
-0.151697425010763,0.44
-0.151697425010763,0.442
-0.147057405906951,0.442
-0.147057405906951,0.444
-0.146962865850735,0.444
-0.146962865850735,0.446
-0.145189126373896,0.446
-0.145189126373896,0.448
-0.140720903842079,0.448
-0.140720903842079,0.45
-0.138406277305936,0.45
-0.138406277305936,0.452
-0.135105982127805,0.452
-0.135105982127805,0.454
-0.130071750336454,0.454
-0.130071750336454,0.456
-0.127777757000465,0.456
-0.127777757000465,0.458
-0.117234031651452,0.458
-0.117234031651452,0.46
-0.115354718372796,0.46
-0.115354718372796,0.462
-0.103716394953958,0.462
-0.103716394953958,0.464
-0.103451824278913,0.464
-0.103451824278913,0.466
-0.102441412061827,0.466
-0.102441412061827,0.468
-0.102076433780354,0.468
-0.102076433780354,0.47
-0.0987691212842815,0.47
-0.0987691212842815,0.472
-0.0966672037946472,0.472
-0.0966672037946472,0.474
-0.0955831873305771,0.474
-0.0955831873305771,0.476
-0.0953297100270498,0.476
-0.0953297100270498,0.478
-0.0880582107270524,0.478
-0.0880582107270524,0.48
-0.0879360676320027,0.48
-0.0879360676320027,0.482
-0.0832618035189626,0.482
-0.0832618035189626,0.484
-0.0816733329707629,0.484
-0.0816733329707629,0.486
-0.0811786270182868,0.486
-0.0811786270182868,0.488
-0.0784273930780323,0.488
-0.0784273930780323,0.49
-0.0734270134938309,0.49
-0.0734270134938309,0.492
-0.0714640468976943,0.492
-0.0714640468976943,0.494
-0.0701191344478304,0.494
-0.0701191344478304,0.496
-0.0689213624955815,0.496
-0.0689213624955815,0.498
-0.0673383514967147,0.498
-0.0673383514967147,0.5
-0.0644655208898394,0.5
-0.0644655208898394,0.502
-0.0590781003788802,0.502
-0.0590781003788802,0.504
-0.0510445868955831,0.504
-0.0510445868955831,0.506
-0.0497287202951199,0.506
-0.0497287202951199,0.508
-0.0474193815429475,0.508
-0.0474193815429475,0.51
-0.0473940084835549,0.51
-0.0473940084835549,0.512
-0.0456999123939537,0.512
-0.0456999123939537,0.514
-0.0439242178972487,0.514
-0.0439242178972487,0.516
-0.0435169412848598,0.516
-0.0435169412848598,0.518
-0.0416636572224807,0.518
-0.0416636572224807,0.52
-0.0402566834113741,0.52
-0.0402566834113741,0.522
-0.0382202354522595,0.522
-0.0382202354522595,0.524
-0.0310617572637042,0.524
-0.0310617572637042,0.526
-0.0275555955882233,0.526
-0.0275555955882233,0.528
-0.0258574176296817,0.528
-0.0258574176296817,0.53
-0.0256055853760881,0.53
-0.0256055853760881,0.532
-0.0215298443975378,0.532
-0.0215298443975378,0.534
-0.0129290100242467,0.534
-0.0129290100242467,0.536
-0.0104401878841141,0.536
-0.0104401878841141,0.538
-0.00858770787016316,0.538
-0.00858770787016316,0.54
-0.00712742693291619,0.54
-0.00712742693291619,0.542
-0.00567159665051341,0.542
-0.00567159665051341,0.544
0.00941411138620328,0.544
0.00941411138620328,0.546
0.00948886838662616,0.546
0.00948886838662616,0.548
0.0137449899758952,0.548
0.0137449899758952,0.55
0.0154681321284267,0.55
0.0154681321284267,0.552
0.0160003840247614,0.552
0.0160003840247614,0.554
0.0163693966675275,0.554
0.0163693966675275,0.556
0.021763224532935,0.556
0.021763224532935,0.558
0.0332825194330242,0.558
0.0332825194330242,0.56
0.0347151559384836,0.56
0.0347151559384836,0.562
0.0363801923368274,0.562
0.0363801923368274,0.564
0.0378792428612092,0.564
0.0378792428612092,0.566
0.0390578386108063,0.566
0.0390578386108063,0.568
0.0390765800156413,0.568
0.0390765800156413,0.57
0.0407298512701728,0.57
0.0407298512701728,0.572
0.0416065266838118,0.572
0.0416065266838118,0.574
0.0432773761781664,0.574
0.0432773761781664,0.576
0.0488392124274778,0.576
0.0488392124274778,0.578
0.0489168622876712,0.578
0.0489168622876712,0.58
0.0547723488517215,0.58
0.0547723488517215,0.582
0.0614467553339664,0.582
0.0614467553339664,0.584
0.0631464699633457,0.584
0.0631464699633457,0.586
0.0645959357879357,0.586
0.0645959357879357,0.588
0.0729367348675173,0.588
0.0729367348675173,0.59
0.0768286618170859,0.59
0.0768286618170859,0.592
0.0856647291081791,0.592
0.0856647291081791,0.594
0.0858135128190528,0.594
0.0858135128190528,0.596
0.0868565153590458,0.596
0.0868565153590458,0.598
0.0921191063346213,0.598
0.0921191063346213,0.6
0.0935781445348309,0.6
0.0935781445348309,0.602
0.0954024769676651,0.602
0.0954024769676651,0.604
0.0979756525155777,0.604
0.0979756525155777,0.606
0.10617826430073,0.606
0.10617826430073,0.608
0.10701848680165,0.608
0.10701848680165,0.61
0.107452749774591,0.61
0.107452749774591,0.612
0.111695561099415,0.612
0.111695561099415,0.614
0.112908427576002,0.614
0.112908427576002,0.616
0.115374569884328,0.616
0.115374569884328,0.618
0.122663236556465,0.618
0.122663236556465,0.62
0.130641110173913,0.62
0.130641110173913,0.622
0.143978392734353,0.622
0.143978392734353,0.624
0.144531696363435,0.624
0.144531696363435,0.626
0.145144772188984,0.626
0.145144772188984,0.628
0.148556238601071,0.628
0.148556238601071,0.63
0.152242893161178,0.63
0.152242893161178,0.632
0.159380242365881,0.632
0.159380242365881,0.634
0.163030407567484,0.634
0.163030407567484,0.636
0.16827315329292,0.636
0.16827315329292,0.638
0.184712082550223,0.638
0.184712082550223,0.64
0.187830053688535,0.64
0.187830053688535,0.642
0.188875247345598,0.642
0.188875247345598,0.644
0.189807208141822,0.644
0.189807208141822,0.646
0.199278242277508,0.646
0.199278242277508,0.648
0.203582194537384,0.648
0.203582194537384,0.65
0.208461492530605,0.65
0.208461492530605,0.652
0.220112295483323,0.652
0.220112295483323,0.654
0.220976846439971,0.654
0.220976846439971,0.656
0.223147334392667,0.656
0.223147334392667,0.658
0.223410719751722,0.658
0.223410719751722,0.66
0.227772436174684,0.66
0.227772436174684,0.662
0.229527852698795,0.662
0.229527852698795,0.664
0.233547535120224,0.664
0.233547535120224,0.666
0.239042989191272,0.666
0.239042989191272,0.668
0.239194139818358,0.668
0.239194139818358,0.67
0.247812102814569,0.67
0.247812102814569,0.672
0.247921932331752,0.672
0.247921932331752,0.674
0.248640406091887,0.674
0.248640406091887,0.676
0.255025971524844,0.676
0.255025971524844,0.678
0.257443614403702,0.678
0.257443614403702,0.68
0.258676015282683,0.68
0.258676015282683,0.682
0.266890798855112,0.682
0.266890798855112,0.684
0.29126342356929,0.684
0.29126342356929,0.686
0.294915257198482,0.686
0.294915257198482,0.688
0.298854703941511,0.688
0.298854703941511,0.69
0.299221603049203,0.69
0.299221603049203,0.692
0.304728151854591,0.692
0.304728151854591,0.694
0.307565643820139,0.694
0.307565643820139,0.696
0.311452909311567,0.696
0.311452909311567,0.698
0.31696031345315,0.698
0.31696031345315,0.7
0.319157810359119,0.7
0.319157810359119,0.702
0.329171326191158,0.702
0.329171326191158,0.704
0.338033299455161,0.704
0.338033299455161,0.706
0.3414091521047,0.706
0.3414091521047,0.708
0.346752796751451,0.708
0.346752796751451,0.71
0.348079814091179,0.71
0.348079814091179,0.712
0.350052641623101,0.712
0.350052641623101,0.714
0.353134374606294,0.714
0.353134374606294,0.716
0.357193383954905,0.716
0.357193383954905,0.718
0.357649292861882,0.718
0.357649292861882,0.72
0.367225362403287,0.72
0.367225362403287,0.722
0.36844667063114,0.722
0.36844667063114,0.724
0.372279907927507,0.724
0.372279907927507,0.726
0.373277131203792,0.726
0.373277131203792,0.728
0.376784765808214,0.728
0.376784765808214,0.73
0.399793621220848,0.73
0.399793621220848,0.732
0.400365424184185,0.732
0.400365424184185,0.734
0.405858268712631,0.734
0.405858268712631,0.736
0.408493751325482,0.736
0.408493751325482,0.738
0.409117617981311,0.738
0.409117617981311,0.74
0.411909160950205,0.74
0.411909160950205,0.742
0.413324842890947,0.742
0.413324842890947,0.744
0.414945839735402,0.744
0.414945839735402,0.746
0.416016298411901,0.746
0.416016298411901,0.748
0.419133318522812,0.748
0.419133318522812,0.75
0.421906615895716,0.75
0.421906615895716,0.752
0.421968025294895,0.752
0.421968025294895,0.754
0.42609007429372,0.754
0.42609007429372,0.756
0.47706258024824,0.756
0.47706258024824,0.758
0.478108932906733,0.758
0.478108932906733,0.76
0.483643675586326,0.76
0.483643675586326,0.762
0.486321289421089,0.762
0.486321289421089,0.764
0.488489731555006,0.764
0.488489731555006,0.766
0.495326388272585,0.766
0.495326388272585,0.768
0.498381107186111,0.768
0.498381107186111,0.77
0.500994663175071,0.77
0.500994663175071,0.772
0.501121378464099,0.772
0.501121378464099,0.774
0.507049341402538,0.774
0.507049341402538,0.776
0.530944456296964,0.776
0.530944456296964,0.778
0.532291401001477,0.778
0.532291401001477,0.78
0.536456943651489,0.78
0.536456943651489,0.782
0.536660296268812,0.782
0.536660296268812,0.784
0.558473066447572,0.784
0.558473066447572,0.786
0.576607804656476,0.786
0.576607804656476,0.788
0.582332028630106,0.788
0.582332028630106,0.79
0.583780234570971,0.79
0.583780234570971,0.792
0.594003084206728,0.792
0.594003084206728,0.794
0.608197147653061,0.794
0.608197147653061,0.796
0.613155019750985,0.796
0.613155019750985,0.798
0.620915501465275,0.798
0.620915501465275,0.8
0.625189594653801,0.8
0.625189594653801,0.802
0.628640559307948,0.802
0.628640559307948,0.804
0.629245071552955,0.804
0.629245071552955,0.806
0.629400573923706,0.806
0.629400573923706,0.808
0.640267957457666,0.808
0.640267957457666,0.81
0.645101438071501,0.81
0.645101438071501,0.812
0.647331080997841,0.812
0.647331080997841,0.814
0.668275497100094,0.814
0.668275497100094,0.816
0.680838149725032,0.816
0.680838149725032,0.818
0.69938346310165,0.818
0.69938346310165,0.82
0.704911102003117,0.82
0.704911102003117,0.822
0.714201866092153,0.822
0.714201866092153,0.824
0.724937670209242,0.824
0.724937670209242,0.826
0.726563596000436,0.826
0.726563596000436,0.828
0.729457816548608,0.828
0.729457816548608,0.83
0.734332531943328,0.83
0.734332531943328,0.832
0.734872242807445,0.832
0.734872242807445,0.834
0.736051834377072,0.834
0.736051834377072,0.836
0.749869767544758,0.836
0.749869767544758,0.838
0.761551295911789,0.838
0.761551295911789,0.84
0.782942109614262,0.84
0.782942109614262,0.842
0.790185680303136,0.842
0.790185680303136,0.844
0.795472369411055,0.844
0.795472369411055,0.846
0.795651232634452,0.846
0.795651232634452,0.848
0.835964580953547,0.848
0.835964580953547,0.85
0.855009294703036,0.85
0.855009294703036,0.852
0.877046350556839,0.852
0.877046350556839,0.854
0.891359451333126,0.854
0.891359451333126,0.856
0.904185960698122,0.856
0.904185960698122,0.858
0.960298857799413,0.858
0.960298857799413,0.86
0.960959304511488,0.86
0.960959304511488,0.862
0.972872746734087,0.862
0.972872746734087,0.864
0.973444018916815,0.864
0.973444018916815,0.866
0.984607526582277,0.866
0.984607526582277,0.868
1.00904367957797,0.868
1.00904367957797,0.87
1.04791435876701,0.87
1.04791435876701,0.872
1.04897930082103,0.872
1.04897930082103,0.874
1.0553299945056,0.874
1.0553299945056,0.876
1.09948643895892,0.876
1.09948643895892,0.878
1.16100332865925,0.878
1.16100332865925,0.88
1.21453736098428,0.88
1.21453736098428,0.882
1.22120594055137,0.882
1.22120594055137,0.884
1.31347124373008,0.884
1.31347124373008,0.886
1.33379516253382,0.886
1.33379516253382,0.888
1.3471511417347,0.888
1.3471511417347,0.89
1.34877734222953,0.89
1.34877734222953,0.892
1.39225131906781,0.892
1.39225131906781,0.894
1.42403854456704,0.894
1.42403854456704,0.896
1.42498690683103,0.896
1.42498690683103,0.898
1.59198521651426,0.898
1.59198521651426,0.9
1.64325040339189,0.9
1.64325040339189,0.902
1.76871662370673,0.902
1.76871662370673,0.904
1.78390206648499,0.904
1.78390206648499,0.906
1.85683925912842,0.906
1.85683925912842,0.908
1.91912774162953,0.908
1.91912774162953,0.91
2.01922001559052,0.91
2.01922001559052,0.912
2.0445510509643,0.912
2.0445510509643,0.914
2.42218352747753,0.914
2.42218352747753,0.916
2.51707512210746,0.916
2.51707512210746,0.918
2.52914489118905,0.918
2.52914489118905,0.92
2.91702631131814,0.92
2.91702631131814,0.922
3.24852488512045,0.922
3.24852488512045,0.924
3.77338219907866,0.924
3.77338219907866,0.926
4.46846302271901,0.926
4.46846302271901,0.928
4.68629761711519,0.928
4.68629761711519,0.93
4.86990037676282,0.93
4.86990037676282,0.932
4.90228119842675,0.932
4.90228119842675,0.934
5.01171610415923,0.934
5.01171610415923,0.936
5.49786938551408,0.936
5.49786938551408,0.938
5.76918937906639,0.938
5.76918937906639,0.94
5.83592175384743,0.94
5.83592175384743,0.942
6.00364957065887,0.942
6.00364957065887,0.944
6.10972546137707,0.944
6.10972546137707,0.946
6.82777784866692,0.946
6.82777784866692,0.948
7.2694278976377,0.948
7.2694278976377,0.95
7.40831871510743,0.95
7.40831871510743,0.952
8.64375953697763,0.952
8.64375953697763,0.954
8.83296302828808,0.954
8.83296302828808,0.956
9.55916205869234,0.956
9.55916205869234,0.958
10.0848617827953,0.958
10.0848617827953,0.96
12.3219178487411,0.96
12.3219178487411,0.962
14.4549042860742,0.962
14.4549042860742,0.964
14.7012606521702,0.964
14.7012606521702,0.966
14.7763562305538,0.966
14.7763562305538,0.968
16.4083096515961,0.968
16.4083096515961,0.97
17.7217810979367,0.97
17.7217810979367,0.972
17.7310781093544,0.972
17.7310781093544,0.974
19.6486491769916,0.974
19.6486491769916,0.976
25.0879896572235,0.976
25.0879896572235,0.978
33.3750178774852,0.978
33.3750178774852,0.98
38.3197550886498,0.98
38.3197550886498,0.982
39.0193451943016,0.982
39.0193451943016,0.984
39.9139971887151,0.984
39.9139971887151,0.986
45.8187922311724,0.986
45.8187922311724,0.988
46.0193499854851,0.988
46.0193499854851,0.99
48.6067659499744,0.99
48.6067659499744,0.992
50.7797030897277,0.992
50.7797030897277,0.994
69.6519240727377,0.994
69.6519240727377,0.996
78.9181017605163,0.996
78.9181017605163,0.998
90.6992751174554,0.998
90.6992751174554,1
Inf,1


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/ours_rot_3400.dat <==
x,y
-180,0
-178.99721448468,0
-177.994428969359,0
-176.991643454039,0
-175.988857938719,0
-174.986072423398,0
-173.983286908078,0
-172.980501392758,0
-171.977715877437,0
-170.974930362117,0
-169.972144846797,0
-168.969359331476,0
-167.966573816156,0
-166.963788300836,0
-165.961002785515,0
-164.958217270195,0
-163.955431754875,0
-162.952646239554,0
-161.949860724234,0
-160.947075208914,0
-159.944289693593,0
-158.941504178273,0
-157.938718662953,0
-156.935933147632,0
-155.933147632312,0
-154.930362116992,0
-153.927576601671,0
-152.924791086351,0
-151.922005571031,0
-150.91922005571,0
-149.91643454039,0
-148.91364902507,0
-147.910863509749,0
-146.908077994429,0
-145.905292479109,0
-144.902506963788,0
-143.899721448468,0
-142.896935933148,0
-141.894150417827,0
-140.891364902507,0
-139.888579387187,0
-138.885793871866,0
-137.883008356546,0
-136.880222841226,0
-135.877437325905,0
-134.874651810585,0
-133.871866295265,0
-132.869080779944,0
-131.866295264624,0
-130.863509749304,0
-129.860724233983,0
-128.857938718663,0
-127.855153203343,0
-126.852367688022,0
-125.849582172702,0
-124.846796657382,0
-123.844011142061,0
-122.841225626741,0
-121.838440111421,0
-120.8356545961,0
-119.83286908078,0
-118.83008356546,0
-117.827298050139,0
-116.824512534819,0
-115.821727019499,0
-114.818941504178,0
-113.816155988858,0
-112.813370473538,0
-111.810584958217,0
-110.807799442897,0
-109.805013927577,0
-108.802228412256,0
-107.799442896936,0
-106.796657381616,0
-105.793871866295,0
-104.791086350975,0
-103.788300835655,0
-102.785515320334,0
-101.782729805014,0
-100.779944289694,0
-99.7771587743733,0
-98.7743732590529,0
-97.7715877437326,0
-96.7688022284123,0
-95.7660167130919,0
-94.7632311977716,0
-93.7604456824512,0.002
-92.7576601671309,0
-91.7548746518106,0
-90.7520891364903,0
-89.7493036211699,0
-88.7465181058496,0
-87.7437325905292,0
-86.7409470752089,0
-85.7381615598886,0
-84.7353760445682,0
-83.7325905292479,0
-82.7298050139276,0.002
-81.7270194986072,0
-80.7242339832869,0
-79.7214484679666,0
-78.7186629526462,0
-77.7158774373259,0
-76.7130919220056,0
-75.7103064066852,0
-74.7075208913649,0
-73.7047353760446,0
-72.7019498607242,0
-71.6991643454039,0
-70.6963788300836,0
-69.6935933147632,0
-68.6908077994429,0.002
-67.6880222841226,0
-66.6852367688022,0
-65.6824512534819,0
-64.6796657381616,0.002
-63.6768802228412,0
-62.6740947075209,0
-61.6713091922006,0.002
-60.6685236768802,0
-59.6657381615599,0.002
-58.6629526462396,0.002
-57.6601671309192,0
-56.6573816155989,0
-55.6545961002786,0
-54.6518105849582,0.002
-53.6490250696379,0
-52.6462395543175,0
-51.6434540389972,0
-50.6406685236769,0
-49.6378830083565,0.002
-48.6350974930362,0.002
-47.6323119777159,0.002
-46.6295264623955,0.002
-45.6267409470752,0
-44.6239554317549,0.002
-43.6211699164346,0
-42.6183844011142,0
-41.6155988857939,0
-40.6128133704735,0
-39.6100278551532,0
-38.6072423398329,0.002
-37.6044568245125,0.002
-36.6016713091922,0.002
-35.5988857938719,0
-34.5961002785515,0
-33.5933147632312,0
-32.5905292479109,0
-31.5877437325905,0.002
-30.5849582172702,0
-29.5821727019499,0.002
-28.5793871866295,0
-27.5766016713092,0
-26.5738161559889,0
-25.5710306406685,0.002
-24.5682451253482,0.002
-23.5654596100279,0
-22.5626740947075,0.002
-21.5598885793872,0
-20.5571030640669,0
-19.5543175487465,0
-18.5515320334262,0
-17.5487465181058,0.004
-16.5459610027855,0.002
-15.5431754874652,0
-14.5403899721449,0
-13.5376044568245,0.002
-12.5348189415042,0
-11.5320334261839,0.002
-10.5292479108635,0.004
-9.52646239554318,0.004
-8.52367688022284,0.006
-7.5208913649025,0.01
-6.51810584958218,0.008
-5.51532033426184,0.002
-4.5125348189415,0.01
-3.50974930362116,0.016
-2.50696378830082,0.074
-1.50417827298051,0.296
-0.50139275766017,0.374
0.50139275766017,0.052
1.50417827298051,0.014
2.50696378830082,0.006
3.50974930362116,0.004
4.5125348189415,0.008
5.51532033426184,0.002
6.51810584958218,0.006
7.5208913649025,0
8.52367688022284,0.006
9.52646239554318,0.004
10.5292479108635,0.002
11.5320334261839,0.002
12.5348189415042,0
13.5376044568245,0
14.5403899721449,0
15.5431754874652,0
16.5459610027855,0.004
17.5487465181058,0
18.5515320334262,0
19.5543175487465,0
20.5571030640669,0
21.5598885793872,0.002
22.5626740947075,0.002
23.5654596100279,0
24.5682451253482,0.002
25.5710306406685,0.002
26.5738161559889,0
27.5766016713092,0.002
28.5793871866295,0.002
29.5821727019499,0.004
30.5849582172702,0
31.5877437325905,0
32.5905292479109,0.002
33.5933147632312,0
34.5961002785515,0
35.5988857938719,0
36.6016713091922,0
37.6044568245125,0
38.6072423398329,0
39.6100278551532,0
40.6128133704735,0.002
41.6155988857939,0
42.6183844011142,0
43.6211699164346,0
44.6239554317549,0
45.6267409470752,0
46.6295264623955,0
47.6323119777159,0
48.6350974930362,0
49.6378830083565,0.002
50.6406685236769,0
51.6434540389972,0
52.6462395543176,0
53.6490250696379,0
54.6518105849582,0
55.6545961002786,0.002
56.6573816155989,0
57.6601671309192,0
58.6629526462395,0
59.6657381615599,0.002
60.6685236768802,0
61.6713091922006,0
62.6740947075209,0
63.6768802228412,0
64.6796657381616,0
65.6824512534819,0
66.6852367688022,0.002
67.6880222841226,0
68.6908077994429,0
69.6935933147632,0.002
70.6963788300836,0
71.6991643454039,0
72.7019498607242,0
73.7047353760446,0
74.7075208913649,0
75.7103064066852,0
76.7130919220056,0.002
77.7158774373259,0
78.7186629526462,0
79.7214484679666,0
80.7242339832869,0.002
81.7270194986073,0
82.7298050139276,0
83.7325905292479,0
84.7353760445682,0
85.7381615598886,0
86.7409470752089,0
87.7437325905292,0
88.7465181058496,0
89.7493036211699,0
90.7520891364903,0
91.7548746518106,0
92.7576601671309,0
93.7604456824512,0
94.7632311977716,0
95.7660167130919,0
96.7688022284123,0
97.7715877437326,0
98.7743732590529,0
99.7771587743733,0
100.779944289694,0
101.782729805014,0
102.785515320334,0
103.788300835655,0
104.791086350975,0
105.793871866295,0
106.796657381616,0
107.799442896936,0
108.802228412256,0
109.805013927577,0
110.807799442897,0
111.810584958217,0
112.813370473538,0
113.816155988858,0
114.818941504178,0
115.821727019499,0
116.824512534819,0
117.827298050139,0
118.83008356546,0
119.83286908078,0
120.8356545961,0
121.838440111421,0
122.841225626741,0
123.844011142061,0
124.846796657382,0
125.849582172702,0
126.852367688022,0
127.855153203343,0
128.857938718663,0
129.860724233983,0
130.863509749304,0
131.866295264624,0
132.869080779944,0
133.871866295265,0
134.874651810585,0
135.877437325905,0
136.880222841226,0
137.883008356546,0
138.885793871866,0
139.888579387187,0
140.891364902507,0
141.894150417827,0
142.896935933148,0
143.899721448468,0
144.902506963788,0
145.905292479109,0
146.908077994429,0
147.910863509749,0
148.91364902507,0
149.91643454039,0
150.91922005571,0
151.922005571031,0
152.924791086351,0
153.927576601671,0
154.930362116992,0
155.933147632312,0
156.935933147632,0
157.938718662953,0
158.941504178273,0
159.944289693593,0
160.947075208914,0
161.949860724234,0
162.952646239554,0
163.955431754875,0
164.958217270195,0
165.961002785515,0
166.963788300836,0
167.966573816156,0
168.969359331476,0
169.972144846797,0
170.974930362117,0
171.977715877437,0
172.980501392758,0
173.983286908078,0
174.986072423398,0
175.988857938719,0
176.991643454039,0
177.994428969359,0
178.99721448468,0
180,0


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/ours_rot_3400_cdf.dat <==
x,y
-Inf,0
-83.9266873865061,0
-83.9266873865061,0.002
-82.040745955126,0.002
-82.040745955126,0.004
-78.1963432007908,0.004
-78.1963432007908,0.006
-70.565554983273,0.006
-70.565554983273,0.008
-66.389613232456,0.008
-66.389613232456,0.01
-63.5124487369399,0.01
-63.5124487369399,0.012
-55.7321693158026,0.012
-55.7321693158026,0.014
-52.2881436025955,0.014
-52.2881436025955,0.016
-50.170804476389,0.016
-50.170804476389,0.018
-47.2299325972909,0.018
-47.2299325972909,0.02
-46.5192569625254,0.02
-46.5192569625254,0.022
-43.7714585972202,0.022
-43.7714585972202,0.024
-38.5773107295186,0.024
-38.5773107295186,0.026
-38.5504518005186,0.026
-38.5504518005186,0.028
-35.5729822599401,0.028
-35.5729822599401,0.03
-32.5304536615203,0.03
-32.5304536615203,0.032
-28.3780594806509,0.032
-28.3780594806509,0.034
-23.078224483612,0.034
-23.078224483612,0.036
-22.2109031156843,0.036
-22.2109031156843,0.038
-17.706087675249,0.038
-17.706087675249,0.04
-15.6324345164319,0.04
-15.6324345164319,0.042
-14.7923083185438,0.042
-14.7923083185438,0.044
-14.4988073306668,0.044
-14.4988073306668,0.046
-12.2599325755092,0.046
-12.2599325755092,0.048
-11.4335716133412,0.048
-11.4335716133412,0.05
-10.47693729987,0.05
-10.47693729987,0.052
-9.73637836627752,0.052
-9.73637836627752,0.054
-9.56639892320917,0.054
-9.56639892320917,0.056
-9.06459168957972,0.056
-9.06459168957972,0.058
-8.99777511319849,0.058
-8.99777511319849,0.06
-7.87413117697481,0.06
-7.87413117697481,0.062
-7.18756080354289,0.062
-7.18756080354289,0.064
-6.94034177622758,0.064
-6.94034177622758,0.066
-5.88222480604481,0.066
-5.88222480604481,0.068
-5.44083391842239,0.068
-5.44083391842239,0.07
-5.38531274018853,0.07
-5.38531274018853,0.072
-5.20181983507333,0.072
-5.20181983507333,0.074
-5.13207537176086,0.074
-5.13207537176086,0.076
-4.77634802050836,0.076
-4.77634802050836,0.078
-4.34573208799231,0.078
-4.34573208799231,0.08
-3.8551222056575,0.08
-3.8551222056575,0.082
-3.53948774335563,0.082
-3.53948774335563,0.084
-3.51443636365077,0.084
-3.51443636365077,0.086
-2.85614799570129,0.086
-2.85614799570129,0.088
-2.46705516717352,0.088
-2.46705516717352,0.09
-2.31985273778542,0.09
-2.31985273778542,0.092
-2.23025537073821,0.092
-2.23025537073821,0.094
-2.15879330703923,0.094
-2.15879330703923,0.096
-2.03363665219813,0.096
-2.03363665219813,0.098
-2.02835210995653,0.098
-2.02835210995653,0.1
-2.00471476457541,0.1
-2.00471476457541,0.102
-1.99963075240287,0.102
-1.99963075240287,0.104
-1.96627917197465,0.104
-1.96627917197465,0.106
-1.94884089232439,0.106
-1.94884089232439,0.108
-1.946556947824,0.108
-1.946556947824,0.11
-1.91563757755067,0.11
-1.91563757755067,0.112
-1.90907532254068,0.112
-1.90907532254068,0.114
-1.88704071444348,0.114
-1.88704071444348,0.116
-1.83294695221271,0.116
-1.83294695221271,0.118
-1.81843879910757,0.118
-1.81843879910757,0.12
-1.73949147376178,0.12
-1.73949147376178,0.122
-1.73580283839888,0.122
-1.73580283839888,0.124
-1.70151857040617,0.124
-1.70151857040617,0.126
-1.65276520989019,0.126
-1.65276520989019,0.128
-1.60805112366908,0.128
-1.60805112366908,0.13
-1.56467884372679,0.13
-1.56467884372679,0.132
-1.46796212354327,0.132
-1.46796212354327,0.134
-1.45860469509576,0.134
-1.45860469509576,0.136
-1.45059384118006,0.136
-1.45059384118006,0.138
-1.38389235001397,0.138
-1.38389235001397,0.14
-1.36913676682517,0.14
-1.36913676682517,0.142
-1.30562352927286,0.142
-1.30562352927286,0.144
-1.29935042252933,0.144
-1.29935042252933,0.146
-1.28063887793841,0.146
-1.28063887793841,0.148
-1.27516233205016,0.148
-1.27516233205016,0.15
-1.27045550814507,0.15
-1.27045550814507,0.152
-1.26140653588991,0.152
-1.26140653588991,0.154
-1.24329002528028,0.154
-1.24329002528028,0.156
-1.23854401622726,0.156
-1.23854401622726,0.158
-1.21885884657769,0.158
-1.21885884657769,0.16
-1.21392268419898,0.16
-1.21392268419898,0.162
-1.19404619852836,0.162
-1.19404619852836,0.164
-1.14785368956336,0.164
-1.14785368956336,0.166
-1.09561575806643,0.166
-1.09561575806643,0.168
-1.08085555250034,0.168
-1.08085555250034,0.17
-1.06682406578033,0.17
-1.06682406578033,0.172
-1.05869677464979,0.172
-1.05869677464979,0.174
-1.05413853862473,0.174
-1.05413853862473,0.176
-1.05393948155247,0.176
-1.05393948155247,0.178
-1.04487881928685,0.178
-1.04487881928685,0.18
-1.04225819042058,0.18
-1.04225819042058,0.182
-1.03837739757166,0.182
-1.03837739757166,0.184
-1.038175366343,0.184
-1.038175366343,0.186
-1.03243573645802,0.186
-1.03243573645802,0.188
-1.01816153399375,0.188
-1.01816153399375,0.19
-1.01579066861553,0.19
-1.01579066861553,0.192
-0.995724752708717,0.192
-0.995724752708717,0.194
-0.910948949598825,0.194
-0.910948949598825,0.196
-0.908132447948749,0.196
-0.908132447948749,0.198
-0.899128858816741,0.198
-0.899128858816741,0.2
-0.89852262449292,0.2
-0.89852262449292,0.202
-0.892660413523893,0.202
-0.892660413523893,0.204
-0.883037194134004,0.204
-0.883037194134004,0.206
-0.88214660059051,0.206
-0.88214660059051,0.208
-0.858739205434646,0.208
-0.858739205434646,0.21
-0.838860237274539,0.21
-0.838860237274539,0.212
-0.799463780886722,0.212
-0.799463780886722,0.214
-0.790796716690665,0.214
-0.790796716690665,0.216
-0.78491526288223,0.216
-0.78491526288223,0.218
-0.780878779905354,0.218
-0.780878779905354,0.22
-0.771606136359684,0.22
-0.771606136359684,0.222
-0.771258688282735,0.222
-0.771258688282735,0.224
-0.768949318259833,0.224
-0.768949318259833,0.226
-0.768396953985745,0.226
-0.768396953985745,0.228
-0.767330251984361,0.228
-0.767330251984361,0.23
-0.766514221603351,0.23
-0.766514221603351,0.232
-0.765270792973046,0.232
-0.765270792973046,0.234
-0.762586537547557,0.234
-0.762586537547557,0.236
-0.756712390306633,0.236
-0.756712390306633,0.238
-0.740744016055079,0.238
-0.740744016055079,0.24
-0.736599229017066,0.24
-0.736599229017066,0.242
-0.73286088870969,0.242
-0.73286088870969,0.244
-0.727800486653169,0.244
-0.727800486653169,0.246
-0.718965801551951,0.246
-0.718965801551951,0.248
-0.706072089177101,0.248
-0.706072089177101,0.25
-0.70228727333966,0.25
-0.70228727333966,0.252
-0.690640060291047,0.252
-0.690640060291047,0.254
-0.688338201840253,0.254
-0.688338201840253,0.256
-0.688161394163611,0.256
-0.688161394163611,0.258
-0.685000632355015,0.258
-0.685000632355015,0.26
-0.679230277097116,0.26
-0.679230277097116,0.262
-0.674870758466243,0.262
-0.674870758466243,0.264
-0.664975742183109,0.264
-0.664975742183109,0.266
-0.663972941608191,0.266
-0.663972941608191,0.268
-0.65856261498368,0.268
-0.65856261498368,0.27
-0.653168332181373,0.27
-0.653168332181373,0.272
-0.642071493331934,0.272
-0.642071493331934,0.274
-0.638563763016496,0.274
-0.638563763016496,0.276
-0.600652224747201,0.276
-0.600652224747201,0.278
-0.593759757948386,0.278
-0.593759757948386,0.28
-0.593195500751441,0.28
-0.593195500751441,0.282
-0.591767586527772,0.282
-0.591767586527772,0.284
-0.588043925370513,0.284
-0.588043925370513,0.286
-0.582572327264326,0.286
-0.582572327264326,0.288
-0.577308721086102,0.288
-0.577308721086102,0.29
-0.567968896532332,0.29
-0.567968896532332,0.292
-0.563934761602837,0.292
-0.563934761602837,0.294
-0.558073607125477,0.294
-0.558073607125477,0.296
-0.552925527941256,0.296
-0.552925527941256,0.298
-0.539988211287169,0.298
-0.539988211287169,0.3
-0.531004938954873,0.3
-0.531004938954873,0.302
-0.512376125923655,0.302
-0.512376125923655,0.304
-0.503221251473312,0.304
-0.503221251473312,0.306
-0.491352536742441,0.306
-0.491352536742441,0.308
-0.482225598500383,0.308
-0.482225598500383,0.31
-0.478404622215801,0.31
-0.478404622215801,0.312
-0.469995228433978,0.312
-0.469995228433978,0.314
-0.468078353419933,0.314
-0.468078353419933,0.316
-0.461671775755172,0.316
-0.461671775755172,0.318
-0.458837829695693,0.318
-0.458837829695693,0.32
-0.457102477008657,0.32
-0.457102477008657,0.322
-0.448268267904342,0.322
-0.448268267904342,0.324
-0.444164250687681,0.324
-0.444164250687681,0.326
-0.433716558554597,0.326
-0.433716558554597,0.328
-0.428303492100617,0.328
-0.428303492100617,0.33
-0.427742813234781,0.33
-0.427742813234781,0.332
-0.427662166910869,0.332
-0.427662166910869,0.334
-0.422976205091725,0.334
-0.422976205091725,0.336
-0.411256419516134,0.336
-0.411256419516134,0.338
-0.410096722121835,0.338
-0.410096722121835,0.34
-0.407340650149896,0.34
-0.407340650149896,0.342
-0.400521005431776,0.342
-0.400521005431776,0.344
-0.39273309941164,0.344
-0.39273309941164,0.346
-0.389315273617257,0.346
-0.389315273617257,0.348
-0.382743309474671,0.348
-0.382743309474671,0.35
-0.381578159481721,0.35
-0.381578159481721,0.352
-0.380442165016776,0.352
-0.380442165016776,0.354
-0.379227444193314,0.354
-0.379227444193314,0.356
-0.376541161186098,0.356
-0.376541161186098,0.358
-0.374624841761509,0.358
-0.374624841761509,0.36
-0.373867442651688,0.36
-0.373867442651688,0.362
-0.370233423663631,0.362
-0.370233423663631,0.364
-0.361320259638023,0.364
-0.361320259638023,0.366
-0.359157028975391,0.366
-0.359157028975391,0.368
-0.357956827821312,0.368
-0.357956827821312,0.37
-0.353588480328735,0.37
-0.353588480328735,0.372
-0.34682521915474,0.372
-0.34682521915474,0.374
-0.335998796327747,0.374
-0.335998796327747,0.376
-0.332652286981431,0.376
-0.332652286981431,0.378
-0.321068949863907,0.378
-0.321068949863907,0.38
-0.316797478407852,0.38
-0.316797478407852,0.382
-0.316507837480006,0.382
-0.316507837480006,0.384
-0.309220172934647,0.384
-0.309220172934647,0.386
-0.303005209594616,0.386
-0.303005209594616,0.388
-0.295927632056704,0.388
-0.295927632056704,0.39
-0.295017319127707,0.39
-0.295017319127707,0.392
-0.293118133143599,0.392
-0.293118133143599,0.394
-0.287639408371552,0.394
-0.287639408371552,0.396
-0.285914780147494,0.396
-0.285914780147494,0.398
-0.280447653071226,0.398
-0.280447653071226,0.4
-0.277137887381791,0.4
-0.277137887381791,0.402
-0.269642057777644,0.402
-0.269642057777644,0.404
-0.268675754078484,0.404
-0.268675754078484,0.406
-0.25680944871483,0.406
-0.25680944871483,0.408
-0.253512597355347,0.408
-0.253512597355347,0.41
-0.25312038304792,0.41
-0.25312038304792,0.412
-0.249605331058059,0.412
-0.249605331058059,0.414
-0.247141656215505,0.414
-0.247141656215505,0.416
-0.246083612923616,0.416
-0.246083612923616,0.418
-0.24339530788955,0.418
-0.24339530788955,0.42
-0.242924538519326,0.42
-0.242924538519326,0.422
-0.233808618785188,0.422
-0.233808618785188,0.424
-0.231352825455553,0.424
-0.231352825455553,0.426
-0.219561955904724,0.426
-0.219561955904724,0.428
-0.211683483957297,0.428
-0.211683483957297,0.43
-0.208147036366629,0.43
-0.208147036366629,0.432
-0.207882056336541,0.432
-0.207882056336541,0.434
-0.204902657478377,0.434
-0.204902657478377,0.436
-0.204551027205186,0.436
-0.204551027205186,0.438
-0.201632093968422,0.438
-0.201632093968422,0.44
-0.199908186065347,0.44
-0.199908186065347,0.442
-0.196704650790019,0.442
-0.196704650790019,0.444
-0.186237883276116,0.444
-0.186237883276116,0.446
-0.178037099943652,0.446
-0.178037099943652,0.448
-0.178004137558974,0.448
-0.178004137558974,0.45
-0.174760599536727,0.45
-0.174760599536727,0.452
-0.17139182410484,0.452
-0.17139182410484,0.454
-0.164552939190482,0.454
-0.164552939190482,0.456
-0.163936977719436,0.456
-0.163936977719436,0.458
-0.157635826955822,0.458
-0.157635826955822,0.46
-0.157567743925087,0.46
-0.157567743925087,0.462
-0.157449377078235,0.462
-0.157449377078235,0.464
-0.156895846599055,0.464
-0.156895846599055,0.466
-0.151770602855634,0.466
-0.151770602855634,0.468
-0.142430451129285,0.468
-0.142430451129285,0.47
-0.134292537752318,0.47
-0.134292537752318,0.472
-0.132854822144485,0.472
-0.132854822144485,0.474
-0.123950375059189,0.474
-0.123950375059189,0.476
-0.108180978500597,0.476
-0.108180978500597,0.478
-0.107829665799591,0.478
-0.107829665799591,0.48
-0.107310697695017,0.48
-0.107310697695017,0.482
-0.105592739347142,0.482
-0.105592739347142,0.484
-0.098501530811061,0.484
-0.098501530811061,0.486
-0.0956594515658964,0.486
-0.0956594515658964,0.488
-0.0891105904238898,0.488
-0.0891105904238898,0.49
-0.089039202282144,0.49
-0.089039202282144,0.492
-0.0866803771511375,0.492
-0.0866803771511375,0.494
-0.0855262508311475,0.494
-0.0855262508311475,0.496
-0.0809217473619536,0.496
-0.0809217473619536,0.498
-0.074023995455182,0.498
-0.074023995455182,0.5
-0.0725972992318361,0.5
-0.0725972992318361,0.502
-0.0581755343266791,0.502
-0.0581755343266791,0.504
-0.0519982196391922,0.504
-0.0519982196391922,0.506
-0.0468837538559485,0.506
-0.0468837538559485,0.508
-0.043365043927323,0.508
-0.043365043927323,0.51
-0.0406346245231941,0.51
-0.0406346245231941,0.512
-0.0383729160129518,0.512
-0.0383729160129518,0.514
-0.0352320365106296,0.514
-0.0352320365106296,0.516
-0.0329002740229806,0.516
-0.0329002740229806,0.518
-0.0196929817249461,0.518
-0.0196929817249461,0.52
-0.0190005931693402,0.52
-0.0190005931693402,0.522
-0.017504135452447,0.522
-0.017504135452447,0.524
-0.011413173615095,0.524
-0.011413173615095,0.526
-0.00508363297222208,0.526
-0.00508363297222208,0.528
-0.00194613806020477,0.528
-0.00194613806020477,0.53
-0.00182994709842881,0.53
-0.00182994709842881,0.532
1.51230745869862e-05,0.532
1.51230745869862e-05,0.534
0.00405771091571091,0.534
0.00405771091571091,0.536
0.00466832243078918,0.536
0.00466832243078918,0.538
0.00511134468540613,0.538
0.00511134468540613,0.54
0.00780563178115504,0.54
0.00780563178115504,0.542
0.0106457427879798,0.542
0.0106457427879798,0.544
0.0130670548554787,0.544
0.0130670548554787,0.546
0.0156382847963215,0.546
0.0156382847963215,0.548
0.0219455428420913,0.548
0.0219455428420913,0.55
0.0225020487616763,0.55
0.0225020487616763,0.552
0.0264030853364566,0.552
0.0264030853364566,0.554
0.0357303518987163,0.554
0.0357303518987163,0.556
0.0358533375917764,0.556
0.0358533375917764,0.558
0.0386137650373758,0.558
0.0386137650373758,0.56
0.0428338807952735,0.56
0.0428338807952735,0.562
0.0450258980661977,0.562
0.0450258980661977,0.564
0.0473070213708757,0.564
0.0473070213708757,0.566
0.0571645730410241,0.566
0.0571645730410241,0.568
0.0572035370788501,0.568
0.0572035370788501,0.57
0.0602473534418421,0.57
0.0602473534418421,0.572
0.0653250742404462,0.572
0.0653250742404462,0.574
0.0706622625772997,0.574
0.0706622625772997,0.576
0.0805116237525784,0.576
0.0805116237525784,0.578
0.0815690333805352,0.578
0.0815690333805352,0.58
0.0821137047301863,0.58
0.0821137047301863,0.582
0.0824215241710858,0.582
0.0824215241710858,0.584
0.0843523989774836,0.584
0.0843523989774836,0.586
0.0865431597257277,0.586
0.0865431597257277,0.588
0.0870280071304967,0.588
0.0870280071304967,0.59
0.0885277644584071,0.59
0.0885277644584071,0.592
0.0945274159857204,0.592
0.0945274159857204,0.594
0.101905633053807,0.594
0.101905633053807,0.596
0.102323988711369,0.596
0.102323988711369,0.598
0.105908464832564,0.598
0.105908464832564,0.6
0.107539349646602,0.6
0.107539349646602,0.602
0.11160948939534,0.602
0.11160948939534,0.604
0.121451749180754,0.604
0.121451749180754,0.606
0.123467924654457,0.606
0.123467924654457,0.608
0.130151372836506,0.608
0.130151372836506,0.61
0.137454538045734,0.61
0.137454538045734,0.612
0.138756896420924,0.612
0.138756896420924,0.614
0.139932380902226,0.614
0.139932380902226,0.616
0.141467536957491,0.616
0.141467536957491,0.618
0.141841475077589,0.618
0.141841475077589,0.62
0.146285926259361,0.62
0.146285926259361,0.622
0.148648602972191,0.622
0.148648602972191,0.624
0.154950036656995,0.624
0.154950036656995,0.626
0.162185119234979,0.626
0.162185119234979,0.628
0.164764196582628,0.628
0.164764196582628,0.63
0.166632053493805,0.63
0.166632053493805,0.632
0.177014583800434,0.632
0.177014583800434,0.634
0.177440983685609,0.634
0.177440983685609,0.636
0.180150502854957,0.636
0.180150502854957,0.638
0.180750851821984,0.638
0.180750851821984,0.64
0.183461757021895,0.64
0.183461757021895,0.642
0.187986558076385,0.642
0.187986558076385,0.644
0.193649354427594,0.644
0.193649354427594,0.646
0.195352967250118,0.646
0.195352967250118,0.648
0.201119449251374,0.648
0.201119449251374,0.65
0.204374403512983,0.65
0.204374403512983,0.652
0.207345174288268,0.652
0.207345174288268,0.654
0.210015319903468,0.654
0.210015319903468,0.656
0.210351383888854,0.656
0.210351383888854,0.658
0.223980340814549,0.658
0.223980340814549,0.66
0.235968165761931,0.66
0.235968165761931,0.662
0.236196153847769,0.662
0.236196153847769,0.664
0.240100211673343,0.664
0.240100211673343,0.666
0.248148034191868,0.666
0.248148034191868,0.668
0.271470360250431,0.668
0.271470360250431,0.67
0.274055393734623,0.67
0.274055393734623,0.672
0.276041187303542,0.672
0.276041187303542,0.674
0.28034362456765,0.674
0.28034362456765,0.676
0.286526195361359,0.676
0.286526195361359,0.678
0.290367033841644,0.678
0.290367033841644,0.68
0.30374321972844,0.68
0.30374321972844,0.682
0.309252610855398,0.682
0.309252610855398,0.684
0.324730501282319,0.684
0.324730501282319,0.686
0.339509260406435,0.686
0.339509260406435,0.688
0.345693874498773,0.688
0.345693874498773,0.69
0.357517773714757,0.69
0.357517773714757,0.692
0.360204578313358,0.692
0.360204578313358,0.694
0.363163469835269,0.694
0.363163469835269,0.696
0.364965105177932,0.696
0.364965105177932,0.698
0.36982857445541,0.698
0.36982857445541,0.7
0.376878714176809,0.7
0.376878714176809,0.702
0.382522338341872,0.702
0.382522338341872,0.704
0.384498716404346,0.704
0.384498716404346,0.706
0.389669218416084,0.706
0.389669218416084,0.708
0.397307321345187,0.708
0.397307321345187,0.71
0.404104681825501,0.71
0.404104681825501,0.712
0.412027594271223,0.712
0.412027594271223,0.714
0.413223075010961,0.714
0.413223075010961,0.716
0.432163010625294,0.716
0.432163010625294,0.718
0.438029981890807,0.718
0.438029981890807,0.72
0.438776194425379,0.72
0.438776194425379,0.722
0.442881187186269,0.722
0.442881187186269,0.724
0.445538449180362,0.724
0.445538449180362,0.726
0.446370771881966,0.726
0.446370771881966,0.728
0.44685659009015,0.728
0.44685659009015,0.73
0.450153206839554,0.73
0.450153206839554,0.732
0.450457504147914,0.732
0.450457504147914,0.734
0.460563906580634,0.734
0.460563906580634,0.736
0.462479289794207,0.736
0.462479289794207,0.738
0.478768702526576,0.738
0.478768702526576,0.74
0.488584416745097,0.74
0.488584416745097,0.742
0.490207351295775,0.742
0.490207351295775,0.744
0.491271295896348,0.744
0.491271295896348,0.746
0.492337572394802,0.746
0.492337572394802,0.748
0.503075050682155,0.748
0.503075050682155,0.75
0.523037876993265,0.75
0.523037876993265,0.752
0.53334060098127,0.752
0.53334060098127,0.754
0.539260592469036,0.754
0.539260592469036,0.756
0.565049240542456,0.756
0.565049240542456,0.758
0.571618702043454,0.758
0.571618702043454,0.76
0.577794047256727,0.76
0.577794047256727,0.762
0.585428790682919,0.762
0.585428790682919,0.764
0.587311820257259,0.764
0.587311820257259,0.766
0.591905171403542,0.766
0.591905171403542,0.768
0.601080798282747,0.768
0.601080798282747,0.77
0.604026979550339,0.77
0.604026979550339,0.772
0.611819977013682,0.772
0.611819977013682,0.774
0.613804586640303,0.774
0.613804586640303,0.776
0.616824244804137,0.776
0.616824244804137,0.778
0.620006465550611,0.778
0.620006465550611,0.78
0.62043080362366,0.78
0.62043080362366,0.782
0.622215037617506,0.782
0.622215037617506,0.784
0.656280995521867,0.784
0.656280995521867,0.786
0.65726523870415,0.786
0.65726523870415,0.788
0.660559920191732,0.788
0.660559920191732,0.79
0.665726228677256,0.79
0.665726228677256,0.792
0.672901962170898,0.792
0.672901962170898,0.794
0.681821113777393,0.794
0.681821113777393,0.796
0.692707889845779,0.796
0.692707889845779,0.798
0.694771485708503,0.798
0.694771485708503,0.8
0.701173677121023,0.8
0.701173677121023,0.802
0.723412088323614,0.802
0.723412088323614,0.804
0.73920975794148,0.804
0.73920975794148,0.806
0.757325311054341,0.806
0.757325311054341,0.808
0.76189433438633,0.808
0.76189433438633,0.81
0.763032036072918,0.81
0.763032036072918,0.812
0.768187000219112,0.812
0.768187000219112,0.814
0.773753090404988,0.814
0.773753090404988,0.816
0.800228650187295,0.816
0.800228650187295,0.818
0.805967442595972,0.818
0.805967442595972,0.82
0.809135196944159,0.82
0.809135196944159,0.822
0.810817231757808,0.822
0.810817231757808,0.824
0.815483500606052,0.824
0.815483500606052,0.826
0.821127816929913,0.826
0.821127816929913,0.828
0.843277538098077,0.828
0.843277538098077,0.83
0.847872856381478,0.83
0.847872856381478,0.832
0.859528550682371,0.832
0.859528550682371,0.834
0.86421773489556,0.834
0.86421773489556,0.836
0.894557564655494,0.836
0.894557564655494,0.838
0.910819822801151,0.838
0.910819822801151,0.84
0.933788736792956,0.84
0.933788736792956,0.842
0.953779260829858,0.842
0.953779260829858,0.844
0.955762108974902,0.844
0.955762108974902,0.846
0.96295515190171,0.846
0.96295515190171,0.848
0.983539064074909,0.848
0.983539064074909,0.85
0.990346172564413,0.85
0.990346172564413,0.852
0.994406071170515,0.852
0.994406071170515,0.854
1.00582531975037,0.854
1.00582531975037,0.856
1.00612104749738,0.856
1.00612104749738,0.858
1.01181535163698,0.858
1.01181535163698,0.86
1.01375647749116,0.86
1.01375647749116,0.862
1.06180842093212,0.862
1.06180842093212,0.864
1.06702951009763,0.864
1.06702951009763,0.866
1.07506397207553,0.866
1.07506397207553,0.868
1.09327516050625,0.868
1.09327516050625,0.87
1.1103502788662,0.87
1.1103502788662,0.872
1.18073682728796,0.872
1.18073682728796,0.874
1.19746668740034,0.874
1.19746668740034,0.876
1.20896802190605,0.876
1.20896802190605,0.878
1.22211006530559,0.878
1.22211006530559,0.88
1.23941497583249,0.88
1.23941497583249,0.882
1.27295602721095,0.882
1.27295602721095,0.884
1.34211912858049,0.884
1.34211912858049,0.886
1.40534116180799,0.886
1.40534116180799,0.888
1.46553592382948,0.888
1.46553592382948,0.89
1.49013406629521,0.89
1.49013406629521,0.892
1.63845170155419,0.892
1.63845170155419,0.894
1.78556971631191,0.894
1.78556971631191,0.896
1.91618209780837,0.896
1.91618209780837,0.898
1.998880869654,0.898
1.998880869654,0.9
2.04655293128799,0.9
2.04655293128799,0.902
2.08102672143225,0.902
2.08102672143225,0.904
2.2669189583434,0.904
2.2669189583434,0.906
2.28511763922629,0.906
2.28511763922629,0.908
2.50120325720191,0.908
2.50120325720191,0.91
2.63474579426288,0.91
2.63474579426288,0.912
2.68582426488424,0.912
2.68582426488424,0.914
2.76087470370882,0.914
2.76087470370882,0.916
2.79507006695634,0.916
2.79507006695634,0.918
2.96025781588316,0.918
2.96025781588316,0.92
3.53972829386005,0.92
3.53972829386005,0.922
4.18122463587418,0.922
4.18122463587418,0.924
4.63877855360421,0.924
4.63877855360421,0.926
5.04564242035204,0.926
5.04564242035204,0.928
5.37582853276674,0.928
5.37582853276674,0.93
5.41164703148974,0.93
5.41164703148974,0.932
5.78005068452253,0.932
5.78005068452253,0.934
5.7890076968713,0.934
5.7890076968713,0.936
6.04583198140087,0.936
6.04583198140087,0.938
7.51042284186181,0.938
7.51042284186181,0.94
8.1841123521452,0.94
8.1841123521452,0.942
9.28974791339594,0.942
9.28974791339594,0.944
9.34400094163544,0.944
9.34400094163544,0.946
9.5206160267098,0.946
9.5206160267098,0.948
10.3935093516218,0.948
10.3935093516218,0.95
11.1476562893229,0.95
11.1476562893229,0.952
13.0354661711368,0.952
13.0354661711368,0.954
14.769724025791,0.954
14.769724025791,0.956
15.8274642131629,0.956
15.8274642131629,0.958
16.3865280288262,0.958
16.3865280288262,0.96
16.8912317983213,0.96
16.8912317983213,0.962
17.3896669018802,0.962
17.3896669018802,0.964
22.7730232467526,0.964
22.7730232467526,0.966
29.2758287606538,0.966
29.2758287606538,0.968
29.654416996019,0.968
29.654416996019,0.97
32.0963800786172,0.97
32.0963800786172,0.972
32.8947914896976,0.972
32.8947914896976,0.974
34.1026393823159,0.974
34.1026393823159,0.976
35.5174380060408,0.976
35.5174380060408,0.978
40.811432108139,0.978
40.811432108139,0.98
48.0435514335456,0.98
48.0435514335456,0.982
50.0699099454536,0.982
50.0699099454536,0.984
60.6112435194703,0.984
60.6112435194703,0.986
63.4092135062738,0.986
63.4092135062738,0.988
76.7214261734914,0.988
76.7214261734914,0.99
78.0841398396039,0.99
78.0841398396039,0.992
101.146907517291,0.992
101.146907517291,0.994
115.494545360582,0.994
115.494545360582,0.996
129.009971008592,0.996
129.009971008592,0.998
147.017198189066,0.998
147.017198189066,1
Inf,1


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/ours_shiftx_3400.dat <==
x,y
-10,0
-9.04761904761905,0.002
-8.09523809523809,0
-7.14285714285714,0
-6.19047619047619,0.002
-5.23809523809524,0.008
-4.28571428571429,0.004
-3.33333333333333,0.002
-2.38095238095238,0.008
-1.42857142857143,0.008
-0.476190476190476,0.928
0.476190476190476,0.014
1.42857142857143,0.006
2.38095238095238,0
3.33333333333333,0.004
4.28571428571429,0.002
5.23809523809524,0.004
6.19047619047619,0
7.14285714285714,0.006
8.09523809523809,0.002
9.04761904761905,0
10,0


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/ours_shifty_3400.dat <==
x,y
-10,0
-9.04761904761905,0
-8.09523809523809,0
-7.14285714285714,0
-6.19047619047619,0.002
-5.23809523809524,0.002
-4.28571428571429,0
-3.33333333333333,0.006
-2.38095238095238,0.012
-1.42857142857143,0.01
-0.476190476190476,0.926
0.476190476190476,0.016
1.42857142857143,0.002
2.38095238095238,0.01
3.33333333333333,0
4.28571428571429,0.004
5.23809523809524,0.002
6.19047619047619,0.006
7.14285714285714,0
8.09523809523809,0
9.04761904761905,0.002
10,0


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/ours_tilt_3400.dat <==
x,y
-180,0
-178.99721448468,0
-177.994428969359,0
-176.991643454039,0
-175.988857938719,0
-174.986072423398,0
-173.983286908078,0
-172.980501392758,0
-171.977715877437,0
-170.974930362117,0
-169.972144846797,0
-168.969359331476,0
-167.966573816156,0
-166.963788300836,0
-165.961002785515,0
-164.958217270195,0
-163.955431754875,0
-162.952646239554,0
-161.949860724234,0
-160.947075208914,0
-159.944289693593,0
-158.941504178273,0
-157.938718662953,0
-156.935933147632,0
-155.933147632312,0
-154.930362116992,0
-153.927576601671,0
-152.924791086351,0
-151.922005571031,0
-150.91922005571,0
-149.91643454039,0
-148.91364902507,0
-147.910863509749,0
-146.908077994429,0
-145.905292479109,0
-144.902506963788,0
-143.899721448468,0
-142.896935933148,0
-141.894150417827,0
-140.891364902507,0
-139.888579387187,0
-138.885793871866,0
-137.883008356546,0
-136.880222841226,0
-135.877437325905,0
-134.874651810585,0
-133.871866295265,0
-132.869080779944,0
-131.866295264624,0
-130.863509749304,0
-129.860724233983,0
-128.857938718663,0
-127.855153203343,0
-126.852367688022,0
-125.849582172702,0
-124.846796657382,0
-123.844011142061,0
-122.841225626741,0
-121.838440111421,0
-120.8356545961,0
-119.83286908078,0
-118.83008356546,0
-117.827298050139,0
-116.824512534819,0
-115.821727019499,0
-114.818941504178,0
-113.816155988858,0
-112.813370473538,0
-111.810584958217,0
-110.807799442897,0
-109.805013927577,0
-108.802228412256,0
-107.799442896936,0
-106.796657381616,0
-105.793871866295,0
-104.791086350975,0
-103.788300835655,0
-102.785515320334,0
-101.782729805014,0
-100.779944289694,0
-99.7771587743733,0
-98.7743732590529,0
-97.7715877437326,0.002
-96.7688022284123,0
-95.7660167130919,0
-94.7632311977716,0
-93.7604456824512,0
-92.7576601671309,0
-91.7548746518106,0
-90.7520891364903,0
-89.7493036211699,0
-88.7465181058496,0
-87.7437325905292,0
-86.7409470752089,0
-85.7381615598886,0
-84.7353760445682,0
-83.7325905292479,0
-82.7298050139276,0
-81.7270194986072,0
-80.7242339832869,0
-79.7214484679666,0
-78.7186629526462,0.002
-77.7158774373259,0.002
-76.7130919220056,0
-75.7103064066852,0
-74.7075208913649,0
-73.7047353760446,0
-72.7019498607242,0
-71.6991643454039,0
-70.6963788300836,0.002
-69.6935933147632,0
-68.6908077994429,0
-67.6880222841226,0
-66.6852367688022,0
-65.6824512534819,0
-64.6796657381616,0.002
-63.6768802228412,0
-62.6740947075209,0
-61.6713091922006,0
-60.6685236768802,0
-59.6657381615599,0
-58.6629526462396,0
-57.6601671309192,0.002
-56.6573816155989,0
-55.6545961002786,0.002
-54.6518105849582,0
-53.6490250696379,0
-52.6462395543175,0
-51.6434540389972,0
-50.6406685236769,0
-49.6378830083565,0
-48.6350974930362,0
-47.6323119777159,0.002
-46.6295264623955,0
-45.6267409470752,0.002
-44.6239554317549,0.002
-43.6211699164346,0
-42.6183844011142,0
-41.6155988857939,0.004
-40.6128133704735,0
-39.6100278551532,0.002
-38.6072423398329,0.002
-37.6044568245125,0
-36.6016713091922,0
-35.5988857938719,0
-34.5961002785515,0
-33.5933147632312,0
-32.5905292479109,0
-31.5877437325905,0
-30.5849582172702,0
-29.5821727019499,0
-28.5793871866295,0
-27.5766016713092,0.002
-26.5738161559889,0
-25.5710306406685,0.004
-24.5682451253482,0
-23.5654596100279,0
-22.5626740947075,0.002
-21.5598885793872,0
-20.5571030640669,0
-19.5543175487465,0
-18.5515320334262,0.002
-17.5487465181058,0
-16.5459610027855,0.002
-15.5431754874652,0
-14.5403899721449,0
-13.5376044568245,0
-12.5348189415042,0
-11.5320334261839,0
-10.5292479108635,0
-9.52646239554318,0
-8.52367688022284,0.002
-7.5208913649025,0
-6.51810584958218,0
-5.51532033426184,0.002
-4.5125348189415,0
-3.50974930362116,0
-2.50696378830082,0.028
-1.50417827298051,0.182
-0.50139275766017,0.488
0.50139275766017,0.2
1.50417827298051,0.016
2.50696378830082,0
3.50974930362116,0
4.5125348189415,0.004
5.51532033426184,0.004
6.51810584958218,0.002
7.5208913649025,0
8.52367688022284,0.002
9.52646239554318,0
10.5292479108635,0.002
11.5320334261839,0.002
12.5348189415042,0
13.5376044568245,0.002
14.5403899721449,0
15.5431754874652,0.002
16.5459610027855,0.002
17.5487465181058,0
18.5515320334262,0
19.5543175487465,0
20.5571030640669,0
21.5598885793872,0
22.5626740947075,0.002
23.5654596100279,0
24.5682451253482,0
25.5710306406685,0.002
26.5738161559889,0
27.5766016713092,0.002
28.5793871866295,0
29.5821727019499,0
30.5849582172702,0
31.5877437325905,0
32.5905292479109,0
33.5933147632312,0
34.5961002785515,0
35.5988857938719,0
36.6016713091922,0.002
37.6044568245125,0
38.6072423398329,0
39.6100278551532,0.002
40.6128133704735,0
41.6155988857939,0
42.6183844011142,0
43.6211699164346,0
44.6239554317549,0
45.6267409470752,0
46.6295264623955,0.002
47.6323119777159,0
48.6350974930362,0
49.6378830083565,0
50.6406685236769,0.002
51.6434540389972,0
52.6462395543176,0
53.6490250696379,0
54.6518105849582,0
55.6545961002786,0
56.6573816155989,0
57.6601671309192,0
58.6629526462395,0.002
59.6657381615599,0.002
60.6685236768802,0
61.6713091922006,0
62.6740947075209,0
63.6768802228412,0
64.6796657381616,0.002
65.6824512534819,0
66.6852367688022,0
67.6880222841226,0
68.6908077994429,0
69.6935933147632,0
70.6963788300836,0
71.6991643454039,0
72.7019498607242,0
73.7047353760446,0
74.7075208913649,0
75.7103064066852,0
76.7130919220056,0
77.7158774373259,0
78.7186629526462,0
79.7214484679666,0
80.7242339832869,0
81.7270194986073,0
82.7298050139276,0
83.7325905292479,0
84.7353760445682,0
85.7381615598886,0
86.7409470752089,0
87.7437325905292,0
88.7465181058496,0
89.7493036211699,0
90.7520891364903,0
91.7548746518106,0
92.7576601671309,0
93.7604456824512,0
94.7632311977716,0
95.7660167130919,0
96.7688022284123,0
97.7715877437326,0
98.7743732590529,0
99.7771587743733,0
100.779944289694,0
101.782729805014,0
102.785515320334,0
103.788300835655,0
104.791086350975,0
105.793871866295,0
106.796657381616,0
107.799442896936,0
108.802228412256,0
109.805013927577,0
110.807799442897,0
111.810584958217,0
112.813370473538,0
113.816155988858,0
114.818941504178,0
115.821727019499,0
116.824512534819,0
117.827298050139,0
118.83008356546,0
119.83286908078,0
120.8356545961,0
121.838440111421,0
122.841225626741,0
123.844011142061,0
124.846796657382,0
125.849582172702,0
126.852367688022,0
127.855153203343,0
128.857938718663,0
129.860724233983,0
130.863509749304,0
131.866295264624,0
132.869080779944,0
133.871866295265,0
134.874651810585,0
135.877437325905,0
136.880222841226,0
137.883008356546,0
138.885793871866,0
139.888579387187,0
140.891364902507,0
141.894150417827,0
142.896935933148,0
143.899721448468,0
144.902506963788,0
145.905292479109,0
146.908077994429,0
147.910863509749,0
148.91364902507,0
149.91643454039,0
150.91922005571,0
151.922005571031,0
152.924791086351,0
153.927576601671,0
154.930362116992,0
155.933147632312,0
156.935933147632,0
157.938718662953,0
158.941504178273,0
159.944289693593,0
160.947075208914,0
161.949860724234,0
162.952646239554,0
163.955431754875,0
164.958217270195,0
165.961002785515,0
166.963788300836,0
167.966573816156,0
168.969359331476,0
169.972144846797,0
170.974930362117,0
171.977715877437,0
172.980501392758,0
173.983286908078,0
174.986072423398,0
175.988857938719,0
176.991643454039,0
177.994428969359,0
178.99721448468,0
180,0


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/ours_tilt_3400_cdf.dat <==
x,y
-Inf,0
-107.715028165981,0
-107.715028165981,0.002
-76.9192128199604,0.002
-76.9192128199604,0.004
-70.4820956232055,0.004
-70.4820956232055,0.006
-66.5200577146028,0.006
-66.5200577146028,0.008
-58.2376622361485,0.008
-58.2376622361485,0.01
-55.4428835208191,0.01
-55.4428835208191,0.012
-52.4786637510347,0.012
-52.4786637510347,0.014
-46.1927450319655,0.014
-46.1927450319655,0.016
-46.0077851669668,0.016
-46.0077851669668,0.018
-43.9401389611731,0.018
-43.9401389611731,0.02
-41.0480157025918,0.02
-41.0480157025918,0.022
-39.0739537771494,0.022
-39.0739537771494,0.024
-29.3623424726265,0.024
-29.3623424726265,0.026
-26.3601751573358,0.026
-26.3601751573358,0.028
-25.8547415560897,0.028
-25.8547415560897,0.03
-24.7887127553993,0.03
-24.7887127553993,0.032
-21.2116500657402,0.032
-21.2116500657402,0.034
-20.4568476087116,0.034
-20.4568476087116,0.036
-18.2559351421132,0.036
-18.2559351421132,0.038
-9.0079765975946,0.038
-9.0079765975946,0.04
-5.58582969950272,0.04
-5.58582969950272,0.042
-3.69237468273321,0.042
-3.69237468273321,0.044
-3.56937882465836,0.044
-3.56937882465836,0.046
-2.64305878570509,0.046
-2.64305878570509,0.048
-2.00952064805869,0.048
-2.00952064805869,0.05
-1.79693312110122,0.05
-1.79693312110122,0.052
-1.77777469917915,0.052
-1.77777469917915,0.054
-1.73374764895659,0.054
-1.73374764895659,0.056
-1.72787888126785,0.056
-1.72787888126785,0.058
-1.70710506862824,0.058
-1.70710506862824,0.06
-1.62041351204201,0.06
-1.62041351204201,0.062
-1.57701625905465,0.062
-1.57701625905465,0.064
-1.55402307261716,0.064
-1.55402307261716,0.066
-1.5054581385481,0.066
-1.5054581385481,0.068
-1.401860317382,0.068
-1.401860317382,0.07
-1.38359448221853,0.07
-1.38359448221853,0.072
-1.37603466076406,0.072
-1.37603466076406,0.074
-1.30173387442639,0.074
-1.30173387442639,0.076
-1.29752206492977,0.076
-1.29752206492977,0.078
-1.28300959241595,0.078
-1.28300959241595,0.08
-1.2742189949929,0.08
-1.2742189949929,0.082
-1.18669769242923,0.082
-1.18669769242923,0.084
-1.15738237899222,0.084
-1.15738237899222,0.086
-1.14498764711663,0.086
-1.14498764711663,0.088
-1.13559252982614,0.088
-1.13559252982614,0.09
-1.13483738334584,0.09
-1.13483738334584,0.092
-1.10191487744109,0.092
-1.10191487744109,0.094
-1.09296203869422,0.094
-1.09296203869422,0.096
-1.0923569125827,0.096
-1.0923569125827,0.098
-1.0889564108868,0.098
-1.0889564108868,0.1
-1.08876413111973,0.1
-1.08876413111973,0.102
-1.07252259398298,0.102
-1.07252259398298,0.104
-1.00645059758566,0.104
-1.00645059758566,0.106
-0.989621548102029,0.106
-0.989621548102029,0.108
-0.977544593773955,0.108
-0.977544593773955,0.11
-0.964875762663915,0.11
-0.964875762663915,0.112
-0.964152918622672,0.112
-0.964152918622672,0.114
-0.917985925707173,0.114
-0.917985925707173,0.116
-0.914149818363705,0.116
-0.914149818363705,0.118
-0.902007993400739,0.118
-0.902007993400739,0.12
-0.882399960964742,0.12
-0.882399960964742,0.122
-0.882388833124211,0.122
-0.882388833124211,0.124
-0.87204725807429,0.124
-0.87204725807429,0.126
-0.857420677222658,0.126
-0.857420677222658,0.128
-0.852914243803988,0.128
-0.852914243803988,0.13
-0.845073896051825,0.13
-0.845073896051825,0.132
-0.835983167204424,0.132
-0.835983167204424,0.134
-0.832592429731123,0.134
-0.832592429731123,0.136
-0.82272432560853,0.136
-0.82272432560853,0.138
-0.82080225419076,0.138
-0.82080225419076,0.14
-0.818088637630882,0.14
-0.818088637630882,0.142
-0.812264490380995,0.142
-0.812264490380995,0.144
-0.780376579511153,0.144
-0.780376579511153,0.146
-0.778444561495983,0.146
-0.778444561495983,0.148
-0.776886163247164,0.148
-0.776886163247164,0.15
-0.772692325061809,0.15
-0.772692325061809,0.152
-0.762328219482379,0.152
-0.762328219482379,0.154
-0.732770934860932,0.154
-0.732770934860932,0.156
-0.717192824990285,0.156
-0.717192824990285,0.158
-0.71380087060478,0.158
-0.71380087060478,0.16
-0.707671915510562,0.16
-0.707671915510562,0.162
-0.70020465191071,0.162
-0.70020465191071,0.164
-0.684998663090921,0.164
-0.684998663090921,0.166
-0.680127359189813,0.166
-0.680127359189813,0.168
-0.659300948538238,0.168
-0.659300948538238,0.17
-0.647394392152124,0.17
-0.647394392152124,0.172
-0.646710417018342,0.172
-0.646710417018342,0.174
-0.64041017466699,0.174
-0.64041017466699,0.176
-0.634209249237667,0.176
-0.634209249237667,0.178
-0.631336818284879,0.178
-0.631336818284879,0.18
-0.630680914682582,0.18
-0.630680914682582,0.182
-0.629978282228238,0.182
-0.629978282228238,0.184
-0.629187358073719,0.184
-0.629187358073719,0.186
-0.627539728601531,0.186
-0.627539728601531,0.188
-0.626303038915714,0.188
-0.626303038915714,0.19
-0.609990032601906,0.19
-0.609990032601906,0.192
-0.605931320899124,0.192
-0.605931320899124,0.194
-0.600231236821746,0.194
-0.600231236821746,0.196
-0.593616455476409,0.196
-0.593616455476409,0.198
-0.592161437020003,0.198
-0.592161437020003,0.2
-0.59003936851875,0.2
-0.59003936851875,0.202
-0.588975251091797,0.202
-0.588975251091797,0.204
-0.588269759291314,0.204
-0.588269759291314,0.206
-0.582651256185895,0.206
-0.582651256185895,0.208
-0.580296610686335,0.208
-0.580296610686335,0.21
-0.567622319790793,0.21
-0.567622319790793,0.212
-0.567223848427358,0.212
-0.567223848427358,0.214
-0.563502805392952,0.214
-0.563502805392952,0.216
-0.558675885269451,0.216
-0.558675885269451,0.218
-0.551586452852747,0.218
-0.551586452852747,0.22
-0.549508197665168,0.22
-0.549508197665168,0.222
-0.539512071461564,0.222
-0.539512071461564,0.224
-0.528507118439905,0.224
-0.528507118439905,0.226
-0.528400080623361,0.226
-0.528400080623361,0.228
-0.51949587956874,0.228
-0.51949587956874,0.23
-0.518964220961498,0.23
-0.518964220961498,0.232
-0.512560187630146,0.232
-0.512560187630146,0.234
-0.50227160989721,0.234
-0.50227160989721,0.236
-0.494369949113387,0.236
-0.494369949113387,0.238
-0.484809369657586,0.238
-0.484809369657586,0.24
-0.480928227282209,0.24
-0.480928227282209,0.242
-0.472727770810344,0.242
-0.472727770810344,0.244
-0.463654031087294,0.244
-0.463654031087294,0.246
-0.458967592619519,0.246
-0.458967592619519,0.248
-0.456706503309496,0.248
-0.456706503309496,0.25
-0.455183537801373,0.25
-0.455183537801373,0.252
-0.44910150022388,0.252
-0.44910150022388,0.254
-0.418032410039302,0.254
-0.418032410039302,0.256
-0.416461959656519,0.256
-0.416461959656519,0.258
-0.412970376835033,0.258
-0.412970376835033,0.26
-0.409708415704021,0.26
-0.409708415704021,0.262
-0.409143129966607,0.262
-0.409143129966607,0.264
-0.398970143682549,0.264
-0.398970143682549,0.266
-0.394842135129758,0.266
-0.394842135129758,0.268
-0.394519828539769,0.268
-0.394519828539769,0.27
-0.387539288427962,0.27
-0.387539288427962,0.272
-0.383339457925002,0.272
-0.383339457925002,0.274
-0.382904199572309,0.274
-0.382904199572309,0.276
-0.373657789730071,0.276
-0.373657789730071,0.278
-0.373043479238434,0.278
-0.373043479238434,0.28
-0.362781370287269,0.28
-0.362781370287269,0.282
-0.361288652883331,0.282
-0.361288652883331,0.284
-0.349236541137243,0.284
-0.349236541137243,0.286
-0.348211153444808,0.286
-0.348211153444808,0.288
-0.346955262186225,0.288
-0.346955262186225,0.29
-0.34050427337973,0.29
-0.34050427337973,0.292
-0.335384851555117,0.292
-0.335384851555117,0.294
-0.331473233543018,0.294
-0.331473233543018,0.296
-0.312860797756997,0.296
-0.312860797756997,0.298
-0.301035946400434,0.298
-0.301035946400434,0.3
-0.28929342666903,0.3
-0.28929342666903,0.302
-0.288782793433741,0.302
-0.288782793433741,0.304
-0.287979883494155,0.304
-0.287979883494155,0.306
-0.279780811277139,0.306
-0.279780811277139,0.308
-0.278886052698196,0.308
-0.278886052698196,0.31
-0.278272019536959,0.31
-0.278272019536959,0.312
-0.273336345865303,0.312
-0.273336345865303,0.314
-0.265483161296065,0.314
-0.265483161296065,0.316
-0.258676276578074,0.316
-0.258676276578074,0.318
-0.253171823193943,0.318
-0.253171823193943,0.32
-0.253111162450299,0.32
-0.253111162450299,0.322
-0.251366686624892,0.322
-0.251366686624892,0.324
-0.250326365331438,0.324
-0.250326365331438,0.326
-0.247045317429991,0.326
-0.247045317429991,0.328
-0.244320903093381,0.328
-0.244320903093381,0.33
-0.243693265781507,0.33
-0.243693265781507,0.332
-0.243651747261177,0.332
-0.243651747261177,0.334
-0.23564737210762,0.334
-0.23564737210762,0.336
-0.230962627860677,0.336
-0.230962627860677,0.338
-0.221268871147032,0.338
-0.221268871147032,0.34
-0.210180126839165,0.34
-0.210180126839165,0.342
-0.207623499154168,0.342
-0.207623499154168,0.344
-0.200929810921585,0.344
-0.200929810921585,0.346
-0.185907645447327,0.346
-0.185907645447327,0.348
-0.180422964153502,0.348
-0.180422964153502,0.35
-0.173345882314783,0.35
-0.173345882314783,0.352
-0.167585183040586,0.352
-0.167585183040586,0.354
-0.165955645696721,0.354
-0.165955645696721,0.356
-0.163602691586816,0.356
-0.163602691586816,0.358
-0.163174367135774,0.358
-0.163174367135774,0.36
-0.156851286363366,0.36
-0.156851286363366,0.362
-0.156769260144336,0.362
-0.156769260144336,0.364
-0.152853699211907,0.364
-0.152853699211907,0.366
-0.151676765739597,0.366
-0.151676765739597,0.368
-0.150891909287432,0.368
-0.150891909287432,0.37
-0.150483826190876,0.37
-0.150483826190876,0.372
-0.143632665273673,0.372
-0.143632665273673,0.374
-0.142148379565009,0.374
-0.142148379565009,0.376
-0.139461169864047,0.376
-0.139461169864047,0.378
-0.130055592565675,0.378
-0.130055592565675,0.38
-0.127598664393406,0.38
-0.127598664393406,0.382
-0.127364764632979,0.382
-0.127364764632979,0.384
-0.119762102489564,0.384
-0.119762102489564,0.386
-0.114741939619068,0.386
-0.114741939619068,0.388
-0.113336260028363,0.388
-0.113336260028363,0.39
-0.111133187654833,0.39
-0.111133187654833,0.392
-0.109829744091573,0.392
-0.109829744091573,0.394
-0.109561263566466,0.394
-0.109561263566466,0.396
-0.108594340729626,0.396
-0.108594340729626,0.398
-0.10615987462943,0.398
-0.10615987462943,0.4
-0.105232961808865,0.4
-0.105232961808865,0.402
-0.10060825511432,0.402
-0.10060825511432,0.404
-0.0929015305739894,0.404
-0.0929015305739894,0.406
-0.0906135999940341,0.406
-0.0906135999940341,0.408
-0.0897689427704446,0.408
-0.0897689427704446,0.41
-0.0884042666769727,0.41
-0.0884042666769727,0.412
-0.0881896170690949,0.412
-0.0881896170690949,0.414
-0.086788206212246,0.414
-0.086788206212246,0.416
-0.0850444026447531,0.416
-0.0850444026447531,0.418
-0.0849626446566767,0.418
-0.0849626446566767,0.42
-0.0847259273147766,0.42
-0.0847259273147766,0.422
-0.0816291711044642,0.422
-0.0816291711044642,0.424
-0.0792677188030909,0.424
-0.0792677188030909,0.426
-0.0735418548673141,0.426
-0.0735418548673141,0.428
-0.0734560930014833,0.428
-0.0734560930014833,0.43
-0.0720635914538281,0.43
-0.0720635914538281,0.432
-0.0697193051068617,0.432
-0.0697193051068617,0.434
-0.0683417314364863,0.434
-0.0683417314364863,0.436
-0.0677903056769758,0.436
-0.0677903056769758,0.438
-0.065882891105258,0.438
-0.065882891105258,0.44
-0.0657409944629848,0.44
-0.0657409944629848,0.442
-0.0499349882764189,0.442
-0.0499349882764189,0.444
-0.0490465760827917,0.444
-0.0490465760827917,0.446
-0.0473534855448209,0.446
-0.0473534855448209,0.448
-0.0458038231312963,0.448
-0.0458038231312963,0.45
-0.0455106869001999,0.45
-0.0455106869001999,0.452
-0.0447655757765741,0.452
-0.0447655757765741,0.454
-0.0408499773029254,0.454
-0.0408499773029254,0.456
-0.0387438551232082,0.456
-0.0387438551232082,0.458
-0.0326232258727275,0.458
-0.0326232258727275,0.46
-0.0266067826890254,0.46
-0.0266067826890254,0.462
-0.0248876025654322,0.462
-0.0248876025654322,0.464
-0.0218052308983197,0.464
-0.0218052308983197,0.466
-0.0211809551893044,0.466
-0.0211809551893044,0.468
-0.0193329542818496,0.468
-0.0193329542818496,0.47
-0.0185226974578127,0.47
-0.0185226974578127,0.472
-0.00712731632057781,0.472
-0.00712731632057781,0.474
-0.00572825425420577,0.474
-0.00572825425420577,0.476
-0.00449832857852359,0.476
-0.00449832857852359,0.478
-0.00190245632565091,0.478
-0.00190245632565091,0.48
-0.000834211783978825,0.48
-0.000834211783978825,0.482
0.00242032852962151,0.482
0.00242032852962151,0.484
0.00273147103677416,0.484
0.00273147103677416,0.486
0.00831881831470052,0.486
0.00831881831470052,0.488
0.0127929350217004,0.488
0.0127929350217004,0.49
0.0142277221493383,0.49
0.0142277221493383,0.492
0.0216234172846563,0.492
0.0216234172846563,0.494
0.021727726502334,0.494
0.021727726502334,0.496
0.0244960411233155,0.496
0.0244960411233155,0.498
0.0245809073517354,0.498
0.0245809073517354,0.5
0.0256129276734664,0.5
0.0256129276734664,0.502
0.0275357082703144,0.502
0.0275357082703144,0.504
0.0277791530930936,0.504
0.0277791530930936,0.506
0.0292663754240137,0.506
0.0292663754240137,0.508
0.0322951442436143,0.508
0.0322951442436143,0.51
0.032468112728411,0.51
0.032468112728411,0.512
0.0425365607001627,0.512
0.0425365607001627,0.514
0.0457209061488396,0.514
0.0457209061488396,0.516
0.0527340405783368,0.516
0.0527340405783368,0.518
0.0553103620822591,0.518
0.0553103620822591,0.52
0.0586973114475126,0.52
0.0586973114475126,0.522
0.0617078275504689,0.522
0.0617078275504689,0.524
0.0622658984402005,0.524
0.0622658984402005,0.526
0.0649276342302997,0.526
0.0649276342302997,0.528
0.0706694489878816,0.528
0.0706694489878816,0.53
0.0760647595563652,0.53
0.0760647595563652,0.532
0.0763470322482199,0.532
0.0763470322482199,0.534
0.077223353203543,0.534
0.077223353203543,0.536
0.102187273101435,0.536
0.102187273101435,0.538
0.103366886059503,0.538
0.103366886059503,0.54
0.104567486309042,0.54
0.104567486309042,0.542
0.107897926793506,0.542
0.107897926793506,0.544
0.115691232325604,0.544
0.115691232325604,0.546
0.121208634964529,0.546
0.121208634964529,0.548
0.133610194086783,0.548
0.133610194086783,0.55
0.133691881117072,0.55
0.133691881117072,0.552
0.138444467683909,0.552
0.138444467683909,0.554
0.143018566439452,0.554
0.143018566439452,0.556
0.143786597433292,0.556
0.143786597433292,0.558
0.146513373818976,0.558
0.146513373818976,0.56
0.151235716437347,0.56
0.151235716437347,0.562
0.152123933541679,0.562
0.152123933541679,0.564
0.153475111830685,0.564
0.153475111830685,0.566
0.154691608026501,0.566
0.154691608026501,0.568
0.15544332813878,0.568
0.15544332813878,0.57
0.158549995927485,0.57
0.158549995927485,0.572
0.169360679781177,0.572
0.169360679781177,0.574
0.172215979113245,0.574
0.172215979113245,0.576
0.172985812594437,0.576
0.172985812594437,0.578
0.176380415971469,0.578
0.176380415971469,0.58
0.180306555251112,0.58
0.180306555251112,0.582
0.181249353341207,0.582
0.181249353341207,0.584
0.190525938052509,0.584
0.190525938052509,0.586
0.191635169227534,0.586
0.191635169227534,0.588
0.198798474008922,0.588
0.198798474008922,0.59
0.199337242316919,0.59
0.199337242316919,0.592
0.200364019859048,0.592
0.200364019859048,0.594
0.200683433065716,0.594
0.200683433065716,0.596
0.20811600816192,0.596
0.20811600816192,0.598
0.210287478532838,0.598
0.210287478532838,0.6
0.213734308931659,0.6
0.213734308931659,0.602
0.215532587650406,0.602
0.215532587650406,0.604
0.21681532178735,0.604
0.21681532178735,0.606
0.218742256693904,0.606
0.218742256693904,0.608
0.221262369482889,0.608
0.221262369482889,0.61
0.222368815168034,0.61
0.222368815168034,0.612
0.223556643431493,0.612
0.223556643431493,0.614
0.228081669449707,0.614
0.228081669449707,0.616
0.233533855738732,0.616
0.233533855738732,0.618
0.238609054749515,0.618
0.238609054749515,0.62
0.241855130556367,0.62
0.241855130556367,0.622
0.243774963174318,0.622
0.243774963174318,0.624
0.244057933778549,0.624
0.244057933778549,0.626
0.257174865350082,0.626
0.257174865350082,0.628
0.260999495293394,0.628
0.260999495293394,0.63
0.261267752060704,0.63
0.261267752060704,0.632
0.262517372812343,0.632
0.262517372812343,0.634
0.270755126419101,0.634
0.270755126419101,0.636
0.27086367328148,0.636
0.27086367328148,0.638
0.278937312347406,0.638
0.278937312347406,0.64
0.283022805929883,0.64
0.283022805929883,0.642
0.287705239897221,0.642
0.287705239897221,0.644
0.291571651721287,0.644
0.291571651721287,0.646
0.293893648592565,0.646
0.293893648592565,0.648
0.296292173962855,0.648
0.296292173962855,0.65
0.298079435594514,0.65
0.298079435594514,0.652
0.302595118445116,0.652
0.302595118445116,0.654
0.303833477576631,0.654
0.303833477576631,0.656
0.305355065090558,0.656
0.305355065090558,0.658
0.310605101101698,0.658
0.310605101101698,0.66
0.310750657465315,0.66
0.310750657465315,0.662
0.318848851190411,0.662
0.318848851190411,0.664
0.322724776702039,0.664
0.322724776702039,0.666
0.327916459005657,0.666
0.327916459005657,0.668
0.330412899404497,0.668
0.330412899404497,0.67
0.346516610951152,0.67
0.346516610951152,0.672
0.347966535572332,0.672
0.347966535572332,0.674
0.354347032110172,0.674
0.354347032110172,0.676
0.356282160347164,0.676
0.356282160347164,0.678
0.363364800134288,0.678
0.363364800134288,0.68
0.363746497436182,0.68
0.363746497436182,0.682
0.363977251096971,0.682
0.363977251096971,0.684
0.381435494831946,0.684
0.381435494831946,0.686
0.38259974359675,0.686
0.38259974359675,0.688
0.383472183240473,0.688
0.383472183240473,0.69
0.384752946246976,0.69
0.384752946246976,0.692
0.385011474738282,0.692
0.385011474738282,0.694
0.388775351131925,0.694
0.388775351131925,0.696
0.391020227167087,0.696
0.391020227167087,0.698
0.396323766647735,0.698
0.396323766647735,0.7
0.399346297263963,0.7
0.399346297263963,0.702
0.402808783280414,0.702
0.402808783280414,0.704
0.406594037130895,0.704
0.406594037130895,0.706
0.409612778261113,0.706
0.409612778261113,0.708
0.414075790184899,0.708
0.414075790184899,0.71
0.421687314545284,0.71
0.421687314545284,0.712
0.423506887182391,0.712
0.423506887182391,0.714
0.424736113093309,0.714
0.424736113093309,0.716
0.430943527498181,0.716
0.430943527498181,0.718
0.441379574586979,0.718
0.441379574586979,0.72
0.442086833032851,0.72
0.442086833032851,0.722
0.442328488072672,0.722
0.442328488072672,0.724
0.448596495417999,0.724
0.448596495417999,0.726
0.454819732235619,0.726
0.454819732235619,0.728
0.455152645095851,0.728
0.455152645095851,0.73
0.45941860295647,0.73
0.45941860295647,0.732
0.461867595320901,0.732
0.461867595320901,0.734
0.464867271880498,0.734
0.464867271880498,0.736
0.467054915966914,0.736
0.467054915966914,0.738
0.475643783769193,0.738
0.475643783769193,0.74
0.477742518982734,0.74
0.477742518982734,0.742
0.481520914238663,0.742
0.481520914238663,0.744
0.503584232950179,0.744
0.503584232950179,0.746
0.509940838678376,0.746
0.509940838678376,0.748
0.512828739599906,0.748
0.512828739599906,0.75
0.514477501724574,0.75
0.514477501724574,0.752
0.51944302442267,0.752
0.51944302442267,0.754
0.521709173944314,0.754
0.521709173944314,0.756
0.521767038428551,0.756
0.521767038428551,0.758
0.531150608572025,0.758
0.531150608572025,0.76
0.536104841044418,0.76
0.536104841044418,0.762
0.538345341016191,0.762
0.538345341016191,0.764
0.539742914820312,0.764
0.539742914820312,0.766
0.554073013102552,0.766
0.554073013102552,0.768
0.564177597129657,0.768
0.564177597129657,0.77
0.564214804866231,0.77
0.564214804866231,0.772
0.569883936950404,0.772
0.569883936950404,0.774
0.574817856609318,0.774
0.574817856609318,0.776
0.585599940059809,0.776
0.585599940059809,0.778
0.596091307860027,0.778
0.596091307860027,0.78
0.603729087791884,0.78
0.603729087791884,0.782
0.612754124599457,0.782
0.612754124599457,0.784
0.617221222602535,0.784
0.617221222602535,0.786
0.618584096434582,0.786
0.618584096434582,0.788
0.626029996416597,0.788
0.626029996416597,0.79
0.626114360937324,0.79
0.626114360937324,0.792
0.634452874913706,0.792
0.634452874913706,0.794
0.640059869368984,0.794
0.640059869368984,0.796
0.643297922090301,0.796
0.643297922090301,0.798
0.6447143395092,0.798
0.6447143395092,0.8
0.652767329916772,0.8
0.652767329916772,0.802
0.65848203803362,0.802
0.65848203803362,0.804
0.660526875632101,0.804
0.660526875632101,0.806
0.666996361463998,0.806
0.666996361463998,0.808
0.671485476658754,0.808
0.671485476658754,0.81
0.673949369891945,0.81
0.673949369891945,0.812
0.68026412383635,0.812
0.68026412383635,0.814
0.683492997207273,0.814
0.683492997207273,0.816
0.68626617154914,0.816
0.68626617154914,0.818
0.687847402680092,0.818
0.687847402680092,0.82
0.695305887965492,0.82
0.695305887965492,0.822
0.703196402301795,0.822
0.703196402301795,0.824
0.708509221870929,0.824
0.708509221870929,0.826
0.725917188022586,0.826
0.725917188022586,0.828
0.733643428427263,0.828
0.733643428427263,0.83
0.742571429820089,0.83
0.742571429820089,0.832
0.745004432614539,0.832
0.745004432614539,0.834
0.759443329690079,0.834
0.759443329690079,0.836
0.769880355737827,0.836
0.769880355737827,0.838
0.77761450654708,0.838
0.77761450654708,0.84
0.77847605828322,0.84
0.77847605828322,0.842
0.788425885099968,0.842
0.788425885099968,0.844
0.794632317808259,0.844
0.794632317808259,0.846
0.799551157853226,0.846
0.799551157853226,0.848
0.816143038919813,0.848
0.816143038919813,0.85
0.823376364771089,0.85
0.823376364771089,0.852
0.826111641343665,0.852
0.826111641343665,0.854
0.86258645015433,0.854
0.86258645015433,0.856
0.864115119285224,0.856
0.864115119285224,0.858
0.883474472725313,0.858
0.883474472725313,0.86
0.885185190597973,0.86
0.885185190597973,0.862
0.892475073785826,0.862
0.892475073785826,0.864
0.914618457902222,0.864
0.914618457902222,0.866
0.930718821228005,0.866
0.930718821228005,0.868
0.942718026396634,0.868
0.942718026396634,0.87
0.943640572666474,0.87
0.943640572666474,0.872
0.951753122164242,0.872
0.951753122164242,0.874
0.958823007498215,0.874
0.958823007498215,0.876
0.969338116102733,0.876
0.969338116102733,0.878
0.977049497479807,0.878
0.977049497479807,0.88
0.985702135050561,0.88
0.985702135050561,0.882
0.993407490543469,0.882
0.993407490543469,0.884
1.00405050518272,0.884
1.00405050518272,0.886
1.00878986763374,0.886
1.00878986763374,0.888
1.0094166095284,0.888
1.0094166095284,0.89
1.01143544605612,0.89
1.01143544605612,0.892
1.04452929024669,0.892
1.04452929024669,0.894
1.08151805555832,0.894
1.08151805555832,0.896
1.08249697272865,0.896
1.08249697272865,0.898
1.08401940831365,0.898
1.08401940831365,0.9
1.08798325581206,0.9
1.08798325581206,0.902
1.10063240260524,0.902
1.10063240260524,0.904
1.12583113625607,0.904
1.12583113625607,0.906
1.12728241676187,0.906
1.12728241676187,0.908
1.12868961503779,0.908
1.12868961503779,0.91
1.13072626582931,0.91
1.13072626582931,0.912
1.15239002840021,0.912
1.15239002840021,0.914
1.1763253998554,0.914
1.1763253998554,0.916
1.17871822286717,0.916
1.17871822286717,0.918
1.19081343080151,0.918
1.19081343080151,0.92
1.19272661532887,0.92
1.19272661532887,0.922
1.19533023172548,0.922
1.19533023172548,0.924
1.20243293549657,0.924
1.20243293549657,0.926
1.20416337345149,0.926
1.20416337345149,0.928
1.26740331243345,0.928
1.26740331243345,0.93
1.27166791818785,0.93
1.27166791818785,0.932
1.33809174207034,0.932
1.33809174207034,0.934
1.34770136322733,0.934
1.34770136322733,0.936
1.36326510842086,0.936
1.36326510842086,0.938
1.38057215901655,0.938
1.38057215901655,0.94
1.48224329878,0.94
1.48224329878,0.942
1.49591065670468,0.942
1.49591065670468,0.944
1.69240918720379,0.944
1.69240918720379,0.946
1.82239854284479,0.946
1.82239854284479,0.948
1.90135244002415,0.948
1.90135244002415,0.95
1.98326900527707,0.95
1.98326900527707,0.952
2.12440769927235,0.952
2.12440769927235,0.954
3.05137093601465,0.954
3.05137093601465,0.956
5.30391856605343,0.956
5.30391856605343,0.958
6.3475373870424,0.958
6.3475373870424,0.96
8.29093082114412,0.96
8.29093082114412,0.962
9.6000407442742,0.962
9.6000407442742,0.964
11.0344339616469,0.964
11.0344339616469,0.966
14.5193527092196,0.966
14.5193527092196,0.968
15.2918139905541,0.968
15.2918139905541,0.97
22.5729067942913,0.97
22.5729067942913,0.972
23.1916240776428,0.972
23.1916240776428,0.974
24.0782849824915,0.974
24.0782849824915,0.976
27.6556897301141,0.976
27.6556897301141,0.978
37.3358383669328,0.978
37.3358383669328,0.98
42.9468066108923,0.98
42.9468066108923,0.982
43.8809585697531,0.982
43.8809585697531,0.984
47.0526841129569,0.984
47.0526841129569,0.986
50.3259543347093,0.986
50.3259543347093,0.988
50.8634928988035,0.988
50.8634928988035,0.99
54.1622805202281,0.99
54.1622805202281,0.992
64.805581064399,0.992
64.805581064399,0.994
67.8972377918404,0.994
67.8972377918404,0.996
137.481689105179,0.996
137.481689105179,0.998
168.308734889258,0.998
168.308734889258,1
Inf,1


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/relion_psi_3400.dat <==
x,y
-180,0
-178.99721448468,0
-177.994428969359,0
-176.991643454039,0
-175.988857938719,0
-174.986072423398,0
-173.983286908078,0
-172.980501392758,0
-171.977715877437,0
-170.974930362117,0
-169.972144846797,0
-168.969359331476,0
-167.966573816156,0
-166.963788300836,0
-165.961002785515,0
-164.958217270195,0
-163.955431754875,0
-162.952646239554,0
-161.949860724234,0
-160.947075208914,0
-159.944289693593,0
-158.941504178273,0
-157.938718662953,0
-156.935933147632,0
-155.933147632312,0
-154.930362116992,0
-153.927576601671,0
-152.924791086351,0
-151.922005571031,0
-150.91922005571,0
-149.91643454039,0
-148.91364902507,0
-147.910863509749,0
-146.908077994429,0
-145.905292479109,0
-144.902506963788,0
-143.899721448468,0
-142.896935933148,0
-141.894150417827,0
-140.891364902507,0
-139.888579387187,0
-138.885793871866,0
-137.883008356546,0
-136.880222841226,0
-135.877437325905,0
-134.874651810585,0
-133.871866295265,0
-132.869080779944,0
-131.866295264624,0
-130.863509749304,0
-129.860724233983,0
-128.857938718663,0
-127.855153203343,0
-126.852367688022,0
-125.849582172702,0
-124.846796657382,0
-123.844011142061,0
-122.841225626741,0
-121.838440111421,0
-120.8356545961,0
-119.83286908078,0
-118.83008356546,0
-117.827298050139,0
-116.824512534819,0
-115.821727019499,0
-114.818941504178,0
-113.816155988858,0
-112.813370473538,0
-111.810584958217,0
-110.807799442897,0
-109.805013927577,0
-108.802228412256,0
-107.799442896936,0
-106.796657381616,0
-105.793871866295,0
-104.791086350975,0
-103.788300835655,0
-102.785515320334,0
-101.782729805014,0
-100.779944289694,0
-99.7771587743733,0
-98.7743732590529,0
-97.7715877437326,0
-96.7688022284123,0
-95.7660167130919,0
-94.7632311977716,0
-93.7604456824512,0
-92.7576601671309,0
-91.7548746518106,0
-90.7520891364903,0
-89.7493036211699,0
-88.7465181058496,0
-87.7437325905292,0
-86.7409470752089,0
-85.7381615598886,0
-84.7353760445682,0
-83.7325905292479,0
-82.7298050139276,0
-81.7270194986072,0
-80.7242339832869,0
-79.7214484679666,0
-78.7186629526462,0
-77.7158774373259,0
-76.7130919220056,0
-75.7103064066852,0
-74.7075208913649,0
-73.7047353760446,0
-72.7019498607242,0
-71.6991643454039,0
-70.6963788300836,0
-69.6935933147632,0
-68.6908077994429,0
-67.6880222841226,0
-66.6852367688022,0
-65.6824512534819,0
-64.6796657381616,0
-63.6768802228412,0
-62.6740947075209,0
-61.6713091922006,0
-60.6685236768802,0
-59.6657381615599,0
-58.6629526462396,0
-57.6601671309192,0
-56.6573816155989,0
-55.6545961002786,0
-54.6518105849582,0
-53.6490250696379,0
-52.6462395543175,0
-51.6434540389972,0
-50.6406685236769,0
-49.6378830083565,0.002
-48.6350974930362,0
-47.6323119777159,0
-46.6295264623955,0
-45.6267409470752,0
-44.6239554317549,0
-43.6211699164346,0
-42.6183844011142,0
-41.6155988857939,0
-40.6128133704735,0.002
-39.6100278551532,0
-38.6072423398329,0
-37.6044568245125,0
-36.6016713091922,0
-35.5988857938719,0
-34.5961002785515,0
-33.5933147632312,0
-32.5905292479109,0
-31.5877437325905,0
-30.5849582172702,0
-29.5821727019499,0
-28.5793871866295,0
-27.5766016713092,0
-26.5738161559889,0
-25.5710306406685,0
-24.5682451253482,0
-23.5654596100279,0.002
-22.5626740947075,0.002
-21.5598885793872,0.002
-20.5571030640669,0
-19.5543175487465,0
-18.5515320334262,0
-17.5487465181058,0
-16.5459610027855,0
-15.5431754874652,0
-14.5403899721449,0
-13.5376044568245,0
-12.5348189415042,0
-11.5320334261839,0
-10.5292479108635,0.002
-9.52646239554318,0
-8.52367688022284,0
-7.5208913649025,0.002
-6.51810584958218,0.002
-5.51532033426184,0.006
-4.5125348189415,0.006
-3.50974930362116,0.034
-2.50696378830082,0.094
-1.50417827298051,0.2
-0.50139275766017,0.314
0.50139275766017,0.212
1.50417827298051,0.072
2.50696378830082,0.02
3.50974930362116,0.002
4.5125348189415,0.004
5.51532033426184,0.002
6.51810584958218,0.004
7.5208913649025,0
8.52367688022284,0
9.52646239554318,0
10.5292479108635,0
11.5320334261839,0
12.5348189415042,0
13.5376044568245,0.002
14.5403899721449,0
15.5431754874652,0.002
16.5459610027855,0
17.5487465181058,0.002
18.5515320334262,0
19.5543175487465,0
20.5571030640669,0
21.5598885793872,0
22.5626740947075,0
23.5654596100279,0
24.5682451253482,0
25.5710306406685,0
26.5738161559889,0
27.5766016713092,0
28.5793871866295,0
29.5821727019499,0
30.5849582172702,0
31.5877437325905,0.002
32.5905292479109,0
33.5933147632312,0
34.5961002785515,0
35.5988857938719,0
36.6016713091922,0
37.6044568245125,0
38.6072423398329,0
39.6100278551532,0
40.6128133704735,0.002
41.6155988857939,0
42.6183844011142,0
43.6211699164346,0
44.6239554317549,0
45.6267409470752,0
46.6295264623955,0
47.6323119777159,0
48.6350974930362,0
49.6378830083565,0
50.6406685236769,0
51.6434540389972,0
52.6462395543176,0
53.6490250696379,0
54.6518105849582,0
55.6545961002786,0
56.6573816155989,0
57.6601671309192,0
58.6629526462395,0
59.6657381615599,0
60.6685236768802,0
61.6713091922006,0
62.6740947075209,0
63.6768802228412,0
64.6796657381616,0
65.6824512534819,0
66.6852367688022,0
67.6880222841226,0
68.6908077994429,0
69.6935933147632,0
70.6963788300836,0
71.6991643454039,0
72.7019498607242,0
73.7047353760446,0
74.7075208913649,0
75.7103064066852,0
76.7130919220056,0
77.7158774373259,0
78.7186629526462,0
79.7214484679666,0
80.7242339832869,0
81.7270194986073,0
82.7298050139276,0
83.7325905292479,0
84.7353760445682,0
85.7381615598886,0
86.7409470752089,0
87.7437325905292,0
88.7465181058496,0
89.7493036211699,0
90.7520891364903,0
91.7548746518106,0
92.7576601671309,0
93.7604456824512,0
94.7632311977716,0
95.7660167130919,0
96.7688022284123,0
97.7715877437326,0
98.7743732590529,0
99.7771587743733,0
100.779944289694,0
101.782729805014,0
102.785515320334,0
103.788300835655,0
104.791086350975,0
105.793871866295,0
106.796657381616,0
107.799442896936,0
108.802228412256,0
109.805013927577,0
110.807799442897,0
111.810584958217,0
112.813370473538,0
113.816155988858,0
114.818941504178,0
115.821727019499,0
116.824512534819,0
117.827298050139,0
118.83008356546,0
119.83286908078,0
120.8356545961,0
121.838440111421,0
122.841225626741,0
123.844011142061,0
124.846796657382,0
125.849582172702,0
126.852367688022,0
127.855153203343,0
128.857938718663,0
129.860724233983,0
130.863509749304,0
131.866295264624,0
132.869080779944,0
133.871866295265,0
134.874651810585,0
135.877437325905,0
136.880222841226,0
137.883008356546,0
138.885793871866,0
139.888579387187,0
140.891364902507,0
141.894150417827,0
142.896935933148,0
143.899721448468,0
144.902506963788,0
145.905292479109,0.002
146.908077994429,0
147.910863509749,0
148.91364902507,0
149.91643454039,0
150.91922005571,0
151.922005571031,0
152.924791086351,0
153.927576601671,0
154.930362116992,0
155.933147632312,0
156.935933147632,0
157.938718662953,0
158.941504178273,0
159.944289693593,0
160.947075208914,0
161.949860724234,0
162.952646239554,0
163.955431754875,0
164.958217270195,0.002
165.961002785515,0
166.963788300836,0
167.966573816156,0
168.969359331476,0
169.972144846797,0
170.974930362117,0
171.977715877437,0
172.980501392758,0
173.983286908078,0
174.986072423398,0
175.988857938719,0
176.991643454039,0
177.994428969359,0
178.99721448468,0
180,0


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/relion_psi_3400_cdf.dat <==
x,y
-Inf,0
-51.8479668802242,0
-51.8479668802242,0.002
-22.4870574682208,0.002
-22.4870574682208,0.004
-14.0711968542758,0.004
-14.0711968542758,0.006
-7.380931358855,0.006
-7.380931358855,0.008
-6.70864998224662,0.008
-6.70864998224662,0.01
-6.53762463377166,0.01
-6.53762463377166,0.012
-6.08163412027876,0.012
-6.08163412027876,0.014
-5.95396283143714,0.014
-5.95396283143714,0.016
-5.20485280382172,0.016
-5.20485280382172,0.018
-4.94862138648034,0.018
-4.94862138648034,0.02
-4.58427767999541,0.02
-4.58427767999541,0.022
-4.45623935119795,0.022
-4.45623935119795,0.024
-4.44817314629197,0.024
-4.44817314629197,0.026
-4.4160739689388,0.026
-4.4160739689388,0.028
-4.24352686432894,0.028
-4.24352686432894,0.03
-3.7801804976609,0.03
-3.7801804976609,0.032
-3.62629445837229,0.032
-3.62629445837229,0.034
-3.54033699551713,0.034
-3.54033699551713,0.036
-3.29555995961563,0.036
-3.29555995961563,0.038
-3.19602611582712,0.038
-3.19602611582712,0.04
-2.96971741533625,0.04
-2.96971741533625,0.042
-2.94514228484212,0.042
-2.94514228484212,0.044
-2.92222905635615,0.044
-2.92222905635615,0.046
-2.81692691344002,0.046
-2.81692691344002,0.048
-2.69264182518341,0.048
-2.69264182518341,0.05
-2.61151685832115,0.05
-2.61151685832115,0.052
-2.55017501263626,0.052
-2.55017501263626,0.054
-2.5051366564814,0.054
-2.5051366564814,0.056
-2.49526258237052,0.056
-2.49526258237052,0.058
-2.47743794278529,0.058
-2.47743794278529,0.06
-2.46440048307574,0.06
-2.46440048307574,0.062
-2.43535009948056,0.062
-2.43535009948056,0.064
-2.42627853720194,0.064
-2.42627853720194,0.066
-2.36304530806441,0.066
-2.36304530806441,0.068
-2.35623902198313,0.068
-2.35623902198313,0.07
-2.33143556081972,0.07
-2.33143556081972,0.072
-2.31426810881226,0.072
-2.31426810881226,0.074
-2.27905471817655,0.074
-2.27905471817655,0.076
-2.25124725374522,0.076
-2.25124725374522,0.078
-2.20089457135492,0.078
-2.20089457135492,0.08
-2.11584993875721,0.08
-2.11584993875721,0.082
-2.11451426302476,0.082
-2.11451426302476,0.084
-2.09892858182151,0.084
-2.09892858182151,0.086
-2.09585237013351,0.086
-2.09585237013351,0.088
-2.03119719016997,0.088
-2.03119719016997,0.09
-2.00735219377207,0.09
-2.00735219377207,0.092
-2.0062845859764,0.092
-2.0062845859764,0.094
-2.00416052707414,0.094
-2.00416052707414,0.096
-1.97147451008169,0.096
-1.97147451008169,0.098
-1.95163646899607,0.098
-1.95163646899607,0.1
-1.91614011198493,0.1
-1.91614011198493,0.102
-1.87329590903789,0.102
-1.87329590903789,0.104
-1.85661696233248,0.104
-1.85661696233248,0.106
-1.83459361658993,0.106
-1.83459361658993,0.108
-1.77500101454032,0.108
-1.77500101454032,0.11
-1.75853706197894,0.11
-1.75853706197894,0.112
-1.75198690597267,0.112
-1.75198690597267,0.114
-1.75076819468205,0.114
-1.75076819468205,0.116
-1.74103448989009,0.116
-1.74103448989009,0.118
-1.69944217167273,0.118
-1.69944217167273,0.12
-1.6880997933622,0.12
-1.6880997933622,0.122
-1.66844129761426,0.122
-1.66844129761426,0.124
-1.66293604558847,0.124
-1.66293604558847,0.126
-1.65617034164467,0.126
-1.65617034164467,0.128
-1.64962929956534,0.128
-1.64962929956534,0.13
-1.63889296065639,0.13
-1.63889296065639,0.132
-1.6332006075624,0.132
-1.6332006075624,0.134
-1.63108820864011,0.134
-1.63108820864011,0.136
-1.63017812783463,0.136
-1.63017812783463,0.138
-1.6271001749791,0.138
-1.6271001749791,0.14
-1.62369166097868,0.14
-1.62369166097868,0.142
-1.61211886259922,0.142
-1.61211886259922,0.144
-1.60750308714836,0.144
-1.60750308714836,0.146
-1.59454104603875,0.146
-1.59454104603875,0.148
-1.58244370119802,0.148
-1.58244370119802,0.15
-1.57720109348548,0.15
-1.57720109348548,0.152
-1.57409295546668,0.152
-1.57409295546668,0.154
-1.56855974902328,0.154
-1.56855974902328,0.156
-1.56823489215925,0.156
-1.56823489215925,0.158
-1.52729013574973,0.158
-1.52729013574973,0.16
-1.49398035027917,0.16
-1.49398035027917,0.162
-1.48705810715167,0.162
-1.48705810715167,0.164
-1.45878317377307,0.164
-1.45878317377307,0.166
-1.42165888086026,0.166
-1.42165888086026,0.168
-1.41267802700199,0.168
-1.41267802700199,0.17
-1.38322818279486,0.17
-1.38322818279486,0.172
-1.37928038635505,0.172
-1.37928038635505,0.174
-1.37927928973966,0.174
-1.37927928973966,0.176
-1.37604937345818,0.176
-1.37604937345818,0.178
-1.3676050178496,0.178
-1.3676050178496,0.18
-1.36164746213296,0.18
-1.36164746213296,0.182
-1.35371471235958,0.182
-1.35371471235958,0.184
-1.34566895362497,0.184
-1.34566895362497,0.186
-1.34124519378191,0.186
-1.34124519378191,0.188
-1.32898755632257,0.188
-1.32898755632257,0.19
-1.32663403125084,0.19
-1.32663403125084,0.192
-1.32600473477117,0.192
-1.32600473477117,0.194
-1.30901397989311,0.194
-1.30901397989311,0.196
-1.30086529365298,0.196
-1.30086529365298,0.198
-1.29143384084398,0.198
-1.29143384084398,0.2
-1.27422714437802,0.2
-1.27422714437802,0.202
-1.25908495827294,0.202
-1.25908495827294,0.204
-1.25513045014515,0.204
-1.25513045014515,0.206
-1.24431930979697,0.206
-1.24431930979697,0.208
-1.23218139284697,0.208
-1.23218139284697,0.21
-1.19343318145411,0.21
-1.19343318145411,0.212
-1.1049617865728,0.212
-1.1049617865728,0.214
-1.10063840091291,0.214
-1.10063840091291,0.216
-1.06111164707875,0.216
-1.06111164707875,0.218
-1.05088090019936,0.218
-1.05088090019936,0.22
-1.03035653014433,0.22
-1.03035653014433,0.222
-1.0234714555445,0.222
-1.0234714555445,0.224
-1.01629680956872,0.224
-1.01629680956872,0.226
-1.01529727970791,0.226
-1.01529727970791,0.228
-1.01214807947024,0.228
-1.01214807947024,0.23
-1.00212837568352,0.23
-1.00212837568352,0.232
-0.987693789945979,0.232
-0.987693789945979,0.234
-0.976727366331204,0.234
-0.976727366331204,0.236
-0.943975454520205,0.236
-0.943975454520205,0.238
-0.940229513523133,0.238
-0.940229513523133,0.24
-0.915111532307275,0.24
-0.915111532307275,0.242
-0.898392972850786,0.242
-0.898392972850786,0.244
-0.897852509362709,0.244
-0.897852509362709,0.246
-0.890915454883503,0.246
-0.890915454883503,0.248
-0.871119169391477,0.248
-0.871119169391477,0.25
-0.864328553444011,0.25
-0.864328553444011,0.252
-0.863625870427201,0.252
-0.863625870427201,0.254
-0.85717190786756,0.254
-0.85717190786756,0.256
-0.823275576697881,0.256
-0.823275576697881,0.258
-0.812651089997643,0.258
-0.812651089997643,0.26
-0.809902565684069,0.26
-0.809902565684069,0.262
-0.797852270801684,0.262
-0.797852270801684,0.264
-0.796041624203212,0.264
-0.796041624203212,0.266
-0.781904989059099,0.266
-0.781904989059099,0.268
-0.779853233074505,0.268
-0.779853233074505,0.27
-0.778909963731479,0.27
-0.778909963731479,0.272
-0.778074252144336,0.272
-0.778074252144336,0.274
-0.777232812020941,0.274
-0.777232812020941,0.276
-0.777068773258851,0.276
-0.777068773258851,0.278
-0.761104593381219,0.278
-0.761104593381219,0.28
-0.760191274391332,0.28
-0.760191274391332,0.282
-0.757967515523148,0.282
-0.757967515523148,0.284
-0.757446039906426,0.284
-0.757446039906426,0.286
-0.749362558190057,0.286
-0.749362558190057,0.288
-0.746926561722603,0.288
-0.746926561722603,0.29
-0.72475389533264,0.29
-0.72475389533264,0.292
-0.712641452853372,0.292
-0.712641452853372,0.294
-0.704598308811614,0.294
-0.704598308811614,0.296
-0.695400285362533,0.296
-0.695400285362533,0.298
-0.690360072851888,0.298
-0.690360072851888,0.3
-0.688161844623255,0.3
-0.688161844623255,0.302
-0.682074606081869,0.302
-0.682074606081869,0.304
-0.658102388448754,0.304
-0.658102388448754,0.306
-0.656540783278655,0.306
-0.656540783278655,0.308
-0.65245365347306,0.308
-0.65245365347306,0.31
-0.639859235004914,0.31
-0.639859235004914,0.312
-0.638176761441002,0.312
-0.638176761441002,0.314
-0.630411135741667,0.314
-0.630411135741667,0.316
-0.621458486237043,0.316
-0.621458486237043,0.318
-0.611998631845736,0.318
-0.611998631845736,0.32
-0.610652621691941,0.32
-0.610652621691941,0.322
-0.606469687132677,0.322
-0.606469687132677,0.324
-0.592823146402452,0.324
-0.592823146402452,0.326
-0.590844926422177,0.326
-0.590844926422177,0.328
-0.588528590281098,0.328
-0.588528590281098,0.33
-0.583416013193435,0.33
-0.583416013193435,0.332
-0.58315701879665,0.332
-0.58315701879665,0.334
-0.581382631696908,0.334
-0.581382631696908,0.336
-0.580221291597468,0.336
-0.580221291597468,0.338
-0.570791738485411,0.338
-0.570791738485411,0.34
-0.564191315860796,0.34
-0.564191315860796,0.342
-0.55908975023101,0.342
-0.55908975023101,0.344
-0.552916716131117,0.344
-0.552916716131117,0.346
-0.532641720374786,0.346
-0.532641720374786,0.348
-0.531489709694597,0.348
-0.531489709694597,0.35
-0.515990338707581,0.35
-0.515990338707581,0.352
-0.510101070449423,0.352
-0.510101070449423,0.354
-0.502193426439092,0.354
-0.502193426439092,0.356
-0.499719397912827,0.356
-0.499719397912827,0.358
-0.49014522342128,0.358
-0.49014522342128,0.36
-0.486944550623909,0.36
-0.486944550623909,0.362
-0.482781385853968,0.362
-0.482781385853968,0.364
-0.480604536787676,0.364
-0.480604536787676,0.366
-0.479175628918697,0.366
-0.479175628918697,0.368
-0.468352954213012,0.368
-0.468352954213012,0.37
-0.441228345021557,0.37
-0.441228345021557,0.372
-0.437324941351214,0.372
-0.437324941351214,0.374
-0.430287899711964,0.374
-0.430287899711964,0.376
-0.428483457119731,0.376
-0.428483457119731,0.378
-0.423463566012856,0.378
-0.423463566012856,0.38
-0.421750160947668,0.38
-0.421750160947668,0.382
-0.413940873302361,0.382
-0.413940873302361,0.384
-0.395436020992975,0.384
-0.395436020992975,0.386
-0.391804834444757,0.386
-0.391804834444757,0.388
-0.37777965896808,0.388
-0.37777965896808,0.39
-0.377176963850309,0.39
-0.377176963850309,0.392
-0.34276689931977,0.392
-0.34276689931977,0.394
-0.336253205909429,0.394
-0.336253205909429,0.396
-0.329842165444888,0.396
-0.329842165444888,0.398
-0.325410704536128,0.398
-0.325410704536128,0.4
-0.319286673193176,0.4
-0.319286673193176,0.402
-0.31836442503328,0.402
-0.31836442503328,0.404
-0.310215714883115,0.404
-0.310215714883115,0.406
-0.294446430378741,0.406
-0.294446430378741,0.408
-0.291748121105456,0.408
-0.291748121105456,0.41
-0.289747388232342,0.41
-0.289747388232342,0.412
-0.285398014227894,0.412
-0.285398014227894,0.414
-0.277512604076102,0.414
-0.277512604076102,0.416
-0.27310063476034,0.416
-0.27310063476034,0.418
-0.270581014913573,0.418
-0.270581014913573,0.42
-0.264827840462317,0.42
-0.264827840462317,0.422
-0.260456624491269,0.422
-0.260456624491269,0.424
-0.254765573544715,0.424
-0.254765573544715,0.426
-0.252896227185431,0.426
-0.252896227185431,0.428
-0.249410483935312,0.428
-0.249410483935312,0.43
-0.246683782293928,0.43
-0.246683782293928,0.432
-0.210009863734619,0.432
-0.210009863734619,0.434
-0.208754618335589,0.434
-0.208754618335589,0.436
-0.205927889286004,0.436
-0.205927889286004,0.438
-0.203580079762617,0.438
-0.203580079762617,0.44
-0.198217329783802,0.44
-0.198217329783802,0.442
-0.181967065724411,0.442
-0.181967065724411,0.444
-0.174896950457253,0.444
-0.174896950457253,0.446
-0.172777199353557,0.446
-0.172777199353557,0.448
-0.164116445390789,0.448
-0.164116445390789,0.45
-0.163103819483092,0.45
-0.163103819483092,0.452
-0.157590825159343,0.452
-0.157590825159343,0.454
-0.154379720633162,0.454
-0.154379720633162,0.456
-0.135712536446476,0.456
-0.135712536446476,0.458
-0.135450685056242,0.458
-0.135450685056242,0.46
-0.119923410410258,0.46
-0.119923410410258,0.462
-0.112860055425756,0.462
-0.112860055425756,0.464
-0.0977122110952564,0.464
-0.0977122110952564,0.466
-0.0973793264714819,0.466
-0.0973793264714819,0.468
-0.0973640547817801,0.468
-0.0973640547817801,0.47
-0.0950758987969493,0.47
-0.0950758987969493,0.472
-0.0774690005708862,0.472
-0.0774690005708862,0.474
-0.077012693756441,0.474
-0.077012693756441,0.476
-0.0748900881340546,0.476
-0.0748900881340546,0.478
-0.0640738226161702,0.478
-0.0640738226161702,0.48
-0.0636566068123151,0.48
-0.0636566068123151,0.482
-0.0519555204888889,0.482
-0.0519555204888889,0.484
-0.0501166790914009,0.484
-0.0501166790914009,0.486
-0.0498796829213575,0.486
-0.0498796829213575,0.488
-0.0403175551384152,0.488
-0.0403175551384152,0.49
-0.0365706786461769,0.49
-0.0365706786461769,0.492
-0.0306203279775876,0.492
-0.0306203279775876,0.494
-0.0280031631281759,0.494
-0.0280031631281759,0.496
-0.017374850739623,0.496
-0.017374850739623,0.498
-0.0123866016802043,0.498
-0.0123866016802043,0.5
-0.011088737572184,0.5
-0.011088737572184,0.502
0.00358402767176358,0.502
0.00358402767176358,0.504
0.0132285642164902,0.504
0.0132285642164902,0.506
0.0150953237010952,0.506
0.0150953237010952,0.508
0.0163896471011071,0.508
0.0163896471011071,0.51
0.0214189973159225,0.51
0.0214189973159225,0.512
0.0348633264248974,0.512
0.0348633264248974,0.514
0.0508604250697431,0.514
0.0508604250697431,0.516
0.0530919569321782,0.516
0.0530919569321782,0.518
0.0631099805657458,0.518
0.0631099805657458,0.52
0.0638101338530692,0.52
0.0638101338530692,0.522
0.0773189192674408,0.522
0.0773189192674408,0.524
0.0812760908201051,0.524
0.0812760908201051,0.526
0.0823094751202689,0.526
0.0823094751202689,0.528
0.0974739152766572,0.528
0.0974739152766572,0.53
0.105001647310701,0.53
0.105001647310701,0.532
0.110554443703807,0.532
0.110554443703807,0.534
0.112104297467125,0.534
0.112104297467125,0.536
0.118341531729378,0.536
0.118341531729378,0.538
0.120929580584306,0.538
0.120929580584306,0.54
0.125775604928322,0.54
0.125775604928322,0.542
0.130702648562021,0.542
0.130702648562021,0.544
0.131721289245888,0.544
0.131721289245888,0.546
0.131955715558661,0.546
0.131955715558661,0.548
0.137286569510081,0.548
0.137286569510081,0.55
0.152512475583649,0.55
0.152512475583649,0.552
0.153570119021175,0.552
0.153570119021175,0.554
0.153971669488026,0.554
0.153971669488026,0.556
0.15829539666322,0.556
0.15829539666322,0.558
0.161115739804535,0.558
0.161115739804535,0.56
0.167448718878193,0.56
0.167448718878193,0.562
0.168034081045334,0.562
0.168034081045334,0.564
0.172133487369448,0.564
0.172133487369448,0.566
0.173147446191251,0.566
0.173147446191251,0.568
0.174960727682041,0.568
0.174960727682041,0.57
0.175154345598287,0.57
0.175154345598287,0.572
0.17793049436591,0.572
0.17793049436591,0.574
0.185505576046209,0.574
0.185505576046209,0.576
0.193131716158121,0.576
0.193131716158121,0.578
0.197731007304242,0.578
0.197731007304242,0.58
0.198793605427966,0.58
0.198793605427966,0.582
0.200075835378747,0.582
0.200075835378747,0.584
0.201707412057658,0.584
0.201707412057658,0.586
0.203290909466659,0.586
0.203290909466659,0.588
0.22873407501271,0.588
0.22873407501271,0.59
0.246964722866608,0.59
0.246964722866608,0.592
0.249142799621779,0.592
0.249142799621779,0.594
0.251357553327262,0.594
0.251357553327262,0.596
0.25429765441163,0.596
0.25429765441163,0.598
0.255863154497899,0.598
0.255863154497899,0.6
0.262495042277602,0.6
0.262495042277602,0.602
0.263106648248048,0.602
0.263106648248048,0.604
0.270791071273056,0.604
0.270791071273056,0.606
0.270858556949212,0.606
0.270858556949212,0.608
0.272909670297224,0.608
0.272909670297224,0.61
0.273516068495884,0.61
0.273516068495884,0.612
0.284788512812507,0.612
0.284788512812507,0.614
0.293264605417846,0.614
0.293264605417846,0.616
0.295452984948029,0.616
0.295452984948029,0.618
0.301936191239406,0.618
0.301936191239406,0.62
0.302239740628245,0.62
0.302239740628245,0.622
0.305946742712365,0.622
0.305946742712365,0.624
0.306688224655204,0.624
0.306688224655204,0.626
0.313068644253747,0.626
0.313068644253747,0.628
0.323480530734116,0.628
0.323480530734116,0.63
0.34227146225868,0.63
0.34227146225868,0.632
0.345970997689619,0.632
0.345970997689619,0.634
0.349670474024435,0.634
0.349670474024435,0.636
0.352264528938157,0.636
0.352264528938157,0.638
0.359138174565359,0.638
0.359138174565359,0.64
0.366724819183709,0.64
0.366724819183709,0.642
0.387441538011966,0.642
0.387441538011966,0.644
0.3875551910171,0.644
0.3875551910171,0.646
0.389981026513397,0.646
0.389981026513397,0.648
0.412973157501881,0.648
0.412973157501881,0.65
0.416298588270275,0.65
0.416298588270275,0.652
0.435092353927132,0.652
0.435092353927132,0.654
0.43519374847698,0.654
0.43519374847698,0.656
0.437309689445726,0.656
0.437309689445726,0.658
0.453318984985305,0.658
0.453318984985305,0.66
0.453660236511269,0.66
0.453660236511269,0.662
0.463946742073915,0.662
0.463946742073915,0.664
0.46487769556897,0.664
0.46487769556897,0.666
0.470756297167497,0.666
0.470756297167497,0.668
0.472496685749617,0.668
0.472496685749617,0.67
0.475371942669717,0.67
0.475371942669717,0.672
0.476439115699634,0.672
0.476439115699634,0.674
0.486193606637755,0.674
0.486193606637755,0.676
0.486978034338279,0.676
0.486978034338279,0.678
0.491834744934068,0.678
0.491834744934068,0.68
0.501017126337839,0.68
0.501017126337839,0.682
0.510077068123792,0.682
0.510077068123792,0.684
0.525234009437013,0.684
0.525234009437013,0.686
0.562299559254891,0.686
0.562299559254891,0.688
0.578352621091046,0.688
0.578352621091046,0.69
0.585417506906599,0.69
0.585417506906599,0.692
0.601687616964059,0.692
0.601687616964059,0.694
0.605871072824012,0.694
0.605871072824012,0.696
0.632925072859337,0.696
0.632925072859337,0.698
0.641776641482957,0.698
0.641776641482957,0.7
0.647698005177782,0.7
0.647698005177782,0.702
0.652486072229976,0.702
0.652486072229976,0.704
0.661070081242656,0.704
0.661070081242656,0.706
0.67007868232497,0.706
0.67007868232497,0.708
0.683662372456354,0.708
0.683662372456354,0.71
0.684192376235217,0.71
0.684192376235217,0.712
0.699485564611621,0.712
0.699485564611621,0.714
0.72444947729302,0.714
0.72444947729302,0.716
0.732413018464968,0.716
0.732413018464968,0.718
0.742016144589797,0.718
0.742016144589797,0.72
0.755922781338882,0.72
0.755922781338882,0.722
0.761700771872438,0.722
0.761700771872438,0.724
0.779110909977248,0.724
0.779110909977248,0.726
0.793993588829437,0.726
0.793993588829437,0.728
0.795202439432217,0.728
0.795202439432217,0.73
0.797579230990063,0.73
0.797579230990063,0.732
0.805640114494054,0.732
0.805640114494054,0.734
0.859461576300914,0.734
0.859461576300914,0.736
0.864031678608399,0.736
0.864031678608399,0.738
0.865250829586208,0.738
0.865250829586208,0.74
0.870477532070184,0.74
0.870477532070184,0.742
0.885328658455478,0.742
0.885328658455478,0.744
0.890185664312172,0.744
0.890185664312172,0.746
0.893985910116442,0.746
0.893985910116442,0.748
0.916253012165384,0.748
0.916253012165384,0.75
0.92140387426313,0.75
0.92140387426313,0.752
0.922712991289411,0.752
0.922712991289411,0.754
0.928419845079532,0.754
0.928419845079532,0.756
0.931944162259697,0.756
0.931944162259697,0.758
0.934161083812796,0.758
0.934161083812796,0.76
0.941571483876961,0.76
0.941571483876961,0.762
0.948307202359982,0.762
0.948307202359982,0.764
0.951720081661733,0.764
0.951720081661733,0.766
0.96243217510181,0.766
0.96243217510181,0.768
0.978024256761963,0.768
0.978024256761963,0.77
0.990271336066051,0.77
0.990271336066051,0.772
0.99255202498091,0.772
0.99255202498091,0.774
1.00006547697541,0.774
1.00006547697541,0.776
1.00381670992203,0.776
1.00381670992203,0.778
1.01011814668171,0.778
1.01011814668171,0.78
1.01728181927271,0.78
1.01728181927271,0.782
1.06435723812201,0.782
1.06435723812201,0.784
1.06790707676595,0.784
1.06790707676595,0.786
1.0754131695447,0.786
1.0754131695447,0.788
1.08301644761542,0.788
1.08301644761542,0.79
1.14560894859699,0.79
1.14560894859699,0.792
1.17164552243737,0.792
1.17164552243737,0.794
1.17567000345281,0.794
1.17567000345281,0.796
1.18042258430472,0.796
1.18042258430472,0.798
1.20066605175714,0.798
1.20066605175714,0.8
1.21276189199835,0.8
1.21276189199835,0.802
1.22880679556544,0.802
1.22880679556544,0.804
1.24660215434767,0.804
1.24660215434767,0.806
1.2501611147149,0.806
1.2501611147149,0.808
1.25758697557728,0.808
1.25758697557728,0.81
1.26742269224745,0.81
1.26742269224745,0.812
1.32870670799656,0.812
1.32870670799656,0.814
1.33416217874264,0.814
1.33416217874264,0.816
1.33685900048565,0.816
1.33685900048565,0.818
1.34537282009131,0.818
1.34537282009131,0.82
1.35134798369518,0.82
1.35134798369518,0.822
1.38263787920908,0.822
1.38263787920908,0.824
1.38777855558669,0.824
1.38777855558669,0.826
1.38950506387442,0.826
1.38950506387442,0.828
1.40721718695079,0.828
1.40721718695079,0.83
1.41187261276911,0.83
1.41187261276911,0.832
1.42900908575297,0.832
1.42900908575297,0.834
1.43537961640039,0.834
1.43537961640039,0.836
1.44446560077282,0.836
1.44446560077282,0.838
1.45654184311045,0.838
1.45654184311045,0.84
1.45807735650232,0.84
1.45807735650232,0.842
1.50219494685638,0.842
1.50219494685638,0.844
1.5152804117676,0.844
1.5152804117676,0.846
1.53784837153758,0.846
1.53784837153758,0.848
1.60344142726689,0.848
1.60344142726689,0.85
1.60522353032655,0.85
1.60522353032655,0.852
1.61058580871292,0.852
1.61058580871292,0.854
1.62214638623381,0.854
1.62214638623381,0.856
1.64117531529016,0.856
1.64117531529016,0.858
1.65658637966455,0.858
1.65658637966455,0.86
1.67422006776508,0.86
1.67422006776508,0.862
1.67494345566371,0.862
1.67494345566371,0.864
1.68848409010081,0.864
1.68848409010081,0.866
1.7107132862252,0.866
1.7107132862252,0.868
1.73276921512331,0.868
1.73276921512331,0.87
1.7354916147369,0.87
1.7354916147369,0.872
1.76375112363699,0.872
1.76375112363699,0.874
1.77566709544254,0.874
1.77566709544254,0.876
1.7820407299028,0.876
1.7820407299028,0.878
1.84597981243451,0.878
1.84597981243451,0.88
1.87842716430129,0.88
1.87842716430129,0.882
1.89813039094605,0.882
1.89813039094605,0.884
1.90055257653637,0.884
1.90055257653637,0.886
1.90612927094768,0.886
1.90612927094768,0.888
1.93642922096438,0.888
1.93642922096438,0.89
2.01543122560395,0.89
2.01543122560395,0.892
2.03300099712703,0.892
2.03300099712703,0.894
2.03744682029465,0.894
2.03744682029465,0.896
2.0544234349146,0.896
2.0544234349146,0.898
2.07922088235807,0.898
2.07922088235807,0.9
2.1366791843069,0.9
2.1366791843069,0.902
2.13805508344092,0.902
2.13805508344092,0.904
2.14102054678484,0.904
2.14102054678484,0.906
2.1479347492683,0.906
2.1479347492683,0.908
2.1562844661606,0.908
2.1562844661606,0.91
2.16198530035388,0.91
2.16198530035388,0.912
2.16253815909863,0.912
2.16253815909863,0.914
2.17965357998264,0.914
2.17965357998264,0.916
2.25065958541978,0.916
2.25065958541978,0.918
2.25509294817527,0.918
2.25509294817527,0.92
2.32336788899362,0.92
2.32336788899362,0.922
2.42862029410992,0.922
2.42862029410992,0.924
2.50528505167509,0.924
2.50528505167509,0.926
2.57241632442131,0.926
2.57241632442131,0.928
2.68683109494179,0.928
2.68683109494179,0.93
2.89186717051737,0.93
2.89186717051737,0.932
2.90137869441951,0.932
2.90137869441951,0.934
2.92014697729155,0.934
2.92014697729155,0.936
2.93263005547067,0.936
2.93263005547067,0.938
2.96443188003572,0.938
2.96443188003572,0.94
3.00325154890356,0.94
3.00325154890356,0.942
3.06706624309413,0.942
3.06706624309413,0.944
3.09112305785811,0.944
3.09112305785811,0.946
3.09305025914901,0.946
3.09305025914901,0.948
3.10626403477033,0.948
3.10626403477033,0.95
3.22190140242218,0.95
3.22190140242218,0.952
3.37886678051911,0.952
3.37886678051911,0.954
3.45242074659382,0.954
3.45242074659382,0.956
3.4579968518043,0.956
3.4579968518043,0.958
3.66233875179309,0.958
3.66233875179309,0.96
3.76390073889397,0.96
3.76390073889397,0.962
4.08402703394347,0.962
4.08402703394347,0.964
4.08584103805981,0.964
4.08584103805981,0.966
4.09550929220575,0.966
4.09550929220575,0.968
4.2954305372362,0.968
4.2954305372362,0.97
4.42154442483828,0.97
4.42154442483828,0.972
4.73854049597821,0.972
4.73854049597821,0.974
4.98653502263249,0.974
4.98653502263249,0.976
4.98657925800802,0.976
4.98657925800802,0.978
5.27260092095727,0.978
5.27260092095727,0.98
5.47183364129114,0.98
5.47183364129114,0.982
6.34862869680544,0.982
6.34862869680544,0.984
6.47037789851674,0.984
6.47037789851674,0.986
7.40806019604384,0.986
7.40806019604384,0.988
7.50935129479035,0.988
7.50935129479035,0.99
11.2429124295082,0.99
11.2429124295082,0.992
11.479520607822,0.992
11.479520607822,0.994
26.9253002255288,0.994
26.9253002255288,0.996
88.6339316063035,0.996
88.6339316063035,0.998
144.2872477595,0.998
144.2872477595,1
Inf,1


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/relion_rot_3400.dat <==
x,y
-180,0
-178.99721448468,0
-177.994428969359,0
-176.991643454039,0
-175.988857938719,0
-174.986072423398,0
-173.983286908078,0
-172.980501392758,0
-171.977715877437,0
-170.974930362117,0
-169.972144846797,0
-168.969359331476,0
-167.966573816156,0
-166.963788300836,0
-165.961002785515,0
-164.958217270195,0
-163.955431754875,0
-162.952646239554,0
-161.949860724234,0
-160.947075208914,0
-159.944289693593,0
-158.941504178273,0
-157.938718662953,0
-156.935933147632,0
-155.933147632312,0
-154.930362116992,0
-153.927576601671,0
-152.924791086351,0
-151.922005571031,0
-150.91922005571,0
-149.91643454039,0
-148.91364902507,0
-147.910863509749,0
-146.908077994429,0
-145.905292479109,0
-144.902506963788,0
-143.899721448468,0
-142.896935933148,0
-141.894150417827,0
-140.891364902507,0
-139.888579387187,0
-138.885793871866,0
-137.883008356546,0
-136.880222841226,0
-135.877437325905,0
-134.874651810585,0
-133.871866295265,0
-132.869080779944,0
-131.866295264624,0
-130.863509749304,0
-129.860724233983,0
-128.857938718663,0
-127.855153203343,0
-126.852367688022,0
-125.849582172702,0
-124.846796657382,0
-123.844011142061,0
-122.841225626741,0
-121.838440111421,0
-120.8356545961,0
-119.83286908078,0
-118.83008356546,0
-117.827298050139,0
-116.824512534819,0
-115.821727019499,0
-114.818941504178,0
-113.816155988858,0
-112.813370473538,0
-111.810584958217,0
-110.807799442897,0
-109.805013927577,0
-108.802228412256,0
-107.799442896936,0
-106.796657381616,0
-105.793871866295,0
-104.791086350975,0
-103.788300835655,0
-102.785515320334,0
-101.782729805014,0
-100.779944289694,0
-99.7771587743733,0
-98.7743732590529,0
-97.7715877437326,0
-96.7688022284123,0
-95.7660167130919,0
-94.7632311977716,0
-93.7604456824512,0
-92.7576601671309,0
-91.7548746518106,0
-90.7520891364903,0
-89.7493036211699,0
-88.7465181058496,0
-87.7437325905292,0
-86.7409470752089,0
-85.7381615598886,0
-84.7353760445682,0
-83.7325905292479,0
-82.7298050139276,0
-81.7270194986072,0
-80.7242339832869,0
-79.7214484679666,0
-78.7186629526462,0
-77.7158774373259,0
-76.7130919220056,0
-75.7103064066852,0
-74.7075208913649,0
-73.7047353760446,0
-72.7019498607242,0
-71.6991643454039,0
-70.6963788300836,0
-69.6935933147632,0
-68.6908077994429,0
-67.6880222841226,0
-66.6852367688022,0
-65.6824512534819,0
-64.6796657381616,0
-63.6768802228412,0
-62.6740947075209,0
-61.6713091922006,0
-60.6685236768802,0
-59.6657381615599,0
-58.6629526462396,0
-57.6601671309192,0
-56.6573816155989,0
-55.6545961002786,0
-54.6518105849582,0
-53.6490250696379,0
-52.6462395543175,0
-51.6434540389972,0
-50.6406685236769,0
-49.6378830083565,0
-48.6350974930362,0
-47.6323119777159,0
-46.6295264623955,0
-45.6267409470752,0.002
-44.6239554317549,0
-43.6211699164346,0
-42.6183844011142,0
-41.6155988857939,0.004
-40.6128133704735,0
-39.6100278551532,0.002
-38.6072423398329,0
-37.6044568245125,0
-36.6016713091922,0
-35.5988857938719,0
-34.5961002785515,0
-33.5933147632312,0
-32.5905292479109,0
-31.5877437325905,0
-30.5849582172702,0
-29.5821727019499,0
-28.5793871866295,0
-27.5766016713092,0
-26.5738161559889,0.002
-25.5710306406685,0
-24.5682451253482,0
-23.5654596100279,0
-22.5626740947075,0
-21.5598885793872,0
-20.5571030640669,0
-19.5543175487465,0
-18.5515320334262,0
-17.5487465181058,0
-16.5459610027855,0
-15.5431754874652,0
-14.5403899721449,0
-13.5376044568245,0
-12.5348189415042,0
-11.5320334261839,0
-10.5292479108635,0
-9.52646239554318,0
-8.52367688022284,0.002
-7.5208913649025,0
-6.51810584958218,0.004
-5.51532033426184,0.002
-4.5125348189415,0.04
-3.50974930362116,0.082
-2.50696378830082,0.134
-1.50417827298051,0.144
-0.50139275766017,0.158
0.50139275766017,0.17
1.50417827298051,0.14
2.50696378830082,0.056
3.50974930362116,0.02
4.5125348189415,0.006
5.51532033426184,0.002
6.51810584958218,0.004
7.5208913649025,0
8.52367688022284,0.004
9.52646239554318,0.002
10.5292479108635,0
11.5320334261839,0
12.5348189415042,0
13.5376044568245,0
14.5403899721449,0.002
15.5431754874652,0
16.5459610027855,0.002
17.5487465181058,0
18.5515320334262,0
19.5543175487465,0
20.5571030640669,0
21.5598885793872,0
22.5626740947075,0
23.5654596100279,0
24.5682451253482,0
25.5710306406685,0
26.5738161559889,0
27.5766016713092,0
28.5793871866295,0.002
29.5821727019499,0
30.5849582172702,0
31.5877437325905,0
32.5905292479109,0
33.5933147632312,0
34.5961002785515,0
35.5988857938719,0
36.6016713091922,0
37.6044568245125,0
38.6072423398329,0
39.6100278551532,0
40.6128133704735,0
41.6155988857939,0
42.6183844011142,0
43.6211699164346,0
44.6239554317549,0
45.6267409470752,0
46.6295264623955,0
47.6323119777159,0
48.6350974930362,0
49.6378830083565,0
50.6406685236769,0
51.6434540389972,0
52.6462395543176,0
53.6490250696379,0
54.6518105849582,0
55.6545961002786,0
56.6573816155989,0
57.6601671309192,0
58.6629526462395,0
59.6657381615599,0
60.6685236768802,0
61.6713091922006,0
62.6740947075209,0
63.6768802228412,0
64.6796657381616,0
65.6824512534819,0
66.6852367688022,0
67.6880222841226,0
68.6908077994429,0
69.6935933147632,0
70.6963788300836,0
71.6991643454039,0
72.7019498607242,0
73.7047353760446,0
74.7075208913649,0
75.7103064066852,0
76.7130919220056,0.002
77.7158774373259,0
78.7186629526462,0
79.7214484679666,0
80.7242339832869,0
81.7270194986073,0
82.7298050139276,0
83.7325905292479,0
84.7353760445682,0
85.7381615598886,0
86.7409470752089,0
87.7437325905292,0
88.7465181058496,0
89.7493036211699,0
90.7520891364903,0
91.7548746518106,0
92.7576601671309,0
93.7604456824512,0
94.7632311977716,0
95.7660167130919,0
96.7688022284123,0
97.7715877437326,0
98.7743732590529,0
99.7771587743733,0
100.779944289694,0.002
101.782729805014,0
102.785515320334,0
103.788300835655,0
104.791086350975,0
105.793871866295,0
106.796657381616,0
107.799442896936,0
108.802228412256,0
109.805013927577,0.002
110.807799442897,0.002
111.810584958217,0
112.813370473538,0
113.816155988858,0
114.818941504178,0
115.821727019499,0
116.824512534819,0.002
117.827298050139,0
118.83008356546,0
119.83286908078,0
120.8356545961,0
121.838440111421,0
122.841225626741,0
123.844011142061,0
124.846796657382,0
125.849582172702,0
126.852367688022,0
127.855153203343,0
128.857938718663,0
129.860724233983,0
130.863509749304,0
131.866295264624,0
132.869080779944,0
133.871866295265,0
134.874651810585,0
135.877437325905,0
136.880222841226,0
137.883008356546,0
138.885793871866,0
139.888579387187,0
140.891364902507,0
141.894150417827,0
142.896935933148,0
143.899721448468,0
144.902506963788,0
145.905292479109,0
146.908077994429,0
147.910863509749,0
148.91364902507,0
149.91643454039,0
150.91922005571,0
151.922005571031,0
152.924791086351,0
153.927576601671,0
154.930362116992,0
155.933147632312,0
156.935933147632,0
157.938718662953,0
158.941504178273,0
159.944289693593,0
160.947075208914,0
161.949860724234,0
162.952646239554,0
163.955431754875,0
164.958217270195,0
165.961002785515,0.002
166.963788300836,0
167.966573816156,0
168.969359331476,0
169.972144846797,0
170.974930362117,0
171.977715877437,0
172.980501392758,0
173.983286908078,0.002
174.986072423398,0
175.988857938719,0
176.991643454039,0
177.994428969359,0
178.99721448468,0
180,0


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/relion_rot_3400_cdf.dat <==
x,y
-Inf,0
-159.49450667335,0
-159.49450667335,0.002
-52.0543877495804,0.002
-52.0543877495804,0.004
-20.7267448133336,0.004
-20.7267448133336,0.006
-14.4099179604453,0.006
-14.4099179604453,0.008
-12.0646376900219,0.008
-12.0646376900219,0.01
-6.52115344435697,0.01
-6.52115344435697,0.012
-5.89081632803902,0.012
-5.89081632803902,0.014
-5.73902061773083,0.014
-5.73902061773083,0.016
-5.68591444371461,0.016
-5.68591444371461,0.018
-5.46302265686188,0.018
-5.46302265686188,0.02
-5.32606674552414,0.02
-5.32606674552414,0.022
-5.1256396744495,0.022
-5.1256396744495,0.024
-4.97487055374298,0.024
-4.97487055374298,0.026
-4.91358377684198,0.026
-4.91358377684198,0.028
-4.88675044008687,0.028
-4.88675044008687,0.03
-4.7830807030674,0.03
-4.7830807030674,0.032
-4.59506158300042,0.032
-4.59506158300042,0.034
-4.57163581041959,0.034
-4.57163581041959,0.036
-4.5316617151717,0.036
-4.5316617151717,0.038
-4.49823754473753,0.038
-4.49823754473753,0.04
-4.42482218013345,0.04
-4.42482218013345,0.042
-4.40252716564439,0.042
-4.40252716564439,0.044
-4.39683744830301,0.044
-4.39683744830301,0.046
-4.34171609248199,0.046
-4.34171609248199,0.048
-4.328486853958,0.048
-4.328486853958,0.05
-4.2270246001032,0.05
-4.2270246001032,0.052
-4.20345959198912,0.052
-4.20345959198912,0.054
-4.20110897857032,0.054
-4.20110897857032,0.056
-4.06981953838101,0.056
-4.06981953838101,0.058
-3.93546710227065,0.058
-3.93546710227065,0.06
-3.93320549349346,0.06
-3.93320549349346,0.062
-3.8689301937974,0.062
-3.8689301937974,0.064
-3.85047400651273,0.064
-3.85047400651273,0.066
-3.84581635084607,0.066
-3.84581635084607,0.068
-3.83965393699786,0.068
-3.83965393699786,0.07
-3.81127352560185,0.07
-3.81127352560185,0.072
-3.79957169657183,0.072
-3.79957169657183,0.074
-3.79868335030807,0.074
-3.79868335030807,0.076
-3.79105597000181,0.076
-3.79105597000181,0.078
-3.76663878866111,0.078
-3.76663878866111,0.08
-3.74937184231173,0.08
-3.74937184231173,0.082
-3.74633908327706,0.082
-3.74633908327706,0.084
-3.46837424903373,0.084
-3.46837424903373,0.086
-3.42033982381918,0.086
-3.42033982381918,0.088
-3.3846476886651,0.088
-3.3846476886651,0.09
-3.35244287942999,0.09
-3.35244287942999,0.092
-3.33718461571398,0.092
-3.33718461571398,0.094
-3.32307731804879,0.094
-3.32307731804879,0.096
-3.26073482127075,0.096
-3.26073482127075,0.098
-3.258797016756,0.098
-3.258797016756,0.1
-3.2243234906984,0.1
-3.2243234906984,0.102
-3.21733114412889,0.102
-3.21733114412889,0.104
-3.19977070965157,0.104
-3.19977070965157,0.106
-3.16733624371725,0.106
-3.16733624371725,0.108
-3.15642109138543,0.108
-3.15642109138543,0.11
-3.08848817880326,0.11
-3.08848817880326,0.112
-3.08327042062865,0.112
-3.08327042062865,0.114
-3.05104071981299,0.114
-3.05104071981299,0.116
-3.02032132935369,0.116
-3.02032132935369,0.118
-2.99842958265566,0.118
-2.99842958265566,0.12
-2.96521251978927,0.12
-2.96521251978927,0.122
-2.9496383684114,0.122
-2.9496383684114,0.124
-2.94861647472362,0.124
-2.94861647472362,0.126
-2.94497450149739,0.126
-2.94497450149739,0.128
-2.93463288442776,0.128
-2.93463288442776,0.13
-2.92936267910167,0.13
-2.92936267910167,0.132
-2.92528922678709,0.132
-2.92528922678709,0.134
-2.80359031289532,0.134
-2.80359031289532,0.136
-2.79422195264215,0.136
-2.79422195264215,0.138
-2.78597977832169,0.138
-2.78597977832169,0.14
-2.76852674697727,0.14
-2.76852674697727,0.142
-2.76679666771047,0.142
-2.76679666771047,0.144
-2.74718832688507,0.144
-2.74718832688507,0.146
-2.74598227105474,0.146
-2.74598227105474,0.148
-2.73368555112529,0.148
-2.73368555112529,0.15
-2.68649898158488,0.15
-2.68649898158488,0.152
-2.68547483457837,0.152
-2.68547483457837,0.154
-2.66543266398795,0.154
-2.66543266398795,0.156
-2.57305792222616,0.156
-2.57305792222616,0.158
-2.54258709643881,0.158
-2.54258709643881,0.16
-2.53405532917083,0.16
-2.53405532917083,0.162
-2.5151083349819,0.162
-2.5151083349819,0.164
-2.51080184429833,0.164
-2.51080184429833,0.166
-2.50917124671491,0.166
-2.50917124671491,0.168
-2.48393352737019,0.168
-2.48393352737019,0.17
-2.47552507876107,0.17
-2.47552507876107,0.172
-2.44458857892374,0.172
-2.44458857892374,0.174
-2.44328674733561,0.174
-2.44328674733561,0.176
-2.4010261681935,0.176
-2.4010261681935,0.178
-2.3973216627263,0.178
-2.3973216627263,0.18
-2.39097330004398,0.18
-2.39097330004398,0.182
-2.37853842242834,0.182
-2.37853842242834,0.184
-2.37366874676889,0.184
-2.37366874676889,0.186
-2.36158346246367,0.186
-2.36158346246367,0.188
-2.34348043075039,0.188
-2.34348043075039,0.19
-2.3296080785302,0.19
-2.3296080785302,0.192
-2.32775969679574,0.192
-2.32775969679574,0.194
-2.32249057990131,0.194
-2.32249057990131,0.196
-2.30746787944355,0.196
-2.30746787944355,0.198
-2.26752067851156,0.198
-2.26752067851156,0.2
-2.26610512044277,0.2
-2.26610512044277,0.202
-2.18320687678206,0.202
-2.18320687678206,0.204
-2.17829435098406,0.204
-2.17829435098406,0.206
-2.14887004265574,0.206
-2.14887004265574,0.208
-2.14463980929992,0.208
-2.14463980929992,0.21
-2.09259938026365,0.21
-2.09259938026365,0.212
-2.08096129723549,0.212
-2.08096129723549,0.214
-2.06596947150954,0.214
-2.06596947150954,0.216
-2.05015351655368,0.216
-2.05015351655368,0.218
-2.02173691251193,0.218
-2.02173691251193,0.22
-2.02160234013116,0.22
-2.02160234013116,0.222
-2.01566097065116,0.222
-2.01566097065116,0.224
-2.01105639627554,0.224
-2.01105639627554,0.226
-1.98538823771846,0.226
-1.98538823771846,0.228
-1.96693825456537,0.228
-1.96693825456537,0.23
-1.91270108984008,0.23
-1.91270108984008,0.232
-1.90870101172014,0.232
-1.90870101172014,0.234
-1.90628683504862,0.234
-1.90628683504862,0.236
-1.86564985092077,0.236
-1.86564985092077,0.238
-1.86369002255939,0.238
-1.86369002255939,0.24
-1.86291222944766,0.24
-1.86291222944766,0.242
-1.85814690243014,0.242
-1.85814690243014,0.244
-1.85451799224029,0.244
-1.85451799224029,0.246
-1.8321507442127,0.246
-1.8321507442127,0.248
-1.82830119894101,0.248
-1.82830119894101,0.25
-1.82124427307457,0.25
-1.82124427307457,0.252
-1.81622676721997,0.252
-1.81622676721997,0.254
-1.77326687051813,0.254
-1.77326687051813,0.256
-1.76729755520853,0.256
-1.76729755520853,0.258
-1.73033883100453,0.258
-1.73033883100453,0.26
-1.69920857022203,0.26
-1.69920857022203,0.262
-1.69702396302109,0.262
-1.69702396302109,0.264
-1.66696356106946,0.264
-1.66696356106946,0.266
-1.6627120449113,0.266
-1.6627120449113,0.268
-1.65266809769129,0.268
-1.65266809769129,0.27
-1.63711299440746,0.27
-1.63711299440746,0.272
-1.62023136634723,0.272
-1.62023136634723,0.274
-1.610821519985,0.274
-1.610821519985,0.276
-1.60203391721263,0.276
-1.60203391721263,0.278
-1.58804287684606,0.278
-1.58804287684606,0.28
-1.58560067974264,0.28
-1.58560067974264,0.282
-1.57491288298058,0.282
-1.57491288298058,0.284
-1.54150305910787,0.284
-1.54150305910787,0.286
-1.53784887051887,0.286
-1.53784887051887,0.288
-1.52944041553682,0.288
-1.52944041553682,0.29
-1.50020566502383,0.29
-1.50020566502383,0.292
-1.46219050188129,0.292
-1.46219050188129,0.294
-1.45654844737618,0.294
-1.45654844737618,0.296
-1.44950935135739,0.296
-1.44950935135739,0.298
-1.44826961159987,0.298
-1.44826961159987,0.3
-1.44814911757466,0.3
-1.44814911757466,0.302
-1.43546526388382,0.302
-1.43546526388382,0.304
-1.41991471315811,0.304
-1.41991471315811,0.306
-1.40734772781875,0.306
-1.40734772781875,0.308
-1.40287268018009,0.308
-1.40287268018009,0.31
-1.30851474877051,0.31
-1.30851474877051,0.312
-1.29932464851317,0.312
-1.29932464851317,0.314
-1.27475400478035,0.314
-1.27475400478035,0.316
-1.27349128202263,0.316
-1.27349128202263,0.318
-1.22681891489094,0.318
-1.22681891489094,0.32
-1.22654892971485,0.32
-1.22654892971485,0.322
-1.21561127575943,0.322
-1.21561127575943,0.324
-1.21152997340303,0.324
-1.21152997340303,0.326
-1.17407334653967,0.326
-1.17407334653967,0.328
-1.16218876083036,0.328
-1.16218876083036,0.33
-1.15697046648165,0.33
-1.15697046648165,0.332
-1.15362035639952,0.332
-1.15362035639952,0.334
-1.14875939056679,0.334
-1.14875939056679,0.336
-1.14528616824441,0.336
-1.14528616824441,0.338
-1.11800460435155,0.338
-1.11800460435155,0.34
-1.11173958674851,0.34
-1.11173958674851,0.342
-1.08859502023745,0.342
-1.08859502023745,0.344
-1.07005274152102,0.344
-1.07005274152102,0.346
-1.05363961134771,0.346
-1.05363961134771,0.348
-1.05178811430031,0.348
-1.05178811430031,0.35
-1.04739307067445,0.35
-1.04739307067445,0.352
-1.04243421047368,0.352
-1.04243421047368,0.354
-0.975070396738261,0.354
-0.975070396738261,0.356
-0.916935338543328,0.356
-0.916935338543328,0.358
-0.908723600742184,0.358
-0.908723600742184,0.36
-0.907625427775666,0.36
-0.907625427775666,0.362
-0.874219861107382,0.362
-0.874219861107382,0.364
-0.864419466857976,0.364
-0.864419466857976,0.366
-0.86039468395461,0.366
-0.86039468395461,0.368
-0.840286014120636,0.368
-0.840286014120636,0.37
-0.814011577078908,0.37
-0.814011577078908,0.372
-0.787456065502372,0.372
-0.787456065502372,0.374
-0.775868870126772,0.374
-0.775868870126772,0.376
-0.770803535587788,0.376
-0.770803535587788,0.378
-0.750670086113729,0.378
-0.750670086113729,0.38
-0.738087134577612,0.38
-0.738087134577612,0.382
-0.731905704166252,0.382
-0.731905704166252,0.384
-0.682346367556022,0.384
-0.682346367556022,0.386
-0.667795688249584,0.386
-0.667795688249584,0.388
-0.659373968485909,0.388
-0.659373968485909,0.39
-0.654576236400337,0.39
-0.654576236400337,0.392
-0.630135009960007,0.392
-0.630135009960007,0.394
-0.627117336512493,0.394
-0.627117336512493,0.396
-0.622544627157619,0.396
-0.622544627157619,0.398
-0.615576113465194,0.398
-0.615576113465194,0.4
-0.609640668861275,0.4
-0.609640668861275,0.402
-0.598820775675397,0.402
-0.598820775675397,0.404
-0.589255322479207,0.404
-0.589255322479207,0.406
-0.567881848599732,0.406
-0.567881848599732,0.408
-0.560531584614523,0.408
-0.560531584614523,0.41
-0.554935910920847,0.41
-0.554935910920847,0.412
-0.551641604514032,0.412
-0.551641604514032,0.414
-0.548215004215365,0.414
-0.548215004215365,0.416
-0.543259139434326,0.416
-0.543259139434326,0.418
-0.53191525173364,0.418
-0.53191525173364,0.42
-0.529291550830088,0.42
-0.529291550830088,0.422
-0.524486657880353,0.422
-0.524486657880353,0.424
-0.516999319729925,0.424
-0.516999319729925,0.426
-0.516689342079815,0.426
-0.516689342079815,0.428
-0.516033168106291,0.428
-0.516033168106291,0.43
-0.483825226872559,0.43
-0.483825226872559,0.432
-0.473354597452237,0.432
-0.473354597452237,0.434
-0.467324568492592,0.434
-0.467324568492592,0.436
-0.464694548515183,0.436
-0.464694548515183,0.438
-0.458501654335615,0.438
-0.458501654335615,0.44
-0.45507067823038,0.44
-0.45507067823038,0.442
-0.441886503187999,0.442
-0.441886503187999,0.444
-0.433308842774238,0.444
-0.433308842774238,0.446
-0.43287159610124,0.446
-0.43287159610124,0.448
-0.430256799076216,0.448
-0.430256799076216,0.45
-0.419838700095244,0.45
-0.419838700095244,0.452
-0.408804121583557,0.452
-0.408804121583557,0.454
-0.407240290317077,0.454
-0.407240290317077,0.456
-0.406408951863398,0.456
-0.406408951863398,0.458
-0.378308249987754,0.458
-0.378308249987754,0.46
-0.368081656337327,0.46
-0.368081656337327,0.462
-0.332275647886092,0.462
-0.332275647886092,0.464
-0.331408474397287,0.464
-0.331408474397287,0.466
-0.329164211374462,0.466
-0.329164211374462,0.468
-0.300947811402435,0.468
-0.300947811402435,0.47
-0.296933143295557,0.47
-0.296933143295557,0.472
-0.294150283886552,0.472
-0.294150283886552,0.474
-0.290466751640736,0.474
-0.290466751640736,0.476
-0.274896341109638,0.476
-0.274896341109638,0.478
-0.269230917762785,0.478
-0.269230917762785,0.48
-0.266736560742004,0.48
-0.266736560742004,0.482
-0.264936604305552,0.482
-0.264936604305552,0.484
-0.253468924104446,0.484
-0.253468924104446,0.486
-0.230270411597067,0.486
-0.230270411597067,0.488
-0.203348514225354,0.488
-0.203348514225354,0.49
-0.202295646476443,0.49
-0.202295646476443,0.492
-0.172721765057224,0.492
-0.172721765057224,0.494
-0.158649447381387,0.494
-0.158649447381387,0.496
-0.152683109579982,0.496
-0.152683109579982,0.498
-0.150566205279915,0.498
-0.150566205279915,0.5
-0.150358531946505,0.5
-0.150358531946505,0.502
-0.149474238758818,0.502
-0.149474238758818,0.504
-0.143435819347283,0.504
-0.143435819347283,0.506
-0.127866393388956,0.506
-0.127866393388956,0.508
-0.122031995291926,0.508
-0.122031995291926,0.51
-0.113655355341523,0.51
-0.113655355341523,0.512
-0.101622409796448,0.512
-0.101622409796448,0.514
-0.0991745087466711,0.514
-0.0991745087466711,0.516
-0.0711824534150157,0.516
-0.0711824534150157,0.518
-0.0659542867118716,0.518
-0.0659542867118716,0.52
-0.0629589847247545,0.52
-0.0629589847247545,0.522
-0.0593343806818712,0.522
-0.0593343806818712,0.524
-0.0451317849031682,0.524
-0.0451317849031682,0.526
-0.0438068699673116,0.526
-0.0438068699673116,0.528
-0.0340575592340258,0.528
-0.0340575592340258,0.53
-0.0279276477478426,0.53
-0.0279276477478426,0.532
-0.0195792329934079,0.532
-0.0195792329934079,0.534
0.0134042565849768,0.534
0.0134042565849768,0.536
0.019962038096876,0.536
0.019962038096876,0.538
0.0279670146415945,0.538
0.0279670146415945,0.54
0.0297251944048753,0.54
0.0297251944048753,0.542
0.0302361176822501,0.542
0.0302361176822501,0.544
0.0372243800937271,0.544
0.0372243800937271,0.546
0.0447655882577465,0.546
0.0447655882577465,0.548
0.0482358642598231,0.548
0.0482358642598231,0.55
0.0532075718445526,0.55
0.0532075718445526,0.552
0.056330227519652,0.552
0.056330227519652,0.554
0.0734678291398773,0.554
0.0734678291398773,0.556
0.0802950053182485,0.556
0.0802950053182485,0.558
0.0857394736659731,0.558
0.0857394736659731,0.56
0.0955655444105871,0.56
0.0955655444105871,0.562
0.118968562163621,0.562
0.118968562163621,0.564
0.134607419626007,0.564
0.134607419626007,0.566
0.139571302406296,0.566
0.139571302406296,0.568
0.144856162778346,0.568
0.144856162778346,0.57
0.15774985301069,0.57
0.15774985301069,0.572
0.193462150841981,0.572
0.193462150841981,0.574
0.19822199721155,0.574
0.19822199721155,0.576
0.216947235944743,0.576
0.216947235944743,0.578
0.222440858438735,0.578
0.222440858438735,0.58
0.227110154251771,0.58
0.227110154251771,0.582
0.229627986827672,0.582
0.229627986827672,0.584
0.238028562095053,0.584
0.238028562095053,0.586
0.242141528889306,0.586
0.242141528889306,0.588
0.248877214448214,0.588
0.248877214448214,0.59
0.269628944125259,0.59
0.269628944125259,0.592
0.284836872442725,0.592
0.284836872442725,0.594
0.287692607482541,0.594
0.287692607482541,0.596
0.297584317791955,0.596
0.297584317791955,0.598
0.298387842633758,0.598
0.298387842633758,0.6
0.304379088207384,0.6
0.304379088207384,0.602
0.305947778519965,0.602
0.305947778519965,0.604
0.309613996933494,0.604
0.309613996933494,0.606
0.313146172427235,0.606
0.313146172427235,0.608
0.354463248822185,0.608
0.354463248822185,0.61
0.359414442403875,0.61
0.359414442403875,0.612
0.370502382476104,0.612
0.370502382476104,0.614
0.389040871266884,0.614
0.389040871266884,0.616
0.389240837504853,0.616
0.389240837504853,0.618
0.470440064559511,0.618
0.470440064559511,0.62
0.473925837882593,0.62
0.473925837882593,0.622
0.476212228869895,0.622
0.476212228869895,0.624
0.480864430807559,0.624
0.480864430807559,0.626
0.49687049587745,0.626
0.49687049587745,0.628
0.496881259126667,0.628
0.496881259126667,0.63
0.515036463616717,0.63
0.515036463616717,0.632
0.515798233851854,0.632
0.515798233851854,0.634
0.544440764503577,0.634
0.544440764503577,0.636
0.550977462487936,0.636
0.550977462487936,0.638
0.566514556876541,0.638
0.566514556876541,0.64
0.568198930248002,0.64
0.568198930248002,0.642
0.572192995452962,0.642
0.572192995452962,0.644
0.574969038471579,0.644
0.574969038471579,0.646
0.594729079711612,0.646
0.594729079711612,0.648
0.59989118800598,0.648
0.59989118800598,0.65
0.602609614949074,0.65
0.602609614949074,0.652
0.608029123007055,0.652
0.608029123007055,0.654
0.623325025820293,0.654
0.623325025820293,0.656
0.641306539541233,0.656
0.641306539541233,0.658
0.651798022327398,0.658
0.651798022327398,0.66
0.652856534849093,0.66
0.652856534849093,0.662
0.682246748216983,0.662
0.682246748216983,0.664
0.694090495714367,0.664
0.694090495714367,0.666
0.70298096746584,0.666
0.70298096746584,0.668
0.703789750097997,0.668
0.703789750097997,0.67
0.712138658787921,0.67
0.712138658787921,0.672
0.731847076884267,0.672
0.731847076884267,0.674
0.752603368023983,0.674
0.752603368023983,0.676
0.757220856241608,0.676
0.757220856241608,0.678
0.762229067498788,0.678
0.762229067498788,0.68
0.777284945339918,0.68
0.777284945339918,0.682
0.787666023031647,0.682
0.787666023031647,0.684
0.805031298291397,0.684
0.805031298291397,0.686
0.818681532001335,0.686
0.818681532001335,0.688
0.8285452216459,0.688
0.8285452216459,0.69
0.835862550565743,0.69
0.835862550565743,0.692
0.850838978700189,0.692
0.850838978700189,0.694
0.853827903128092,0.694
0.853827903128092,0.696
0.865073462594808,0.696
0.865073462594808,0.698
0.87577697811299,0.698
0.87577697811299,0.7
0.883072892126847,0.7
0.883072892126847,0.702
0.904928100837033,0.702
0.904928100837033,0.704
0.90957560682665,0.704
0.90957560682665,0.706
0.912400181835447,0.706
0.912400181835447,0.708
0.912598801437797,0.708
0.912598801437797,0.71
0.923033345346823,0.71
0.923033345346823,0.712
0.925145674164639,0.712
0.925145674164639,0.714
0.927953419354042,0.714
0.927953419354042,0.716
0.92975486267693,0.716
0.92975486267693,0.718
0.946328519371377,0.718
0.946328519371377,0.72
0.949820535061349,0.72
0.949820535061349,0.722
0.951996489821909,0.722
0.951996489821909,0.724
0.961535107737461,0.724
0.961535107737461,0.726
0.964349259094092,0.726
0.964349259094092,0.728
0.967935770643237,0.728
0.967935770643237,0.73
0.969285576850453,0.73
0.969285576850453,0.732
0.970214099638474,0.732
0.970214099638474,0.734
0.97271390089591,0.734
0.97271390089591,0.736
0.994230882873741,0.736
0.994230882873741,0.738
1.00660266932321,0.738
1.00660266932321,0.74
1.02131297621613,0.74
1.02131297621613,0.742
1.03640212483496,0.742
1.03640212483496,0.744
1.04860619889196,0.744
1.04860619889196,0.746
1.05229080809862,0.746
1.05229080809862,0.748
1.05675455367381,0.748
1.05675455367381,0.75
1.07615405548046,0.75
1.07615405548046,0.752
1.09789049031866,0.752
1.09789049031866,0.754
1.10284310224898,0.754
1.10284310224898,0.756
1.10941311939826,0.756
1.10941311939826,0.758
1.11233860730636,0.758
1.11233860730636,0.76
1.11801934771848,0.76
1.11801934771848,0.762
1.13526954164917,0.762
1.13526954164917,0.764
1.14543142241904,0.764
1.14543142241904,0.766
1.16132479884527,0.766
1.16132479884527,0.768
1.16995637424461,0.768
1.16995637424461,0.77
1.19336109811559,0.77
1.19336109811559,0.772
1.20046021527481,0.772
1.20046021527481,0.774
1.20653933421198,0.774
1.20653933421198,0.776
1.21174281116291,0.776
1.21174281116291,0.778
1.21211957459711,0.778
1.21211957459711,0.78
1.23583839966195,0.78
1.23583839966195,0.782
1.24383671114559,0.782
1.24383671114559,0.784
1.24466203992188,0.784
1.24466203992188,0.786
1.25689247937765,0.786
1.25689247937765,0.788
1.27610063175644,0.788
1.27610063175644,0.79
1.31596035238658,0.79
1.31596035238658,0.792
1.35385828894687,0.792
1.35385828894687,0.794
1.35684870522339,0.794
1.35684870522339,0.796
1.36394652138864,0.796
1.36394652138864,0.798
1.37347905084323,0.798
1.37347905084323,0.8
1.39837758573418,0.8
1.39837758573418,0.802
1.42094801689319,0.802
1.42094801689319,0.804
1.42420815755763,0.804
1.42420815755763,0.806
1.42550702250564,0.806
1.42550702250564,0.808
1.42958159485673,0.808
1.42958159485673,0.81
1.43684812203486,0.81
1.43684812203486,0.812
1.437746235179,0.812
1.437746235179,0.814
1.44240208934468,0.814
1.44240208934468,0.816
1.45016221200518,0.816
1.45016221200518,0.818
1.45906697066266,0.818
1.45906697066266,0.82
1.47761707348388,0.82
1.47761707348388,0.822
1.47901326733256,0.822
1.47901326733256,0.824
1.49441650935409,0.824
1.49441650935409,0.826
1.5095556156429,0.826
1.5095556156429,0.828
1.5313227724676,0.828
1.5313227724676,0.83
1.57664776832672,0.83
1.57664776832672,0.832
1.58312673143064,0.832
1.58312673143064,0.834
1.61428284139913,0.834
1.61428284139913,0.836
1.6177302381176,0.836
1.6177302381176,0.838
1.61829410287877,0.838
1.61829410287877,0.84
1.61980428403058,0.84
1.61980428403058,0.842
1.6472270243512,0.842
1.6472270243512,0.844
1.64869248364147,0.844
1.64869248364147,0.846
1.66619766925703,0.846
1.66619766925703,0.848
1.68974668358917,0.848
1.68974668358917,0.85
1.69560894478815,0.85
1.69560894478815,0.852
1.70109004391498,0.852
1.70109004391498,0.854
1.73668769794664,0.854
1.73668769794664,0.856
1.75473744708114,0.856
1.75473744708114,0.858
1.75716800198876,0.858
1.75716800198876,0.86
1.86228703364655,0.86
1.86228703364655,0.862
1.86686457900172,0.862
1.86686457900172,0.864
1.88532165075645,0.864
1.88532165075645,0.866
1.88721910256658,0.866
1.88721910256658,0.868
1.93901166044049,0.868
1.93901166044049,0.87
1.96104901613876,0.87
1.96104901613876,0.872
1.97170982201038,0.872
1.97170982201038,0.874
1.97392271376395,0.874
1.97392271376395,0.876
2.00013219737976,0.876
2.00013219737976,0.878
2.03919622774331,0.878
2.03919622774331,0.88
2.11988531658744,0.88
2.11988531658744,0.882
2.16866099656238,0.882
2.16866099656238,0.884
2.19740645671093,0.884
2.19740645671093,0.886
2.19953587408431,0.886
2.19953587408431,0.888
2.2313505422652,0.888
2.2313505422652,0.89
2.23421364460594,0.89
2.23421364460594,0.892
2.25781692140727,0.892
2.25781692140727,0.894
2.27351349686865,0.894
2.27351349686865,0.896
2.27367482788628,0.896
2.27367482788628,0.898
2.30851014431795,0.898
2.30851014431795,0.9
2.34639411185748,0.9
2.34639411185748,0.902
2.35083335382211,0.902
2.35083335382211,0.904
2.35278791722209,0.904
2.35278791722209,0.906
2.35991785979816,0.906
2.35991785979816,0.908
2.36168273977165,0.908
2.36168273977165,0.91
2.4446845678583,0.91
2.4446845678583,0.912
2.44590109991257,0.912
2.44590109991257,0.914
2.47546190918268,0.914
2.47546190918268,0.916
2.50890935319071,0.916
2.50890935319071,0.918
2.52175512980342,0.918
2.52175512980342,0.92
2.53754785279432,0.92
2.53754785279432,0.922
2.55465121878755,0.922
2.55465121878755,0.924
2.57481654635458,0.924
2.57481654635458,0.926
2.71445641338045,0.926
2.71445641338045,0.928
2.73189190496628,0.928
2.73189190496628,0.93
2.85769974236651,0.93
2.85769974236651,0.932
2.93831186507322,0.932
2.93831186507322,0.934
2.96528604376516,0.934
2.96528604376516,0.936
2.98319754404395,0.936
2.98319754404395,0.938
3.08364597711517,0.938
3.08364597711517,0.94
3.10507374378869,0.94
3.10507374378869,0.942
3.12789973282369,0.942
3.12789973282369,0.944
3.18532198323896,0.944
3.18532198323896,0.946
3.19338732759973,0.946
3.19338732759973,0.948
3.22393425976003,0.948
3.22393425976003,0.95
3.24756251429207,0.95
3.24756251429207,0.952
3.25408785879279,0.952
3.25408785879279,0.954
3.28171637775603,0.954
3.28171637775603,0.956
3.32713299823984,0.956
3.32713299823984,0.958
3.36172685651737,0.958
3.36172685651737,0.96
3.46323625302775,0.96
3.46323625302775,0.962
3.50086759757585,0.962
3.50086759757585,0.964
3.68515003999143,0.964
3.68515003999143,0.966
3.89462132376025,0.966
3.89462132376025,0.968
4.0703911306087,0.968
4.0703911306087,0.97
4.1202582724253,0.97
4.1202582724253,0.972
4.1427046376873,0.972
4.1427046376873,0.974
4.53515040653979,0.974
4.53515040653979,0.976
4.8136040364642,0.976
4.8136040364642,0.978
5.47693316311336,0.978
5.47693316311336,0.98
6.17533534325497,0.98
6.17533534325497,0.982
6.6784893585941,0.982
6.6784893585941,0.984
7.43150141740013,0.984
7.43150141740013,0.986
7.75538029843909,0.986
7.75538029843909,0.988
8.29768191064588,0.988
8.29768191064588,0.99
10.0178290941818,0.99
10.0178290941818,0.992
10.8966658056463,0.992
10.8966658056463,0.994
19.0818464284885,0.994
19.0818464284885,0.996
40.9696427023532,0.996
40.9696427023532,0.998
177.721190137449,0.998
177.721190137449,1
Inf,1


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/relion_shiftx_3400.dat <==
x,y
-10,0
-9.04761904761905,0.004
-8.09523809523809,0
-7.14285714285714,0
-6.19047619047619,0.002
-5.23809523809524,0.002
-4.28571428571429,0
-3.33333333333333,0
-2.38095238095238,0
-1.42857142857143,0.018
-0.476190476190476,0.446
0.476190476190476,0.492
1.42857142857143,0.03
2.38095238095238,0
3.33333333333333,0
4.28571428571429,0.002
5.23809523809524,0
6.19047619047619,0
7.14285714285714,0.002
8.09523809523809,0
9.04761904761905,0.002
10,0


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/relion_shifty_3400.dat <==
x,y
-10,0
-9.04761904761905,0
-8.09523809523809,0
-7.14285714285714,0.002
-6.19047619047619,0.002
-5.23809523809524,0.002
-4.28571428571429,0
-3.33333333333333,0.002
-2.38095238095238,0.004
-1.42857142857143,0.012
-0.476190476190476,0.438
0.476190476190476,0.504
1.42857142857143,0.032
2.38095238095238,0
3.33333333333333,0
4.28571428571429,0
5.23809523809524,0
6.19047619047619,0
7.14285714285714,0
8.09523809523809,0.002
9.04761904761905,0
10,0


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/relion_tilt_3400.dat <==
x,y
-180,0
-178.99721448468,0
-177.994428969359,0
-176.991643454039,0
-175.988857938719,0
-174.986072423398,0
-173.983286908078,0
-172.980501392758,0
-171.977715877437,0
-170.974930362117,0
-169.972144846797,0
-168.969359331476,0
-167.966573816156,0
-166.963788300836,0
-165.961002785515,0
-164.958217270195,0
-163.955431754875,0
-162.952646239554,0
-161.949860724234,0
-160.947075208914,0
-159.944289693593,0
-158.941504178273,0
-157.938718662953,0
-156.935933147632,0
-155.933147632312,0
-154.930362116992,0
-153.927576601671,0
-152.924791086351,0
-151.922005571031,0
-150.91922005571,0
-149.91643454039,0
-148.91364902507,0
-147.910863509749,0
-146.908077994429,0
-145.905292479109,0
-144.902506963788,0
-143.899721448468,0
-142.896935933148,0
-141.894150417827,0
-140.891364902507,0
-139.888579387187,0
-138.885793871866,0
-137.883008356546,0
-136.880222841226,0
-135.877437325905,0
-134.874651810585,0
-133.871866295265,0
-132.869080779944,0
-131.866295264624,0
-130.863509749304,0
-129.860724233983,0
-128.857938718663,0
-127.855153203343,0
-126.852367688022,0
-125.849582172702,0
-124.846796657382,0
-123.844011142061,0
-122.841225626741,0
-121.838440111421,0
-120.8356545961,0
-119.83286908078,0
-118.83008356546,0
-117.827298050139,0
-116.824512534819,0
-115.821727019499,0
-114.818941504178,0
-113.816155988858,0
-112.813370473538,0
-111.810584958217,0
-110.807799442897,0
-109.805013927577,0
-108.802228412256,0
-107.799442896936,0
-106.796657381616,0
-105.793871866295,0
-104.791086350975,0
-103.788300835655,0
-102.785515320334,0
-101.782729805014,0
-100.779944289694,0
-99.7771587743733,0
-98.7743732590529,0
-97.7715877437326,0
-96.7688022284123,0
-95.7660167130919,0
-94.7632311977716,0
-93.7604456824512,0
-92.7576601671309,0
-91.7548746518106,0
-90.7520891364903,0
-89.7493036211699,0
-88.7465181058496,0
-87.7437325905292,0
-86.7409470752089,0
-85.7381615598886,0
-84.7353760445682,0
-83.7325905292479,0
-82.7298050139276,0
-81.7270194986072,0
-80.7242339832869,0
-79.7214484679666,0
-78.7186629526462,0
-77.7158774373259,0
-76.7130919220056,0
-75.7103064066852,0
-74.7075208913649,0
-73.7047353760446,0
-72.7019498607242,0
-71.6991643454039,0
-70.6963788300836,0
-69.6935933147632,0
-68.6908077994429,0
-67.6880222841226,0
-66.6852367688022,0
-65.6824512534819,0
-64.6796657381616,0
-63.6768802228412,0
-62.6740947075209,0
-61.6713091922006,0
-60.6685236768802,0
-59.6657381615599,0
-58.6629526462396,0
-57.6601671309192,0
-56.6573816155989,0
-55.6545961002786,0
-54.6518105849582,0
-53.6490250696379,0
-52.6462395543175,0
-51.6434540389972,0
-50.6406685236769,0
-49.6378830083565,0
-48.6350974930362,0
-47.6323119777159,0
-46.6295264623955,0
-45.6267409470752,0.002
-44.6239554317549,0
-43.6211699164346,0
-42.6183844011142,0
-41.6155988857939,0.002
-40.6128133704735,0
-39.6100278551532,0.002
-38.6072423398329,0
-37.6044568245125,0
-36.6016713091922,0
-35.5988857938719,0
-34.5961002785515,0
-33.5933147632312,0
-32.5905292479109,0
-31.5877437325905,0
-30.5849582172702,0
-29.5821727019499,0
-28.5793871866295,0
-27.5766016713092,0
-26.5738161559889,0
-25.5710306406685,0
-24.5682451253482,0
-23.5654596100279,0
-22.5626740947075,0
-21.5598885793872,0
-20.5571030640669,0
-19.5543175487465,0
-18.5515320334262,0
-17.5487465181058,0
-16.5459610027855,0
-15.5431754874652,0
-14.5403899721449,0
-13.5376044568245,0
-12.5348189415042,0
-11.5320334261839,0
-10.5292479108635,0
-9.52646239554318,0
-8.52367688022284,0
-7.5208913649025,0
-6.51810584958218,0
-5.51532033426184,0.008
-4.5125348189415,0.038
-3.50974930362116,0.058
-2.50696378830082,0.104
-1.50417827298051,0.18
-0.50139275766017,0.2
0.50139275766017,0.198
1.50417827298051,0.122
2.50696378830082,0.044
3.50974930362116,0.022
4.5125348189415,0.006
5.51532033426184,0
6.51810584958218,0.002
7.5208913649025,0
8.52367688022284,0
9.52646239554318,0
10.5292479108635,0
11.5320334261839,0
12.5348189415042,0
13.5376044568245,0
14.5403899721449,0.002
15.5431754874652,0
16.5459610027855,0
17.5487465181058,0
18.5515320334262,0
19.5543175487465,0
20.5571030640669,0
21.5598885793872,0
22.5626740947075,0
23.5654596100279,0
24.5682451253482,0
25.5710306406685,0
26.5738161559889,0
27.5766016713092,0
28.5793871866295,0
29.5821727019499,0
30.5849582172702,0
31.5877437325905,0
32.5905292479109,0
33.5933147632312,0
34.5961002785515,0
35.5988857938719,0
36.6016713091922,0
37.6044568245125,0
38.6072423398329,0
39.6100278551532,0
40.6128133704735,0
41.6155988857939,0
42.6183844011142,0
43.6211699164346,0
44.6239554317549,0
45.6267409470752,0
46.6295264623955,0
47.6323119777159,0
48.6350974930362,0
49.6378830083565,0
50.6406685236769,0
51.6434540389972,0
52.6462395543176,0
53.6490250696379,0
54.6518105849582,0
55.6545961002786,0
56.6573816155989,0
57.6601671309192,0
58.6629526462395,0
59.6657381615599,0
60.6685236768802,0.002
61.6713091922006,0.002
62.6740947075209,0
63.6768802228412,0
64.6796657381616,0
65.6824512534819,0
66.6852367688022,0
67.6880222841226,0
68.6908077994429,0.002
69.6935933147632,0
70.6963788300836,0.002
71.6991643454039,0
72.7019498607242,0
73.7047353760446,0.002
74.7075208913649,0
75.7103064066852,0
76.7130919220056,0
77.7158774373259,0
78.7186629526462,0
79.7214484679666,0
80.7242339832869,0
81.7270194986073,0
82.7298050139276,0
83.7325905292479,0
84.7353760445682,0
85.7381615598886,0
86.7409470752089,0
87.7437325905292,0
88.7465181058496,0
89.7493036211699,0
90.7520891364903,0
91.7548746518106,0
92.7576601671309,0
93.7604456824512,0
94.7632311977716,0
95.7660167130919,0
96.7688022284123,0
97.7715877437326,0
98.7743732590529,0
99.7771587743733,0
100.779944289694,0
101.782729805014,0
102.785515320334,0
103.788300835655,0
104.791086350975,0
105.793871866295,0
106.796657381616,0
107.799442896936,0
108.802228412256,0
109.805013927577,0
110.807799442897,0
111.810584958217,0
112.813370473538,0
113.816155988858,0
114.818941504178,0
115.821727019499,0
116.824512534819,0
117.827298050139,0
118.83008356546,0
119.83286908078,0
120.8356545961,0
121.838440111421,0
122.841225626741,0
123.844011142061,0
124.846796657382,0
125.849582172702,0
126.852367688022,0
127.855153203343,0
128.857938718663,0
129.860724233983,0
130.863509749304,0
131.866295264624,0
132.869080779944,0
133.871866295265,0
134.874651810585,0
135.877437325905,0
136.880222841226,0
137.883008356546,0
138.885793871866,0
139.888579387187,0
140.891364902507,0
141.894150417827,0
142.896935933148,0
143.899721448468,0
144.902506963788,0
145.905292479109,0
146.908077994429,0
147.910863509749,0
148.91364902507,0
149.91643454039,0
150.91922005571,0
151.922005571031,0
152.924791086351,0
153.927576601671,0
154.930362116992,0
155.933147632312,0
156.935933147632,0
157.938718662953,0
158.941504178273,0
159.944289693593,0
160.947075208914,0
161.949860724234,0
162.952646239554,0
163.955431754875,0
164.958217270195,0
165.961002785515,0
166.963788300836,0
167.966573816156,0
168.969359331476,0
169.972144846797,0
170.974930362117,0
171.977715877437,0
172.980501392758,0
173.983286908078,0
174.986072423398,0
175.988857938719,0
176.991643454039,0
177.994428969359,0
178.99721448468,0
180,0


==> CryoEM-Joint Reconstruction/new_results/fig56_with_relion/relion_tilt_3400_cdf.dat <==
x,y
-Inf,0
-30.6003264937056,0
-30.6003264937056,0.002
-5.91865397548501,0.002
-5.91865397548501,0.004
-5.58967566647459,0.004
-5.58967566647459,0.006
-5.24341799145963,0.006
-5.24341799145963,0.008
-5.15782905378677,0.008
-5.15782905378677,0.01
-5.15391078681433,0.01
-5.15391078681433,0.012
-5.11500309341033,0.012
-5.11500309341033,0.014
-4.93755512098368,0.014
-4.93755512098368,0.016
-4.88763903558813,0.016
-4.88763903558813,0.018
-4.86951690204954,0.018
-4.86951690204954,0.02
-4.84459080885279,0.02
-4.84459080885279,0.022
-4.80742613002877,0.022
-4.80742613002877,0.024
-4.79044989102946,0.024
-4.79044989102946,0.026
-4.73639705434474,0.026
-4.73639705434474,0.028
-4.67023533976526,0.028
-4.67023533976526,0.03
-4.58985298981877,0.03
-4.58985298981877,0.032
-4.58814767609524,0.032
-4.58814767609524,0.034
-4.53834967012453,0.034
-4.53834967012453,0.036
-4.46880546449824,0.036
-4.46880546449824,0.038
-4.45264879239759,0.038
-4.45264879239759,0.04
-4.36812477031103,0.04
-4.36812477031103,0.042
-4.36515977795927,0.042
-4.36515977795927,0.044
-4.33525704430113,0.044
-4.33525704430113,0.046
-4.2432303119048,0.046
-4.2432303119048,0.048
-4.16707607795929,0.048
-4.16707607795929,0.05
-4.03669428857473,0.05
-4.03669428857473,0.052
-3.98788494508369,0.052
-3.98788494508369,0.054
-3.95333659969556,0.054
-3.95333659969556,0.056
-3.91428477214022,0.056
-3.91428477214022,0.058
-3.87479692059355,0.058
-3.87479692059355,0.06
-3.81640676989616,0.06
-3.81640676989616,0.062
-3.78993538973817,0.062
-3.78993538973817,0.064
-3.75693599883053,0.064
-3.75693599883053,0.066
-3.68737455274328,0.066
-3.68737455274328,0.068
-3.68637290291607,0.068
-3.68637290291607,0.07
-3.68481048988479,0.07
-3.68481048988479,0.072
-3.663590661222,0.072
-3.663590661222,0.074
-3.49235315167113,0.074
-3.49235315167113,0.076
-3.3871421251616,0.076
-3.3871421251616,0.078
-3.38279566556724,0.078
-3.38279566556724,0.08
-3.38057947627422,0.08
-3.38057947627422,0.082
-3.32895450047253,0.082
-3.32895450047253,0.084
-3.2735504559576,0.084
-3.2735504559576,0.086
-3.26820185142259,0.086
-3.26820185142259,0.088
-3.23413100439515,0.088
-3.23413100439515,0.09
-3.20995121641405,0.09
-3.20995121641405,0.092
-3.1316923250514,0.092
-3.1316923250514,0.094
-3.05829767529623,0.094
-3.05829767529623,0.096
-2.94806972279356,0.096
-2.94806972279356,0.098
-2.94196417257038,0.098
-2.94196417257038,0.1
-2.92694118614759,0.1
-2.92694118614759,0.102
-2.91801593411995,0.102
-2.91801593411995,0.104
-2.85943966798593,0.104
-2.85943966798593,0.106
-2.85633375217387,0.106
-2.85633375217387,0.108
-2.85059781835832,0.108
-2.85059781835832,0.11
-2.80928348037476,0.11
-2.80928348037476,0.112
-2.75408597735143,0.112
-2.75408597735143,0.114
-2.70622793758315,0.114
-2.70622793758315,0.116
-2.65641496530119,0.116
-2.65641496530119,0.118
-2.64372040779529,0.118
-2.64372040779529,0.12
-2.64256052582213,0.12
-2.64256052582213,0.122
-2.63638260746237,0.122
-2.63638260746237,0.124
-2.59898661582938,0.124
-2.59898661582938,0.126
-2.59134360692188,0.126
-2.59134360692188,0.128
-2.59058872447275,0.128
-2.59058872447275,0.13
-2.56656226098253,0.13
-2.56656226098253,0.132
-2.55036072741916,0.132
-2.55036072741916,0.134
-2.50346860282246,0.134
-2.50346860282246,0.136
-2.50314571784922,0.136
-2.50314571784922,0.138
-2.48768965485014,0.138
-2.48768965485014,0.14
-2.46983271023059,0.14
-2.46983271023059,0.142
-2.44079194390335,0.142
-2.44079194390335,0.144
-2.42828079534334,0.144
-2.42828079534334,0.146
-2.40935371914029,0.146
-2.40935371914029,0.148
-2.38828007626374,0.148
-2.38828007626374,0.15
-2.36772819265279,0.15
-2.36772819265279,0.152
-2.35400284645682,0.152
-2.35400284645682,0.154
-2.3293857378862,0.154
-2.3293857378862,0.156
-2.31536909899675,0.156
-2.31536909899675,0.158
-2.29849131741706,0.158
-2.29849131741706,0.16
-2.28614723252308,0.16
-2.28614723252308,0.162
-2.27490051474149,0.162
-2.27490051474149,0.164
-2.26564361209013,0.164
-2.26564361209013,0.166
-2.24888788831061,0.166
-2.24888788831061,0.168
-2.23830171538896,0.168
-2.23830171538896,0.17
-2.18333274285052,0.17
-2.18333274285052,0.172
-2.18264031910742,0.172
-2.18264031910742,0.174
-2.17775818966866,0.174
-2.17775818966866,0.176
-2.15315796403955,0.176
-2.15315796403955,0.178
-2.1457753171648,0.178
-2.1457753171648,0.18
-2.14345335684074,0.18
-2.14345335684074,0.182
-2.12272980356305,0.182
-2.12272980356305,0.184
-2.10337078525011,0.184
-2.10337078525011,0.186
-2.09637421050792,0.186
-2.09637421050792,0.188
-2.09007061219278,0.188
-2.09007061219278,0.19
-2.08811449965609,0.19
-2.08811449965609,0.192
-2.08335752660749,0.192
-2.08335752660749,0.194
-2.06239608769543,0.194
-2.06239608769543,0.196
-2.05046348741799,0.196
-2.05046348741799,0.198
-2.04519222831756,0.198
-2.04519222831756,0.2
-2.03883162222315,0.2
-2.03883162222315,0.202
-2.01698048113037,0.202
-2.01698048113037,0.204
-2.01244325677753,0.204
-2.01244325677753,0.206
-1.9710832838532,0.206
-1.9710832838532,0.208
-1.92371930731129,0.208
-1.92371930731129,0.21
-1.91604202034968,0.21
-1.91604202034968,0.212
-1.91400242078141,0.212
-1.91400242078141,0.214
-1.91245745914635,0.214
-1.91245745914635,0.216
-1.90156355933312,0.216
-1.90156355933312,0.218
-1.88854320350633,0.218
-1.88854320350633,0.22
-1.8727579802487,0.22
-1.8727579802487,0.222
-1.85184578935678,0.222
-1.85184578935678,0.224
-1.84809030446529,0.224
-1.84809030446529,0.226
-1.83535082876413,0.226
-1.83535082876413,0.228
-1.83258154667693,0.228
-1.83258154667693,0.23
-1.82542913644641,0.23
-1.82542913644641,0.232
-1.80829882525725,0.232
-1.80829882525725,0.234
-1.79363745323,0.234
-1.79363745323,0.236
-1.7745267801794,0.236
-1.7745267801794,0.238
-1.73888921790858,0.238
-1.73888921790858,0.24
-1.7273067400041,0.24
-1.7273067400041,0.242
-1.72184468513771,0.242
-1.72184468513771,0.244
-1.71735747518729,0.244
-1.71735747518729,0.246
-1.71057188726812,0.246
-1.71057188726812,0.248
-1.70554071086483,0.248
-1.70554071086483,0.25
-1.68421671721644,0.25
-1.68421671721644,0.252
-1.66666075123962,0.252
-1.66666075123962,0.254
-1.60092460769539,0.254
-1.60092460769539,0.256
-1.58317964972948,0.256
-1.58317964972948,0.258
-1.57963128310525,0.258
-1.57963128310525,0.26
-1.57239662863246,0.26
-1.57239662863246,0.262
-1.57078182494561,0.262
-1.57078182494561,0.264
-1.55643613337128,0.264
-1.55643613337128,0.266
-1.54673950506924,0.266
-1.54673950506924,0.268
-1.5292560702364,0.268
-1.5292560702364,0.27
-1.51934999537384,0.27
-1.51934999537384,0.272
-1.50699868880956,0.272
-1.50699868880956,0.274
-1.50247463846625,0.274
-1.50247463846625,0.276
-1.49070262864803,0.276
-1.49070262864803,0.278
-1.48221659075474,0.278
-1.48221659075474,0.28
-1.47709096523401,0.28
-1.47709096523401,0.282
-1.4439603972661,0.282
-1.4439603972661,0.284
-1.42165465844015,0.284
-1.42165465844015,0.286
-1.41652725515302,0.286
-1.41652725515302,0.288
-1.40438247915536,0.288
-1.40438247915536,0.29
-1.39250912130994,0.29
-1.39250912130994,0.292
-1.36623864640627,0.292
-1.36623864640627,0.294
-1.31621049596372,0.294
-1.31621049596372,0.296
-1.31574771552011,0.296
-1.31574771552011,0.298
-1.31020951467267,0.298
-1.31020951467267,0.3
-1.29885007010961,0.3
-1.29885007010961,0.302
-1.27452631623677,0.302
-1.27452631623677,0.304
-1.26442748256756,0.304
-1.26442748256756,0.306
-1.24370834251877,0.306
-1.24370834251877,0.308
-1.24337199580458,0.308
-1.24337199580458,0.31
-1.2418480528466,0.31
-1.2418480528466,0.312
-1.23742902712757,0.312
-1.23742902712757,0.314
-1.21145143076041,0.314
-1.21145143076041,0.316
-1.21030818992447,0.316
-1.21030818992447,0.318
-1.2070891706946,0.318
-1.2070891706946,0.32
-1.16469867925954,0.32
-1.16469867925954,0.322
-1.15147667278897,0.322
-1.15147667278897,0.324
-1.11636202679769,0.324
-1.11636202679769,0.326
-1.11601785094244,0.326
-1.11601785094244,0.328
-1.11015107619814,0.328
-1.11015107619814,0.33
-1.08988525591987,0.33
-1.08988525591987,0.332
-1.07838779472057,0.332
-1.07838779472057,0.334
-1.02833638084661,0.334
-1.02833638084661,0.336
-1.02725626634205,0.336
-1.02725626634205,0.338
-1.02278523160138,0.338
-1.02278523160138,0.34
-0.974276461837394,0.34
-0.974276461837394,0.342
-0.974067924340133,0.342
-0.974067924340133,0.344
-0.968694780534064,0.344
-0.968694780534064,0.346
-0.956564159753835,0.346
-0.956564159753835,0.348
-0.953313439490382,0.348
-0.953313439490382,0.35
-0.948366364961723,0.35
-0.948366364961723,0.352
-0.926433522939204,0.352
-0.926433522939204,0.354
-0.899198858853734,0.354
-0.899198858853734,0.356
-0.878445722773881,0.356
-0.878445722773881,0.358
-0.870842625678735,0.358
-0.870842625678735,0.36
-0.868508148583442,0.36
-0.868508148583442,0.362
-0.858518460529893,0.362
-0.858518460529893,0.364
-0.850553896531315,0.364
-0.850553896531315,0.366
-0.803983717064615,0.366
-0.803983717064615,0.368
-0.803415282030018,0.368
-0.803415282030018,0.37
-0.793884226600937,0.37
-0.793884226600937,0.372
-0.769129193405326,0.372
-0.769129193405326,0.374
-0.732154702979673,0.374
-0.732154702979673,0.376
-0.730315190418922,0.376
-0.730315190418922,0.378
-0.719632266916708,0.378
-0.719632266916708,0.38
-0.670665042889174,0.38
-0.670665042889174,0.382
-0.664849418467905,0.382
-0.664849418467905,0.384
-0.647774659995547,0.384
-0.647774659995547,0.386
-0.609461797376553,0.386
-0.609461797376553,0.388
-0.600574564073707,0.388
-0.600574564073707,0.39
-0.595939748806295,0.39
-0.595939748806295,0.392
-0.578552576851568,0.392
-0.578552576851568,0.394
-0.572511524183357,0.394
-0.572511524183357,0.396
-0.566480304639802,0.396
-0.566480304639802,0.398
-0.565927677549109,0.398
-0.565927677549109,0.4
-0.553703084398769,0.4
-0.553703084398769,0.402
-0.533590063239448,0.402
-0.533590063239448,0.404
-0.531027922722672,0.404
-0.531027922722672,0.406
-0.530253020384303,0.406
-0.530253020384303,0.408
-0.526448090940067,0.408
-0.526448090940067,0.41
-0.518036049521301,0.41
-0.518036049521301,0.412
-0.513037529469322,0.412
-0.513037529469322,0.414
-0.50446738686734,0.414
-0.50446738686734,0.416
-0.490861050756274,0.416
-0.490861050756274,0.418
-0.48582257456445,0.418
-0.48582257456445,0.42
-0.479260190394754,0.42
-0.479260190394754,0.422
-0.442780615106679,0.422
-0.442780615106679,0.424
-0.424071097077592,0.424
-0.424071097077592,0.426
-0.406945990945499,0.426
-0.406945990945499,0.428
-0.402036922265184,0.428
-0.402036922265184,0.43
-0.392936331568406,0.43
-0.392936331568406,0.432
-0.386835968450675,0.432
-0.386835968450675,0.434
-0.374779674520071,0.434
-0.374779674520071,0.436
-0.357378795938101,0.436
-0.357378795938101,0.438
-0.35331649353878,0.438
-0.35331649353878,0.44
-0.345201427242788,0.44
-0.345201427242788,0.442
-0.34374038206339,0.442
-0.34374038206339,0.444
-0.342839897231526,0.444
-0.342839897231526,0.446
-0.342477452192921,0.446
-0.342477452192921,0.448
-0.340075790162612,0.448
-0.340075790162612,0.45
-0.338926287657184,0.45
-0.338926287657184,0.452
-0.324849687711854,0.452
-0.324849687711854,0.454
-0.321524355974271,0.454
-0.321524355974271,0.456
-0.320181471741005,0.456
-0.320181471741005,0.458
-0.294253231052793,0.458
-0.294253231052793,0.46
-0.293557791592289,0.46
-0.293557791592289,0.462
-0.292278002863422,0.462
-0.292278002863422,0.464
-0.291582166393062,0.464
-0.291582166393062,0.466
-0.291343952932005,0.466
-0.291343952932005,0.468
-0.291150005548541,0.468
-0.291150005548541,0.47
-0.283175842866779,0.47
-0.283175842866779,0.472
-0.271895978189638,0.472
-0.271895978189638,0.474
-0.24798915597034,0.474
-0.24798915597034,0.476
-0.24349911956442,0.476
-0.24349911956442,0.478
-0.229845771821651,0.478
-0.229845771821651,0.48
-0.221826525401876,0.48
-0.221826525401876,0.482
-0.213641753567708,0.482
-0.213641753567708,0.484
-0.205191018305776,0.484
-0.205191018305776,0.486
-0.199245911149299,0.486
-0.199245911149299,0.488
-0.198170131324877,0.488
-0.198170131324877,0.49
-0.187880670813004,0.49
-0.187880670813004,0.492
-0.165789467526722,0.492
-0.165789467526722,0.494
-0.145476932258196,0.494
-0.145476932258196,0.496
-0.141515092022927,0.496
-0.141515092022927,0.498
-0.138082913373631,0.498
-0.138082913373631,0.5
-0.104539687962402,0.5
-0.104539687962402,0.502
-0.0811059922397055,0.502
-0.0811059922397055,0.504
-0.074668181811656,0.504
-0.074668181811656,0.506
-0.0624063323424877,0.506
-0.0624063323424877,0.508
-0.0566930287650499,0.508
-0.0566930287650499,0.51
-0.0329549116352377,0.51
-0.0329549116352377,0.512
-0.0256592977425591,0.512
-0.0256592977425591,0.514
-0.0234903298110091,0.514
-0.0234903298110091,0.516
-0.000886547584520564,0.516
-0.000886547584520564,0.518
0.00120884806442898,0.518
0.00120884806442898,0.52
0.012813808074816,0.52
0.012813808074816,0.522
0.0155922100778748,0.522
0.0155922100778748,0.524
0.0207294995747933,0.524
0.0207294995747933,0.526
0.0245244313546875,0.526
0.0245244313546875,0.528
0.0276541163676758,0.528
0.0276541163676758,0.53
0.0321082201630968,0.53
0.0321082201630968,0.532
0.0417430493001945,0.532
0.0417430493001945,0.534
0.0705523063123923,0.534
0.0705523063123923,0.536
0.080460595722899,0.536
0.080460595722899,0.538
0.0926822072260011,0.538
0.0926822072260011,0.54
0.121186100457693,0.54
0.121186100457693,0.542
0.127201476031602,0.542
0.127201476031602,0.544
0.132548915330468,0.544
0.132548915330468,0.546
0.135333871358562,0.546
0.135333871358562,0.548
0.140360828333384,0.548
0.140360828333384,0.55
0.169881357261201,0.55
0.169881357261201,0.552
0.200121951558027,0.552
0.200121951558027,0.554
0.223033559100275,0.554
0.223033559100275,0.556
0.253596875628566,0.556
0.253596875628566,0.558
0.264449641942922,0.558
0.264449641942922,0.56
0.270590257901714,0.56
0.270590257901714,0.562
0.291656204993966,0.562
0.291656204993966,0.564
0.305242346558476,0.564
0.305242346558476,0.566
0.312127251406895,0.566
0.312127251406895,0.568
0.318585237578741,0.568
0.318585237578741,0.57
0.340873651299811,0.57
0.340873651299811,0.572
0.34153203214806,0.572
0.34153203214806,0.574
0.347161503588316,0.574
0.347161503588316,0.576
0.361082534667787,0.576
0.361082534667787,0.578
0.378930091994867,0.578
0.378930091994867,0.58
0.379620244596424,0.58
0.379620244596424,0.582
0.424837273570949,0.582
0.424837273570949,0.584
0.441196885721651,0.584
0.441196885721651,0.586
0.44792022194897,0.586
0.44792022194897,0.588
0.451997830044895,0.588
0.451997830044895,0.59
0.459080768185757,0.59
0.459080768185757,0.592
0.485695448388469,0.592
0.485695448388469,0.594
0.508660450836642,0.594
0.508660450836642,0.596
0.509908718388233,0.596
0.509908718388233,0.598
0.517941061828527,0.598
0.517941061828527,0.6
0.568320850376242,0.6
0.568320850376242,0.602
0.571283806949393,0.602
0.571283806949393,0.604
0.573504046537828,0.604
0.573504046537828,0.606
0.577071692113314,0.606
0.577071692113314,0.608
0.580796452226576,0.608
0.580796452226576,0.61
0.585581493574998,0.61
0.585581493574998,0.612
0.588675198090433,0.612
0.588675198090433,0.614
0.604892962973163,0.614
0.604892962973163,0.616
0.619229045158207,0.616
0.619229045158207,0.618
0.622597193560926,0.618
0.622597193560926,0.62
0.63059156440156,0.62
0.63059156440156,0.622
0.633615473627268,0.622
0.633615473627268,0.624
0.634683935994603,0.624
0.634683935994603,0.626
0.65259586636838,0.626
0.65259586636838,0.628
0.656897989066509,0.628
0.656897989066509,0.63
0.671357987947807,0.63
0.671357987947807,0.632
0.692328544537324,0.632
0.692328544537324,0.634
0.716826443726257,0.634
0.716826443726257,0.636
0.732993175896539,0.636
0.732993175896539,0.638
0.733036602393189,0.638
0.733036602393189,0.64
0.737154767668345,0.64
0.737154767668345,0.642
0.743295837024508,0.642
0.743295837024508,0.644
0.752085470653887,0.644
0.752085470653887,0.646
0.76332191814292,0.646
0.76332191814292,0.648
0.767368877466339,0.648
0.767368877466339,0.65
0.76837282598293,0.65
0.76837282598293,0.652
0.790843945384666,0.652
0.790843945384666,0.654
0.807546523999327,0.654
0.807546523999327,0.656
0.810955255082379,0.656
0.810955255082379,0.658
0.816307665825971,0.658
0.816307665825971,0.66
0.828255052485585,0.66
0.828255052485585,0.662
0.840755144984014,0.662
0.840755144984014,0.664
0.84431560513115,0.664
0.84431560513115,0.666
0.844320848103691,0.666
0.844320848103691,0.668
0.845089993978712,0.668
0.845089993978712,0.67
0.857087233774362,0.67
0.857087233774362,0.672
0.86575064972423,0.672
0.86575064972423,0.674
0.869221141075407,0.674
0.869221141075407,0.676
0.87068936497548,0.676
0.87068936497548,0.678
0.87697321810646,0.678
0.87697321810646,0.68
0.881051740092077,0.68
0.881051740092077,0.682
0.887103433046213,0.682
0.887103433046213,0.684
0.893242407249764,0.684
0.893242407249764,0.686
0.911107546886246,0.686
0.911107546886246,0.688
0.914444153424178,0.688
0.914444153424178,0.69
0.935789749235285,0.69
0.935789749235285,0.692
0.94470498791053,0.692
0.94470498791053,0.694
0.949982350227768,0.694
0.949982350227768,0.696
0.954377692127905,0.696
0.954377692127905,0.698
0.954833603486631,0.698
0.954833603486631,0.7
0.963685216534842,0.7
0.963685216534842,0.702
0.980922789389446,0.702
0.980922789389446,0.704
0.992316073848892,0.704
0.992316073848892,0.706
0.996371782341126,0.706
0.996371782341126,0.708
1.01420847403605,0.708
1.01420847403605,0.71
1.03147921600347,0.71
1.03147921600347,0.712
1.03555272667495,0.712
1.03555272667495,0.714
1.03809279859703,0.714
1.03809279859703,0.716
1.04347413271163,0.716
1.04347413271163,0.718
1.04565376987205,0.718
1.04565376987205,0.72
1.06345792511271,0.72
1.06345792511271,0.722
1.09346430696508,0.722
1.09346430696508,0.724
1.09414607837314,0.724
1.09414607837314,0.726
1.12977180227817,0.726
1.12977180227817,0.728
1.13257794856377,0.728
1.13257794856377,0.73
1.22078585503156,0.73
1.22078585503156,0.732
1.22552636302448,0.732
1.22552636302448,0.734
1.2284815853663,0.734
1.2284815853663,0.736
1.23198146262414,0.736
1.23198146262414,0.738
1.24367631682244,0.738
1.24367631682244,0.74
1.25309642910237,0.74
1.25309642910237,0.742
1.2652633452755,0.742
1.2652633452755,0.744
1.29030566306515,0.744
1.29030566306515,0.746
1.30050722955965,0.746
1.30050722955965,0.748
1.31843964035964,0.748
1.31843964035964,0.75
1.32210159562935,0.75
1.32210159562935,0.752
1.32240065874984,0.752
1.32240065874984,0.754
1.33870563270332,0.754
1.33870563270332,0.756
1.34248701100008,0.756
1.34248701100008,0.758
1.36574845229548,0.758
1.36574845229548,0.76
1.39256836570148,0.76
1.39256836570148,0.762
1.39787208948376,0.762
1.39787208948376,0.764
1.40001658243996,0.764
1.40001658243996,0.766
1.4168219705673,0.766
1.4168219705673,0.768
1.43650540218069,0.768
1.43650540218069,0.77
1.47987826213455,0.77
1.47987826213455,0.772
1.49493307523509,0.772
1.49493307523509,0.774
1.50230645028066,0.774
1.50230645028066,0.776
1.53215718860077,0.776
1.53215718860077,0.778
1.5327942499938,0.778
1.5327942499938,0.78
1.53463124960744,0.78
1.53463124960744,0.782
1.55459659237723,0.782
1.55459659237723,0.784
1.55981671687773,0.784
1.55981671687773,0.786
1.57190342317485,0.786
1.57190342317485,0.788
1.59159464007114,0.788
1.59159464007114,0.79
1.61693667648608,0.79
1.61693667648608,0.792
1.62002725962437,0.792
1.62002725962437,0.794
1.65741658853157,0.794
1.65741658853157,0.796
1.66585677987862,0.796
1.66585677987862,0.798
1.67800862141674,0.798
1.67800862141674,0.8
1.68124318910204,0.8
1.68124318910204,0.802
1.68603664909291,0.802
1.68603664909291,0.804
1.71199995996183,0.804
1.71199995996183,0.806
1.7196513190131,0.806
1.7196513190131,0.808
1.74222643032207,0.808
1.74222643032207,0.81
1.74607556908904,0.81
1.74607556908904,0.812
1.76171108891234,0.812
1.76171108891234,0.814
1.76301134739223,0.814
1.76301134739223,0.816
1.78715241149439,0.816
1.78715241149439,0.818
1.79958102148005,0.818
1.79958102148005,0.82
1.8029080172778,0.82
1.8029080172778,0.822
1.80415766591458,0.822
1.80415766591458,0.824
1.86372248674795,0.824
1.86372248674795,0.826
1.87405284109921,0.826
1.87405284109921,0.828
1.9046106795853,0.828
1.9046106795853,0.83
1.91020274164097,0.83
1.91020274164097,0.832
1.92371964807939,0.832
1.92371964807939,0.834
1.9329297258191,0.834
1.9329297258191,0.836
1.95888292276826,0.836
1.95888292276826,0.838
1.97645882707818,0.838
1.97645882707818,0.84
1.98053052640537,0.84
1.98053052640537,0.842
1.98926381981723,0.842
1.98926381981723,0.844
1.99179961073954,0.844
1.99179961073954,0.846
1.99326636780363,0.846
1.99326636780363,0.848
2.02381459311609,0.848
2.02381459311609,0.85
2.03572099617349,0.85
2.03572099617349,0.852
2.12442973559889,0.852
2.12442973559889,0.854
2.13462670004644,0.854
2.13462670004644,0.856
2.18325658100858,0.856
2.18325658100858,0.858
2.18607963790758,0.858
2.18607963790758,0.86
2.19297359652796,0.86
2.19297359652796,0.862
2.21073241979562,0.862
2.21073241979562,0.864
2.22567526053828,0.864
2.22567526053828,0.866
2.23885541011856,0.866
2.23885541011856,0.868
2.24120962383105,0.868
2.24120962383105,0.87
2.26253283472581,0.87
2.26253283472581,0.872
2.29267775455577,0.872
2.29267775455577,0.874
2.29384509227003,0.874
2.29384509227003,0.876
2.32906616254055,0.876
2.32906616254055,0.878
2.3615576766148,0.878
2.3615576766148,0.88
2.41388799771161,0.88
2.41388799771161,0.882
2.45084710588959,0.882
2.45084710588959,0.884
2.4617535983685,0.884
2.4617535983685,0.886
2.5552040016884,0.886
2.5552040016884,0.888
2.5918450541328,0.888
2.5918450541328,0.89
2.62121008276698,0.89
2.62121008276698,0.892
2.63133101358734,0.892
2.63133101358734,0.894
2.69373767154691,0.894
2.69373767154691,0.896
2.6956354806151,0.896
2.6956354806151,0.898
2.71337605985636,0.898
2.71337605985636,0.9
2.72908855958665,0.9
2.72908855958665,0.902
2.74538492011177,0.902
2.74538492011177,0.904
2.74760439187604,0.904
2.74760439187604,0.906
2.86730523948147,0.906
2.86730523948147,0.908
2.88907116911593,0.908
2.88907116911593,0.91
2.90630887911728,0.91
2.90630887911728,0.912
2.95676839931669,0.912
2.95676839931669,0.914
2.9626212365432,0.914
2.9626212365432,0.916
3.05007400459412,0.916
3.05007400459412,0.918
3.07151179329313,0.918
3.07151179329313,0.92
3.14569255527205,0.92
3.14569255527205,0.922
3.15153486691928,0.922
3.15153486691928,0.924
3.27169738609036,0.924
3.27169738609036,0.926
3.33541859606083,0.926
3.33541859606083,0.928
3.40676734592507,0.928
3.40676734592507,0.93
3.41997953748698,0.93
3.41997953748698,0.932
3.42365057897756,0.932
3.42365057897756,0.934
3.44509104748405,0.934
3.44509104748405,0.936
3.45090070281346,0.936
3.45090070281346,0.938
3.51779435202444,0.938
3.51779435202444,0.94
3.63158823212087,0.94
3.63158823212087,0.942
3.66945815438397,0.942
3.66945815438397,0.944
3.7580586056829,0.944
3.7580586056829,0.946
3.84282161759324,0.946
3.84282161759324,0.948
3.93462542680622,0.948
3.93462542680622,0.95
3.94877477954825,0.95
3.94877477954825,0.952
4.01870437951831,0.952
4.01870437951831,0.954
4.05252274244716,0.954
4.05252274244716,0.956
4.08988853483436,0.956
4.08988853483436,0.958
4.09740319176802,0.958
4.09740319176802,0.96
4.12444734793836,0.96
4.12444734793836,0.962
4.13264538700919,0.962
4.13264538700919,0.964
4.23797657617888,0.964
4.23797657617888,0.966
4.26247837563651,0.966
4.26247837563651,0.968
4.27937427585643,0.968
4.27937427585643,0.97
4.39535199341236,0.97
4.39535199341236,0.972
4.43129567911426,0.972
4.43129567911426,0.974
4.51140886617056,0.974
4.51140886617056,0.976
4.86044782353106,0.976
4.86044782353106,0.978
4.92075922198223,0.978
4.92075922198223,0.98
5.00055191415066,0.98
5.00055191415066,0.982
5.00090058647975,0.982
5.00090058647975,0.984
5.13164545785409,0.984
5.13164545785409,0.986
5.2155241024493,0.986
5.2155241024493,0.988
5.32681361679295,0.988
5.32681361679295,0.99
5.38383086629096,0.99
5.38383086629096,0.992
5.7938983846191,0.992
5.7938983846191,0.994
61.0744807697885,0.994
61.0744807697885,0.996
67.1694981411271,0.996
67.1694981411271,0.998
74.3471536689558,0.998
74.3471536689558,1
Inf,1


==> CryoEM-Joint Reconstruction/sections/BoxPlot.dat <==
-3,-0.0948844874504058
-3,-0.182612408728219
-3,-0.137475928463384
-3,-4.77719683768543
-3,-0.0789380973653313
-3,0.365730370457748
-3,0.0752468609956396
-3,-0.285555085370334
-3,0.474046722087459
-3,0.367190606311128
-3,-0.663318473881461
-3,0.663534647569567
-3,0.686519069688552
-3,-0.0665062588407186
-3,-0.0349455508831804
-3,-0.520066089140501
-3,-0.421388182886948
-3,1.52691327055966
-3,0.0350543603246543
-3,0.166897156551386
-3,-0.13114915852409
-3,-0.322486002359819
-3,-0.16407577111866
-3,-0.131631276215676
-3,0.0279397818916025
-3,0.455863078207127
-3,0.522233942606027
-3,-0.272641284817062
-3,0.393989993715625
-3,0.00993385939549363
-3,0.357256032351409
-3,0.334066707244469
-3,-0.0235728173013876
-3,-0.804355070770415
-3,-2.59707600678736
-3,5.49595933639998
-3,0.49060746077659
-3,0.65307658228564
-3,-0.602019455382534
-3,0.867296190054157
-3,-0.468789823018981
-3,-0.934201997194971
-3,-0.2038261923881
-3,-0.491422662361681
-3,0.0897415153328205
-3,3.84334236371317
-3,-0.296391015742034
-3,0.113490804382076
-3,-0.0492089436334053
-3,-0.40264302923673
-3,0.287401008087979
-3,0.33806025658212
-3,-0.0198019583934954
-3,-1.61996762374543
-3,0.477193221397608
-3,-2.47389432493809
-3,0.371488873178204
-3,-0.00801263512363359
-3,-0.111204259146628
-3,-0.396499806910457
-3,0.203152949534604
-3,0.0519497022063873
-3,0.0971307430340698
-3,0.48049570584381
-3,-0.487799798809636
-3,0.426424085717824
-3,0.169679917219772
-3,0.136094259327834
-3,0.55460430567485
-3,0.372842376870747
-3,-0.514265579987726
-3,-0.57658702034565
-3,0.0305511616177454
-3,0.511490266898022
-3,0.0118117448773183
-3,0.0149696730156381
-3,-0.0613001077849606
-3,-0.523953065522651
-3,-0.323941022599546
-3,0.589552496041058
-3,5.17692427044728
-3,-0.978058803182769
-3,0.0194998975956566
-2,0.269041115497216
-2,0.149488372713862
-2,-0.159969384376975
-2,0.439434432564817
-2,0.558440222397643
-2,-0.473610884737895
-2,0.0432550851239095
-2,-0.206850811313179
-2,0.36478771045529
-2,-3.51200861792252
-2,-0.563484810265512
-2,-0.37304215303102
-2,0.148432857483188
-2,0.773126586177921
-2,4.17635687859134
-2,-0.489814153546642
-2,0.221413788999943
-2,-0.332670713964614
-2,0.0924035081236942
-2,0.393302208772676
-2,0.696252353591373
-2,-0.28554269318019
-2,-0.524944389416673
-2,-0.494889480744052
-2,-4.87197453210524
-2,-0.22208479242134
-2,0.200779619400093
-2,-0.57243723507954
-2,-0.460330786135761
-2,-1.71511171292889
-2,0.167322127631288
-2,-4.94013327280751
-2,-4.76232980468873
-2,0.531115908728392
-2,0.0847156264555742
-2,-3.5657515282869
-2,-0.161032625680397
-2,-4.92990643421055
-2,-0.280115063617537
-2,0.670276516726601
-2,0.542196529164672
-2,-5.34915157761062
-2,-0.580899012052039
-2,-0.324335342632537
-2,0.686923647243697
-2,0.310942251606674
-2,-3.15359408032215
-2,-0.0344297149103192
-2,0.284430659526595
-2,1.22438229769687
-2,0.281841931294637
-2,-0.417988719916327
-2,-0.0857172495056286
-2,-0.047265352646535
-2,-0.0964373648221031
-2,-0.167908066485058
-2,-1.14889269593296
-2,0.311447070531889
-2,0.0279138418091018
-2,-0.274780127278845
-2,-0.354391981561917
-2,-0.239614923801219
-2,0.0390947705614209
-2,-0.30886450350305
-2,2.22760582752882
-2,-0.632818844708633
-2,0.169117455189599
-2,4.8072164583602
-2,2.23510879041094
-2,0.124367028910751
-2,1.16898384622515
-2,-0.329192904522105
-2,6.12703224306941
-2,0.0912862560565939
-2,0.285730563665329
-2,-0.354446344953547
-2,0.750695409803897
-2,0.0662687230964782
-2,0.213461045284757
-2,-0.408442252581124
-2,0.355134936101687
-2,-7.05189082803776
-2,0.499506704980045
-2,-0.00656354073433385
-2,-0.311669210905086
-2,0.616266861341954
-2,0.059912307472652
-2,0.305079419493249
-2,-0.0994942078423746
-2,0.0392019165330675
-2,0.326515492560015
-2,0.118283209559553
-2,-4.78758681774904
-2,0.672419448546974
-2,0.222543568053467
-2,-0.083752456598928
-2,7.83492635279696
-2,-0.443841984098361
-2,-0.265607553771622
-2,0.248155702561307
-2,-7.42304686642174
-2,0.642026006059074
-2,0.485701210406576
-2,0.0249947011242568
-2,0.0717429733355757
-2,-0.932183621959985
-1,-0.281032107852683
-1,-0.0353905662822047
-1,0.155383893443629
-1,0.151387334963018
-1,0.294701615100198
-1,4.42057131946631
-1,0.505410780801766
-1,1.27595911332428
-1,0.263710333406821
-1,0.297645490285636
-1,-0.46938973218619
-1,-0.557125189309863
-1,-0.429633432034567
-1,0.278359890254461
-1,0.277803269361047
-1,2.23242137442655
-1,0.196596658486996
-1,0.594769366324018
-1,0.675988552958412
-1,-0.00162825517417309
-1,-0.0815890640375334
-1,0.167715484180774
-1,-0.114469467971012
-1,0.382498535955529
-1,-2.98413609821243
-1,-0.533582958426112
-1,0.199520408849232
-1,0.077477481592475
-1,0.696060232157293
-1,-0.367108828691119
-1,-0.729959297393674
-1,0.473790234111336
-1,-1.34541905325485
-1,0.342876340680101
-1,-0.174528545342087
-1,-0.414093863142927
-1,3.34812893562929
-1,-0.245377471082975
-1,0.526365656358565
-1,-0.135359688671478
-1,-0.0387624505592055
-1,0.210347773448178
-1,-0.181322838604583
-1,-6.94750653924813
-1,-0.557145652685041
-1,-0.605223174975765
-1,-0.359498252424227
-1,-0.275919567921447
-1,-4.67446729767462
-1,-0.698255821789314
-1,-0.0227059161280273
-1,-0.0832232516054479
-1,1.04597918287493
-1,-0.541534227920264
-1,-0.445861451109122
-1,-0.00614030741989524
-1,0.641524404660051
-1,-0.430445801542605
-1,0.31704578524155
-1,0.051153285301101
-1,-0.572813251170738
-1,-0.686180479925407
-1,0.547443754080186
-1,-0.363983957130499
-1,-0.0740347215062479
-1,-0.106196845308317
-1,0.386067805546201
-1,0.448564089569826
-1,0.0204455284000007
-1,-0.164603331075695
0,-0.133462051915941
0,2.56408363385381
0,-0.395995156156084
0,-0.293573139722483
0,-2.29482894555055
0,0.427942334230885
0,-0.248506824295172
0,4.44286535225602
0,0.311353598981865
0,-0.101592254122339
0,0.14063422887985
0,0.166652029665297
0,-0.0193091004265253
0,-0.251578705608215
0,0.315904960484851
0,0.129496567087034
0,-0.0833660446355586
0,0.147827461382876
0,-0.710466721610332
0,0.25375935822511
0,-0.303681756462387
0,0.496642575793302
0,-0.279876653771876
0,-0.284259385181674
0,-0.0507025928727787
0,4.62556721771178
0,0.974447214298729
0,-0.630307168285379
0,0.0930027084534023
0,0.23231677539784
0,0.423693378574344
0,-0.201713506698711
0,-1.96821804278001
0,-0.620398808961187
0,0.383196082769638
0,-0.156387080312031
0,-2.31491138801547
0,0.533818834837888
0,-0.163448457239645
0,0.44357366249446
0,-0.264851300119277
0,0.0850170726334607
0,-0.290018770176725
0,0.620666501908504
0,6.32839275781341
0,-0.382435977934625
0,-0.168740225487181
0,0.272455839088911
0,-0.0156766627205918
0,0.0604977387242048
0,-0.526397857488027
0,8.61657275997458
0,-3.2427715431914
0,-1.48874507475984
0,-0.0550404376606578
0,-0.25762400344101
0,0.548268670373045
0,-0.197686130629665
0,-0.382751059122871
0,0.00834291167051268
0,0.271984403535226
0,-0.14091306961019
0,0.137961803605041
0,-4.9580709823414
0,0.223565540332971
0,-0.161319325084918
0,-0.22241552782398
0,-0.0100782609479701
0,-2.45100893872074
0,0.512508368263179
0,0.283143345981509
0,0.151136679992613
0,0.218827755231871
0,-0.563089463369826
0,-0.10938283229897
0,-6.36517902234752
0,0.379858597276486
0,0.118497208752322
0,-0.161736437334514
0,0.598979210863788
0,-0.0651948233488198
0,0.459489414485189
0,-0.208930007953182
1,-0.0429755913659617
1,0.399934215495829
1,4.56752193293958
1,0.328636521363438
1,0.21085699820433
1,-0.00744020620398111
1,-0.084432530794555
1,0.237888382573323
1,-0.662318917004507
1,7.82362937303878
1,-0.213500250595191
1,0.292795035987834
1,-4.11179103205868
1,0.0214533349366777
1,-0.185588860462776
1,0.212143315010467
1,0.450083848984756
1,-0.283661532000069
1,-0.533425644535619
1,4.07808605383393
1,0.046434570491643
1,-0.414912667082048
1,7.19945543391379
1,-0.566581905579939
1,3.06883201114124
1,0.44697204422527
1,-0.294485513148679
1,-0.132378546345538
1,0.306139656551578
1,0.120302718631499
1,-0.624462572415041
1,-0.177062681720008
1,0.448530842895527
1,11.7071932214896
1,-3.69618777399607
1,0.0977988852954913
1,-0.11146150678175
1,0.138159531626933
1,0.100371243089974
1,-1.40668475596193
1,0.445705562249443
1,-0.51259496065373
1,0.827848496162288
1,-1.24773259038634
1,-0.246879536622806
1,0.409706269570865
1,0.695679608349924
1,0.15486255724381
1,0.288005657246624
1,0.287008262492322
1,-0.236617144758098
1,0.266951729553734
1,-0.105528309442161
1,-8.50750537095806
1,6.62922691321356
1,0.546501953705685
1,0.268518088751233
1,-0.0360177147124536
1,0.350421657223665
1,0.400636962653104
1,-0.462329681403508
1,-0.419784475132896
1,0.182025276573635
1,-0.468658359720273
1,0.572164138676595
1,-0.230227858301152
1,-0.281698995780767
1,-0.322759596132812
1,0.1067547783295
1,0.191500743448492
1,2.78998297377668
1,0.359418024169159
1,-0.143381592838573
1,0.363673225964747
1,0.509304234067695
1,-0.0967521851571105
1,0.111118456359284
1,-0.248236663168932
2,-0.229929808897208
2,0.0300533393072988
2,-0.447242901995014
2,-0.0578698852031163
2,4.47993533750271
2,0.130969401070551
2,-0.25333861422123
2,-0.156919479224313
2,-0.36332003899597
2,4.23666377896672
2,0.313051430407754
2,0.855712253324184
2,-1.23889763613624
2,-0.282173814451317
2,7.06037321783383
2,-0.205405974013482
2,0.545290174915041
2,1.12103455668846
2,-2.64290928324095
2,5.91258498397786
2,-0.214257301360311
2,-0.125265400168618
2,-0.344506898322769
2,-0.254631701145621
2,0.322998877131313
2,-0.394827050296767
2,3.62518124654674
2,-0.59099091009084
2,0.100634997100347
2,-0.629090547755791
2,-0.216583930632007
2,-0.332589599273617
2,-0.653964764175829
2,0.601521344833911
2,-0.564183794902038
2,-0.475696587552842
2,-0.231264807070886
2,-0.23871146942149
2,0.433905745118258
2,-0.303221228343558
2,0.0953663764959136
2,0.0239681494089037
2,-0.00188663826400814
2,-0.165103658447291
2,0.445265314049553
2,0.314766945929462
2,-0.529967767766074
2,3.35295214209092
2,4.72410913322876
2,0.736264537220661
2,0.318045765081964
2,-0.114161172881988
2,0.202691776187401
2,0.227971249077045
2,-0.169869843818024
2,-0.599380229674025
2,-0.707804655996978
2,-4.61345640210776
2,-2.08597626365682
2,0.175488478629296
2,0.199176990382105
2,2.40236951521786
2,-0.332368355446016
2,-0.493239024829565
2,0.502698000969208
2,0.54052533824961
2,0.602997144245768
2,0.142181592713392
2,3.95729847031365
2,-0.151721635802359
2,-0.614902648605137
2,2.0837479603577
2,0.224581506461418
2,0.096942811172023
2,0.331033479917942
2,2.65115056704709
2,0.308961613371926
2,7.76541424976253
2,0.441346505247206
2,0.0623884175523746


==> figures/3400_2e4/fsc_init.dat <==
x,y
0.00403225806451613,0.999132633209229
0.00806451612903226,0.996351420879364
0.0120967741935484,0.987939774990082
0.0161290322580645,0.97584193944931
0.0201612903225806,0.957329571247101
0.0241935483870968,0.838980376720428
0.0282258064516129,0.406737953424454
0.032258064516129,-0.181367710232735
0.0362903225806452,0.0139530748128891
0.0403225806451613,0.0225659087300301
0.0443548387096774,-0.0564463026821613
0.0483870967741935,0.0201400872319937
0.0524193548387097,0.00572753325104713
0.0564516129032258,-0.0210497435182333
0.0604838709677419,0.0339349955320358
0.0645161290322581,0.00333238183520734
0.0685483870967742,0.00869252439588308
0.0725806451612903,-0.0189178101718426
0.0766129032258065,0.00357997766695917
0.0806451612903226,-0.00274395267479122
0.0846774193548387,0.00704238191246986
0.0887096774193548,0.00360827031545341
0.092741935483871,-0.00956019200384617
0.0967741935483871,0.00817430578172207
0.100806451612903,-0.015253565274179
0.104838709677419,0.00500458758324385
0.108870967741935,0.00451954919844866
0.112903225806452,-0.00578785873949528
0.116935483870968,0.00976362731307745
0.120967741935484,-0.00303197512403131
0.125,0.00265721930190921
0.129032258064516,-0.00132110633421689
0.133064516129032,-0.00975152291357517
0.137096774193548,0.00570830330252647
0.141129032258065,0.00514027383178473
0.145161290322581,-0.000863518682308495
0.149193548387097,-0.00877903588116169
0.153225806451613,0.00585236912593246
0.157258064516129,-0.00785104837268591
0.161290322580645,0.0156527366489172
0.165322580645161,-0.00485771847888827
0.169354838709677,-0.000716782815288752
0.173387096774194,-0.00413061212748289
0.17741935483871,0.0015539990272373
0.181451612903226,0.0034156225156039
0.185483870967742,-0.00518915290012956
0.189516129032258,0.000865875917952508
0.193548387096774,0.000228286909987219
0.19758064516129,0.00536515191197395
0.201612903225806,-0.00591614469885826
0.205645161290323,0.00407849065959454
0.209677419354839,0.000265773094724864
0.213709677419355,-0.000322615524055436
0.217741935483871,-0.00332601647824049
0.221774193548387,-0.00127212528605014
0.225806451612903,-0.00169020635075867
0.229838709677419,0.00637493468821049
0.233870967741935,-2.09477948374115e-05
0.237903225806452,0.00258769886568189
0.241935483870968,-0.00678013218566775
0.245967741935484,-0.000103158061392605
0.25,0.00290006934665143


==> figures/3400_2e4/fsc_ours_nopost.dat <==
x,y
0.00403225806451613,0.869749486446381
0.00806451612903226,0.997217059135437
0.0120967741935484,0.998740553855896
0.0161290322580645,0.998622536659241
0.0201612903225806,0.998057782649994
0.0241935483870968,0.996952295303345
0.0282258064516129,0.995241105556488
0.032258064516129,0.993026435375214
0.0362903225806452,0.989953100681305
0.0403225806451613,0.987663328647614
0.0443548387096774,0.98307740688324
0.0483870967741935,0.977255165576935
0.0524193548387097,0.96845406293869
0.0564516129032258,0.958920240402222
0.0604838709677419,0.939506947994232
0.0645161290322581,0.921660661697388
0.0685483870967742,0.913937985897064
0.0725806451612903,0.908121824264526
0.0766129032258065,0.899483978748322
0.0806451612903226,0.877774477005005
0.0846774193548387,0.854651391506195
0.0887096774193548,0.831583499908447
0.092741935483871,0.806617438793182
0.0967741935483871,0.775344610214233
0.100806451612903,0.735719740390778
0.104838709677419,0.683539807796478
0.108870967741935,0.645222842693329
0.112903225806452,0.596121251583099
0.116935483870968,0.554725527763367
0.120967741935484,0.508438766002655
0.125,0.444065362215042
0.129032258064516,0.386460274457932
0.133064516129032,0.331419855356216
0.137096774193548,0.288493812084198
0.141129032258065,0.239567115902901
0.145161290322581,0.210530564188957
0.149193548387097,0.175908461213112
0.153225806451613,0.161411106586456
0.157258064516129,0.127466097474098
0.161290322580645,0.115812174975872
0.165322580645161,0.109170004725456
0.169354838709677,0.108186975121498
0.173387096774194,0.0910559594631195
0.17741935483871,0.0889800935983658
0.181451612903226,0.0759690552949905
0.185483870967742,0.0558125711977482
0.189516129032258,0.0507420040667057
0.193548387096774,0.0444395467638969
0.19758064516129,0.039664413779974
0.201612903225806,0.0329687260091305
0.205645161290323,0.0214565135538578
0.209677419354839,0.020618662238121
0.213709677419355,0.0179195608943701
0.217741935483871,0.0170773267745972
0.221774193548387,0.0181360468268394
0.225806451612903,0.0121035985648632
0.229838709677419,0.0093374140560627
0.233870967741935,0.000898543396033347
0.237903225806452,0.00258210557512939
0.241935483870968,0.00505274720489979
0.245967741935484,0.00753795821219683
0.25,-0.000521917070727795


==> figures/3400_2e4/fsc_ours_wpost.dat <==
x,y
0.00403225806451613,0.998986959457397
0.00806451612903226,0.996136724948883
0.0120967741935484,0.992990672588348
0.0161290322580645,0.992933034896851
0.0201612903225806,0.99501770734787
0.0241935483870968,0.995721638202667
0.0282258064516129,0.994375109672546
0.032258064516129,0.992686688899994
0.0362903225806452,0.990948140621185
0.0403225806451613,0.990182936191559
0.0443548387096774,0.988676428794861
0.0483870967741935,0.986090898513794
0.0524193548387097,0.983597755432129
0.0564516129032258,0.980786561965942
0.0604838709677419,0.973445773124695
0.0645161290322581,0.964097917079926
0.0685483870967742,0.960438072681427
0.0725806451612903,0.955483734607697
0.0766129032258065,0.950510621070862
0.0806451612903226,0.939700782299042
0.0846774193548387,0.925873577594757
0.0887096774193548,0.911813735961914
0.092741935483871,0.89888322353363
0.0967741935483871,0.879664361476898
0.100806451612903,0.85476940870285
0.104838709677419,0.821147620677948
0.108870967741935,0.786416947841644
0.112903225806452,0.747580409049988
0.116935483870968,0.70771712064743
0.120967741935484,0.664346516132355
0.125,0.607097327709198
0.129032258064516,0.532759785652161
0.133064516129032,0.433328062295914
0.137096774193548,0.27644482254982
0.141129032258065,0.0363007858395576
0.145161290322581,-0.0614227317273617
0.149193548387097,-0.0478713139891624
0.153225806451613,-0.0296300910413265
0.157258064516129,-0.015402777120471
0.161290322580645,-0.0336147993803024
0.165322580645161,-0.0280549842864275
0.169354838709677,-0.0104670310392976
0.173387096774194,0.0107024647295475
0.17741935483871,0.0314917340874672
0.181451612903226,0.0312467981129885
0.185483870967742,0.0115457139909267
0.189516129032258,-0.012684372253716
0.193548387096774,-0.00680251372978091
0.19758064516129,0.0102338399738073
0.201612903225806,0.0150588983669877
0.205645161290323,-0.00559801794588566
0.209677419354839,-0.0138857448473573
0.213709677419355,-0.00327335600741208
0.217741935483871,-0.00169869582168758
0.221774193548387,-0.00263651926070452
0.225806451612903,-0.000809538934845477
0.229838709677419,0.00227770558558404
0.233870967741935,0.000784376170486212
0.237903225806452,-0.00315045122988522
0.241935483870968,0.00189844390843064
0.245967741935484,-0.00299228215590119
0.25,-0.000837881176266819


==> figures/3400_2e4/fsc_relion_nopost.dat <==
x,y
0.00403225806451613,0.999784290790558
0.00806451612903226,0.999541580677032
0.0120967741935484,0.998945832252502
0.0161290322580645,0.997821390628815
0.0201612903225806,0.99645072221756
0.0241935483870968,0.995007574558258
0.0282258064516129,0.992355942726135
0.032258064516129,0.98932546377182
0.0362903225806452,0.984079599380493
0.0403225806451613,0.978968262672424
0.0443548387096774,0.970894992351532
0.0483870967741935,0.960214376449585
0.0524193548387097,0.946155846118927
0.0564516129032258,0.927143573760986
0.0604838709677419,0.89215087890625
0.0645161290322581,0.863936543464661
0.0685483870967742,0.853011429309845
0.0725806451612903,0.841191232204437
0.0766129032258065,0.816084027290344
0.0806451612903226,0.783359050750732
0.0846774193548387,0.754899442195892
0.0887096774193548,0.709331452846527
0.092741935483871,0.666511237621307
0.0967741935483871,0.60810786485672
0.100806451612903,0.550978779792786
0.104838709677419,0.480466991662979
0.108870967741935,0.461985468864441
0.112903225806452,0.399152457714081
0.116935483870968,0.355349898338318
0.120967741935484,0.309521019458771
0.125,0.252256482839584
0.129032258064516,0.205158263444901
0.133064516129032,0.172037616372108
0.137096774193548,0.145398259162903
0.141129032258065,0.117029502987862
0.145161290322581,0.097810685634613
0.149193548387097,0.0870304927229881
0.153225806451613,0.0624164193868637
0.157258064516129,0.060952465981245
0.161290322580645,0.0519300922751427
0.165322580645161,0.0581254735589027
0.169354838709677,0.056497760117054
0.173387096774194,0.0225154608488083
0.17741935483871,0.0276303756982088
0.181451612903226,0.0202678795903921
0.185483870967742,0.0262703187763691
0.189516129032258,0.014764373190701
0.193548387096774,0.0143846422433853
0.19758064516129,0.00497788796201348
0.201612903225806,0.00639131758362055
0.205645161290323,0.0052915015257895
0.209677419354839,-0.0035021600779146
0.213709677419355,0.00669950013980269
0.217741935483871,-0.00471419747918844
0.221774193548387,-0.00217345892451704
0.225806451612903,0.00876854080706835
0.229838709677419,0.00329559086821973
0.233870967741935,0.00436428328976035
0.237903225806452,-0.00220733322203159
0.241935483870968,0.00110080209560692
0.245967741935484,-0.000695176946464926
0.25,-0.00408946210518479


==> figures/3400_2e4/fsc_relion_wpost.dat <==
x,y
0.00403225806451613,0.99986720085144
0.00806451612903226,0.999591767787933
0.0120967741935484,0.998843133449554
0.0161290322580645,0.997534215450287
0.0201612903225806,0.996746361255646
0.0241935483870968,0.995974063873291
0.0282258064516129,0.993555903434753
0.032258064516129,0.990149676799774
0.0362903225806452,0.985370337963104
0.0403225806451613,0.97921359539032
0.0443548387096774,0.975303649902344
0.0483870967741935,0.970162034034729
0.0524193548387097,0.964485764503479
0.0564516129032258,0.956696748733521
0.0604838709677419,0.945378541946411
0.0645161290322581,0.931410074234009
0.0685483870967742,0.922510743141174
0.0725806451612903,0.916593432426453
0.0766129032258065,0.900741040706635
0.0806451612903226,0.881435811519623
0.0846774193548387,0.869862794876099
0.0887096774193548,0.844670712947845
0.092741935483871,0.819768667221069
0.0967741935483871,0.786149740219116
0.100806451612903,0.738241255283356
0.104838709677419,0.690447092056274
0.108870967741935,0.664323747158051
0.112903225806452,0.616191744804382
0.116935483870968,0.560643553733826
0.120967741935484,0.493886381387711
0.125,0.420519232749939
0.129032258064516,0.318437874317169
0.133064516129032,0.182238340377808
0.137096774193548,0.0406382530927658
0.141129032258065,-0.0382839627563953
0.145161290322581,-0.0342116802930832
0.149193548387097,-0.0239669028669596
0.153225806451613,-0.0225171912461519
0.157258064516129,-0.0300379805266857
0.161290322580645,-0.037049587816
0.165322580645161,-0.0327823460102081
0.169354838709677,-0.0181015841662884
0.173387096774194,-0.00975874252617359
0.17741935483871,0.02706528455019
0.181451612903226,0.02342689037323
0.185483870967742,0.0238676201552153
0.189516129032258,0.00922688562422991
0.193548387096774,-0.00211883313022554
0.19758064516129,-0.00324529223144054
0.201612903225806,0.00664956402033567
0.205645161290323,0.0129330540075898
0.209677419354839,0.00610139593482018
0.213709677419355,-0.00037210326991044
0.217741935483871,0.00670408410951495
0.221774193548387,0.00278741214424372
0.225806451612903,0.00051780161447823
0.229838709677419,-0.00518777687102556
0.233870967741935,0.00082485331222415
0.237903225806452,-0.00467378785833716
0.241935483870968,0.00330025679431856
0.245967741935484,0.00356906023807824
0.25,0.00506845721974969


==> figures/3400_2e4/init_psi_2e4.dat <==
x,y
-180,0
-178.99721448468,0
-177.994428969359,0
-176.991643454039,5e-05
-175.988857938719,0
-174.986072423398,0
-173.983286908078,0
-172.980501392758,0
-171.977715877437,0
-170.974930362117,0
-169.972144846797,0
-168.969359331476,0
-167.966573816156,0
-166.963788300836,0
-165.961002785515,0
-164.958217270195,0
-163.955431754875,0
-162.952646239554,0
-161.949860724234,0
-160.947075208914,0
-159.944289693593,0
-158.941504178273,0
-157.938718662953,0
-156.935933147632,0
-155.933147632312,0
-154.930362116992,0
-153.927576601671,0
-152.924791086351,5e-05
-151.922005571031,0
-150.91922005571,0
-149.91643454039,0
-148.91364902507,0
-147.910863509749,0
-146.908077994429,0
-145.905292479109,0
-144.902506963788,0
-143.899721448468,0
-142.896935933148,0
-141.894150417827,5e-05
-140.891364902507,0
-139.888579387187,0
-138.885793871866,0
-137.883008356546,0
-136.880222841226,5e-05
-135.877437325905,0
-134.874651810585,0
-133.871866295265,0
-132.869080779944,0
-131.866295264624,0
-130.863509749304,0
-129.860724233983,0
-128.857938718663,5e-05
-127.855153203343,0
-126.852367688022,0
-125.849582172702,0
-124.846796657382,0
-123.844011142061,0
-122.841225626741,0
-121.838440111421,0
-120.8356545961,0
-119.83286908078,0
-118.83008356546,0
-117.827298050139,5e-05
-116.824512534819,0
-115.821727019499,0
-114.818941504178,0
-113.816155988858,0
-112.813370473538,0
-111.810584958217,5e-05
-110.807799442897,0
-109.805013927577,5e-05
-108.802228412256,5e-05
-107.799442896936,0
-106.796657381616,0
-105.793871866295,0
-104.791086350975,0
-103.788300835655,0
-102.785515320334,5e-05
-101.782729805014,0
-100.779944289694,0
-99.7771587743733,0
-98.7743732590529,0
-97.7715877437326,5e-05
-96.7688022284123,0
-95.7660167130919,0
-94.7632311977716,0
-93.7604456824512,0
-92.7576601671309,0
-91.7548746518106,5e-05
-90.7520891364903,0
-89.7493036211699,0
-88.7465181058496,0
-87.7437325905292,0
-86.7409470752089,0
-85.7381615598886,0
-84.7353760445682,0
-83.7325905292479,0
-82.7298050139276,0
-81.7270194986072,0
-80.7242339832869,0
-79.7214484679666,5e-05
-78.7186629526462,0
-77.7158774373259,0
-76.7130919220056,0
-75.7103064066852,0
-74.7075208913649,0
-73.7047353760446,0
-72.7019498607242,0
-71.6991643454039,0
-70.6963788300836,0
-69.6935933147632,0
-68.6908077994429,5e-05
-67.6880222841226,5e-05
-66.6852367688022,5e-05
-65.6824512534819,0
-64.6796657381616,0
-63.6768802228412,5e-05
-62.6740947075209,0.0001
-61.6713091922006,0
-60.6685236768802,0
-59.6657381615599,0
-58.6629526462396,0
-57.6601671309192,5e-05
-56.6573816155989,5e-05
-55.6545961002786,0
-54.6518105849582,5e-05
-53.6490250696379,0.00015
-52.6462395543175,5e-05
-51.6434540389972,0.00015
-50.6406685236769,5e-05
-49.6378830083565,0.0001
-48.6350974930362,5e-05
-47.6323119777159,0.0001
-46.6295264623955,0.0001
-45.6267409470752,0.0001
-44.6239554317549,5e-05
-43.6211699164346,0.0002
-42.6183844011142,0.0002
-41.6155988857939,5e-05
-40.6128133704735,0.0001
-39.6100278551532,5e-05
-38.6072423398329,5e-05
-37.6044568245125,0.00015
-36.6016713091922,0.0002
-35.5988857938719,0.0001
-34.5961002785515,0.00025
-33.5933147632312,0.00015
-32.5905292479109,0.0003
-31.5877437325905,0.0003
-30.5849582172702,0.0003
-29.5821727019499,0.00025
-28.5793871866295,0.00035
-27.5766016713092,0.0002
-26.5738161559889,0.00025
-25.5710306406685,0.0004
-24.5682451253482,0.00055
-23.5654596100279,0.00045
-22.5626740947075,0.00035
-21.5598885793872,0.00075
-20.5571030640669,0.001
-19.5543175487465,0.001
-18.5515320334262,0.001
-17.5487465181058,0.0012
-16.5459610027855,0.00145
-15.5431754874652,0.002
-14.5403899721449,0.00255
-13.5376044568245,0.0033
-12.5348189415042,0.0036
-11.5320334261839,0.00505
-10.5292479108635,0.0072
-9.52646239554318,0.0104
-8.52367688022284,0.0161
-7.5208913649025,0.02025
-6.51810584958218,0.0298
-5.51532033426184,0.0384
-4.5125348189415,0.0535
-3.50974930362116,0.0706
-2.50696378830082,0.07885
-1.50417827298051,0.0893
-0.50139275766017,0.09385
0.50139275766017,0.0943
1.50417827298051,0.0878
2.50696378830082,0.06955
3.50974930362116,0.05475
4.5125348189415,0.0394
5.51532033426184,0.03
6.51810584958218,0.02165
7.5208913649025,0.0142
8.52367688022284,0.0109
9.52646239554318,0.0081
10.5292479108635,0.0056
11.5320334261839,0.00335
12.5348189415042,0.0037
13.5376044568245,0.0023
14.5403899721449,0.00175
15.5431754874652,0.00165
16.5459610027855,0.00105
17.5487465181058,0.0011
18.5515320334262,0.00075
19.5543175487465,0.00105
20.5571030640669,0.0012
21.5598885793872,0.00075
22.5626740947075,0.00055
23.5654596100279,0.00055
24.5682451253482,0.00025
25.5710306406685,0.00065
26.5738161559889,0.00035
27.5766016713092,0.0001
28.5793871866295,0.00035
29.5821727019499,0.0003
30.5849582172702,0.00025
31.5877437325905,0.0002
32.5905292479109,0.0001
33.5933147632312,0.00025
34.5961002785515,0.00015
35.5988857938719,0.00025
36.6016713091922,0
37.6044568245125,0.0001
38.6072423398329,0.0001
39.6100278551532,0.00015
40.6128133704735,5e-05
41.6155988857939,0
42.6183844011142,5e-05
43.6211699164346,0.0001
44.6239554317549,5e-05
45.6267409470752,0.0002
46.6295264623955,0.00015
47.6323119777159,5e-05
48.6350974930362,0
49.6378830083565,5e-05
50.6406685236769,5e-05
51.6434540389972,0.0001
52.6462395543176,5e-05
53.6490250696379,0
54.6518105849582,5e-05
55.6545961002786,5e-05
56.6573816155989,0
57.6601671309192,0.0001
58.6629526462395,0
59.6657381615599,0
60.6685236768802,0
61.6713091922006,0
62.6740947075209,5e-05
63.6768802228412,0
64.6796657381616,0
65.6824512534819,0
66.6852367688022,5e-05
67.6880222841226,0
68.6908077994429,0
69.6935933147632,5e-05
70.6963788300836,0
71.6991643454039,0
72.7019498607242,5e-05
73.7047353760446,0
74.7075208913649,0
75.7103064066852,0
76.7130919220056,0
77.7158774373259,0
78.7186629526462,0
79.7214484679666,0
80.7242339832869,0
81.7270194986073,5e-05
82.7298050139276,0
83.7325905292479,0
84.7353760445682,0
85.7381615598886,0
86.7409470752089,0
87.7437325905292,0
88.7465181058496,0
89.7493036211699,0
90.7520891364903,5e-05
91.7548746518106,0
92.7576601671309,0
93.7604456824512,0
94.7632311977716,0
95.7660167130919,5e-05
96.7688022284123,0
97.7715877437326,0
98.7743732590529,0.0001
99.7771587743733,0
100.779944289694,0
101.782729805014,0
102.785515320334,0
103.788300835655,0
104.791086350975,0
105.793871866295,0
106.796657381616,0
107.799442896936,0
108.802228412256,0
109.805013927577,0
110.807799442897,0
111.810584958217,0
112.813370473538,0
113.816155988858,0
114.818941504178,0
115.821727019499,0
116.824512534819,0
117.827298050139,0
118.83008356546,0
119.83286908078,0
120.8356545961,0
121.838440111421,0
122.841225626741,0
123.844011142061,0
124.846796657382,0
125.849582172702,5e-05
126.852367688022,0
127.855153203343,0
128.857938718663,0
129.860724233983,0
130.863509749304,5e-05
131.866295264624,0
132.869080779944,0
133.871866295265,0
134.874651810585,0
135.877437325905,0
136.880222841226,5e-05
137.883008356546,0
138.885793871866,0
139.888579387187,0
140.891364902507,0
141.894150417827,0
142.896935933148,0
143.899721448468,0
144.902506963788,0
145.905292479109,0
146.908077994429,0
147.910863509749,0
148.91364902507,5e-05
149.91643454039,0.0001
150.91922005571,0
151.922005571031,0
152.924791086351,5e-05
153.927576601671,0
154.930362116992,0
155.933147632312,0
156.935933147632,0
157.938718662953,0.0001
158.941504178273,0
159.944289693593,0
160.947075208914,0
161.949860724234,0
162.952646239554,0
163.955431754875,5e-05
164.958217270195,0
165.961002785515,0
166.963788300836,0
167.966573816156,0
168.969359331476,0
169.972144846797,0
170.974930362117,5e-05
171.977715877437,0
172.980501392758,0
173.983286908078,0
174.986072423398,0
175.988857938719,0
176.991643454039,0
177.994428969359,0
178.99721448468,0
180,0


==> figures/3400_2e4/init_rot_2e4.dat <==
x,y
-180,5e-05
-178.99721448468,5e-05
-177.994428969359,5e-05
-176.991643454039,5e-05
-175.988857938719,0
-174.986072423398,0
-173.983286908078,0
-172.980501392758,0
-171.977715877437,5e-05
-170.974930362117,5e-05
-169.972144846797,0
-168.969359331476,0
-167.966573816156,5e-05
-166.963788300836,0
-165.961002785515,5e-05
-164.958217270195,0
-163.955431754875,0
-162.952646239554,0
-161.949860724234,0
-160.947075208914,0
-159.944289693593,0
-158.941504178273,0
-157.938718662953,0
-156.935933147632,0
-155.933147632312,0
-154.930362116992,0
-153.927576601671,0
-152.924791086351,0
-151.922005571031,0
-150.91922005571,0
-149.91643454039,0
-148.91364902507,0
-147.910863509749,0
-146.908077994429,0
-145.905292479109,0
-144.902506963788,0
-143.899721448468,0
-142.896935933148,0
-141.894150417827,0
-140.891364902507,0
-139.888579387187,0
-138.885793871866,0
-137.883008356546,0
-136.880222841226,0
-135.877437325905,5e-05
-134.874651810585,0
-133.871866295265,0
-132.869080779944,0
-131.866295264624,0
-130.863509749304,0
-129.860724233983,0
-128.857938718663,0
-127.855153203343,0
-126.852367688022,0
-125.849582172702,0
-124.846796657382,0
-123.844011142061,0
-122.841225626741,0
-121.838440111421,0
-120.8356545961,0
-119.83286908078,0
-118.83008356546,0
-117.827298050139,0
-116.824512534819,0
-115.821727019499,0
-114.818941504178,0
-113.816155988858,0
-112.813370473538,0
-111.810584958217,0
-110.807799442897,0
-109.805013927577,0
-108.802228412256,0
-107.799442896936,0
-106.796657381616,0
-105.793871866295,0
-104.791086350975,0
-103.788300835655,0
-102.785515320334,0
-101.782729805014,0
-100.779944289694,5e-05
-99.7771587743733,0
-98.7743732590529,0
-97.7715877437326,0
-96.7688022284123,0
-95.7660167130919,0
-94.7632311977716,0
-93.7604456824512,0
-92.7576601671309,0
-91.7548746518106,0
-90.7520891364903,0
-89.7493036211699,0
-88.7465181058496,0
-87.7437325905292,0
-86.7409470752089,0
-85.7381615598886,0
-84.7353760445682,0
-83.7325905292479,5e-05
-82.7298050139276,0
-81.7270194986072,0
-80.7242339832869,0
-79.7214484679666,0
-78.7186629526462,0
-77.7158774373259,0
-76.7130919220056,5e-05
-75.7103064066852,0
-74.7075208913649,0
-73.7047353760446,0
-72.7019498607242,0
-71.6991643454039,0
-70.6963788300836,0
-69.6935933147632,0
-68.6908077994429,0
-67.6880222841226,5e-05
-66.6852367688022,5e-05
-65.6824512534819,0
-64.6796657381616,0
-63.6768802228412,0
-62.6740947075209,0
-61.6713091922006,5e-05
-60.6685236768802,5e-05
-59.6657381615599,0
-58.6629526462396,5e-05
-57.6601671309192,0
-56.6573816155989,0
-55.6545961002786,5e-05
-54.6518105849582,0.0002
-53.6490250696379,0.0001
-52.6462395543175,0.0002
-51.6434540389972,0.0001
-50.6406685236769,0.00015
-49.6378830083565,5e-05
-48.6350974930362,0.0001
-47.6323119777159,0.0001
-46.6295264623955,0.0002
-45.6267409470752,5e-05
-44.6239554317549,0.0002
-43.6211699164346,0.00015
-42.6183844011142,0
-41.6155988857939,5e-05
-40.6128133704735,5e-05
-39.6100278551532,0.00015
-38.6072423398329,0.00015
-37.6044568245125,0.0002
-36.6016713091922,0.00025
-35.5988857938719,0.00025
-34.5961002785515,5e-05
-33.5933147632312,0.0001
-32.5905292479109,0.0002
-31.5877437325905,0.00015
-30.5849582172702,0.0003
-29.5821727019499,0.00035
-28.5793871866295,0.0004
-27.5766016713092,0.00065
-26.5738161559889,0.0005
-25.5710306406685,0.0005
-24.5682451253482,0.00045
-23.5654596100279,0.0003
-22.5626740947075,0.00075
-21.5598885793872,0.00085
-20.5571030640669,0.00115
-19.5543175487465,0.0011
-18.5515320334262,0.001
-17.5487465181058,0.00175
-16.5459610027855,0.0014
-15.5431754874652,0.0019
-14.5403899721449,0.0025
-13.5376044568245,0.00455
-12.5348189415042,0.00485
-11.5320334261839,0.007
-10.5292479108635,0.00955
-9.52646239554318,0.0111
-8.52367688022284,0.01555
-7.5208913649025,0.02165
-6.51810584958218,0.02905
-5.51532033426184,0.0423
-4.5125348189415,0.05355
-3.50974930362116,0.06455
-2.50696378830082,0.07075
-1.50417827298051,0.0766
-0.50139275766017,0.0819
0.50139275766017,0.0839
1.50417827298051,0.07745
2.50696378830082,0.07005
3.50974930362116,0.0583
4.5125348189415,0.0475
5.51532033426184,0.03855
6.51810584958218,0.02895
7.5208913649025,0.0211
8.52367688022284,0.01415
9.52646239554318,0.01075
10.5292479108635,0.0069
11.5320334261839,0.005
12.5348189415042,0.00475
13.5376044568245,0.00325
14.5403899721449,0.0021
15.5431754874652,0.00225
16.5459610027855,0.0015
17.5487465181058,0.0006
18.5515320334262,0.00115
19.5543175487465,0.00075
20.5571030640669,0.00095
21.5598885793872,0.00065
22.5626740947075,0.00045
23.5654596100279,0.00055
24.5682451253482,0.0003
25.5710306406685,0.0006
26.5738161559889,0.00045
27.5766016713092,0.00035
28.5793871866295,0.0003
29.5821727019499,0.00015
30.5849582172702,0.0003
31.5877437325905,0
32.5905292479109,0.0002
33.5933147632312,5e-05
34.5961002785515,0.0003
35.5988857938719,0.0001
36.6016713091922,0.0001
37.6044568245125,5e-05
38.6072423398329,0.0001
39.6100278551532,0
40.6128133704735,0.0001
41.6155988857939,0.0001
42.6183844011142,5e-05
43.6211699164346,0.00025
44.6239554317549,0.00025
45.6267409470752,0
46.6295264623955,0
47.6323119777159,5e-05
48.6350974930362,5e-05
49.6378830083565,0
50.6406685236769,5e-05
51.6434540389972,5e-05
52.6462395543176,0
53.6490250696379,0
54.6518105849582,0
55.6545961002786,5e-05
56.6573816155989,0
57.6601671309192,0
58.6629526462395,0
59.6657381615599,5e-05
60.6685236768802,0
61.6713091922006,0
62.6740947075209,5e-05
63.6768802228412,0
64.6796657381616,0.0001
65.6824512534819,0
66.6852367688022,0
67.6880222841226,0
68.6908077994429,5e-05
69.6935933147632,0
70.6963788300836,0
71.6991643454039,0
72.7019498607242,5e-05
73.7047353760446,0
74.7075208913649,5e-05
75.7103064066852,0
76.7130919220056,0
77.7158774373259,0
78.7186629526462,0
79.7214484679666,0
80.7242339832869,0
81.7270194986073,0
82.7298050139276,0
83.7325905292479,0
84.7353760445682,0
85.7381615598886,0
86.7409470752089,0
87.7437325905292,0
88.7465181058496,0
89.7493036211699,5e-05
90.7520891364903,5e-05
91.7548746518106,0
92.7576601671309,0
93.7604456824512,0
94.7632311977716,5e-05
95.7660167130919,0
96.7688022284123,0
97.7715877437326,5e-05
98.7743732590529,0
99.7771587743733,0
100.779944289694,0
101.782729805014,0
102.785515320334,5e-05
103.788300835655,0
104.791086350975,0
105.793871866295,0
106.796657381616,0
107.799442896936,5e-05
108.802228412256,0
109.805013927577,0
110.807799442897,0
111.810584958217,0
112.813370473538,0
113.816155988858,0
114.818941504178,0
115.821727019499,0
116.824512534819,0
117.827298050139,0
118.83008356546,0
119.83286908078,0
120.8356545961,0
121.838440111421,0
122.841225626741,0
123.844011142061,0
124.846796657382,0
125.849582172702,0
126.852367688022,0
127.855153203343,0
128.857938718663,0
129.860724233983,5e-05
130.863509749304,5e-05
131.866295264624,0
132.869080779944,0
133.871866295265,0
134.874651810585,0
135.877437325905,0
136.880222841226,0
137.883008356546,0
138.885793871866,5e-05
139.888579387187,0
140.891364902507,0
141.894150417827,0
142.896935933148,0
143.899721448468,5e-05
144.902506963788,0
145.905292479109,0
146.908077994429,0
147.910863509749,0
148.91364902507,0
149.91643454039,0
150.91922005571,0
151.922005571031,0
152.924791086351,0
153.927576601671,0
154.930362116992,0
155.933147632312,5e-05
156.935933147632,0
157.938718662953,0
158.941504178273,0
159.944289693593,0
160.947075208914,0
161.949860724234,0
162.952646239554,0
163.955431754875,0
164.958217270195,0
165.961002785515,5e-05
166.963788300836,0
167.966573816156,0
168.969359331476,5e-05
169.972144846797,0
170.974930362117,0
171.977715877437,0
172.980501392758,0
173.983286908078,5e-05
174.986072423398,5e-05
175.988857938719,0
176.991643454039,0
177.994428969359,5e-05
178.99721448468,5e-05
180,0


==> figures/3400_2e4/init_shiftx_2e4.dat <==
x,y
-10,0
-9.7979797979798,0
-9.5959595959596,0
-9.39393939393939,0
-9.19191919191919,0
-8.98989898989899,0
-8.78787878787879,0
-8.58585858585859,0
-8.38383838383838,0
-8.18181818181818,0
-7.97979797979798,0
-7.77777777777778,0
-7.57575757575758,0
-7.37373737373737,0
-7.17171717171717,0
-6.96969696969697,0
-6.76767676767677,0
-6.56565656565657,0
-6.36363636363636,0
-6.16161616161616,0
-5.95959595959596,0
-5.75757575757576,0
-5.55555555555556,0
-5.35353535353535,0
-5.15151515151515,0
-4.94949494949495,0
-4.74747474747475,0
-4.54545454545455,0
-4.34343434343434,0
-4.14141414141414,0
-3.93939393939394,0
-3.73737373737374,0
-3.53535353535354,0
-3.33333333333333,0
-3.13131313131313,0.01195
-2.92929292929293,0.0333
-2.72727272727273,0.03425
-2.52525252525253,0.03475
-2.32323232323232,0.03425
-2.12121212121212,0.03315
-1.91919191919192,0.0375
-1.71717171717172,0.03445
-1.51515151515152,0.03225
-1.31313131313131,0.0331
-1.11111111111111,0.0346
-0.909090909090908,0.03575
-0.707070707070708,0.03435
-0.505050505050505,0.0339
-0.303030303030303,0.0327
-0.1010101010101,0.032
0.1010101010101,0.03255
0.303030303030303,0.03335
0.505050505050505,0.0339
0.707070707070708,0.03255
0.909090909090908,0.03185
1.11111111111111,0.0326
1.31313131313131,0.03375
1.51515151515152,0.0326
1.71717171717172,0.0335
1.91919191919192,0.03365
2.12121212121212,0.0322
2.32323232323232,0.033
2.52525252525253,0.03505
2.72727272727273,0.0356
2.92929292929293,0.0116
3.13131313131313,0
3.33333333333333,0
3.53535353535353,0
3.73737373737374,0
3.93939393939394,0
4.14141414141414,0
4.34343434343434,0
4.54545454545454,0
4.74747474747475,0
4.94949494949495,0
5.15151515151515,0
5.35353535353535,0
5.55555555555556,0
5.75757575757576,0
5.95959595959596,0
6.16161616161616,0
6.36363636363636,0
6.56565656565656,0
6.76767676767677,0
6.96969696969697,0
7.17171717171717,0
7.37373737373737,0
7.57575757575757,0
7.77777777777778,0
7.97979797979798,0
8.18181818181818,0
8.38383838383838,0
8.58585858585858,0
8.78787878787879,0
8.98989898989899,0
9.19191919191919,0
9.39393939393939,0
9.5959595959596,0
9.7979797979798,0
10,0


==> figures/3400_2e4/init_shifty_2e4.dat <==
x,y
-10,0
-9.7979797979798,0
-9.5959595959596,0
-9.39393939393939,0
-9.19191919191919,0
-8.98989898989899,0
-8.78787878787879,0
-8.58585858585859,0
-8.38383838383838,0
-8.18181818181818,0
-7.97979797979798,0
-7.77777777777778,0
-7.57575757575758,0
-7.37373737373737,0
-7.17171717171717,0
-6.96969696969697,0
-6.76767676767677,0
-6.56565656565657,0
-6.36363636363636,0
-6.16161616161616,0
-5.95959595959596,0
-5.75757575757576,0
-5.55555555555556,0
-5.35353535353535,0
-5.15151515151515,0
-4.94949494949495,0
-4.74747474747475,0
-4.54545454545455,0
-4.34343434343434,0
-4.14141414141414,0
-3.93939393939394,0
-3.73737373737374,0
-3.53535353535354,0
-3.33333333333333,0
-3.13131313131313,0.0117
-2.92929292929293,0.0364
-2.72727272727273,0.0318
-2.52525252525253,0.03385
-2.32323232323232,0.03545
-2.12121212121212,0.0298
-1.91919191919192,0.03575
-1.71717171717172,0.03385
-1.51515151515152,0.03285
-1.31313131313131,0.03625
-1.11111111111111,0.033
-0.909090909090908,0.0337
-0.707070707070708,0.0366
-0.505050505050505,0.03005
-0.303030303030303,0.03275
-0.1010101010101,0.03215
0.1010101010101,0.0317
0.303030303030303,0.0349
0.505050505050505,0.03415
0.707070707070708,0.03375
0.909090909090908,0.0327
1.11111111111111,0.0325
1.31313131313131,0.0337
1.51515151515152,0.03305
1.71717171717172,0.03285
1.91919191919192,0.0345
2.12121212121212,0.03325
2.32323232323232,0.0356
2.52525252525253,0.03355
2.72727272727273,0.03535
2.92929292929293,0.0125
3.13131313131313,0
3.33333333333333,0
3.53535353535353,0
3.73737373737374,0
3.93939393939394,0
4.14141414141414,0
4.34343434343434,0
4.54545454545454,0
4.74747474747475,0
4.94949494949495,0
5.15151515151515,0
5.35353535353535,0
5.55555555555556,0
5.75757575757576,0
5.95959595959596,0
6.16161616161616,0
6.36363636363636,0
6.56565656565656,0
6.76767676767677,0
6.96969696969697,0
7.17171717171717,0
7.37373737373737,0
7.57575757575757,0
7.77777777777778,0
7.97979797979798,0
8.18181818181818,0
8.38383838383838,0
8.58585858585858,0
8.78787878787879,0
8.98989898989899,0
9.19191919191919,0
9.39393939393939,0
9.5959595959596,0
9.7979797979798,0
10,0


==> figures/3400_2e4/init_tilt_2e4.dat <==
x,y
-180,0
-178.99721448468,0
-177.994428969359,0
-176.991643454039,0
-175.988857938719,0
-174.986072423398,0
-173.983286908078,0
-172.980501392758,0
-171.977715877437,0
-170.974930362117,0
-169.972144846797,0
-168.969359331476,0
-167.966573816156,0
-166.963788300836,0
-165.961002785515,0
-164.958217270195,0
-163.955431754875,0
-162.952646239554,0
-161.949860724234,0
-160.947075208914,0
-159.944289693593,0
-158.941504178273,0
-157.938718662953,0
-156.935933147632,0
-155.933147632312,0
-154.930362116992,0
-153.927576601671,0
-152.924791086351,0
-151.922005571031,0
-150.91922005571,0
-149.91643454039,0
-148.91364902507,0
-147.910863509749,0
-146.908077994429,0
-145.905292479109,0
-144.902506963788,0
-143.899721448468,0
-142.896935933148,0
-141.894150417827,0
-140.891364902507,0
-139.888579387187,0
-138.885793871866,0
-137.883008356546,0
-136.880222841226,0
-135.877437325905,0
-134.874651810585,0
-133.871866295265,0
-132.869080779944,0
-131.866295264624,0
-130.863509749304,0
-129.860724233983,0
-128.857938718663,0
-127.855153203343,0
-126.852367688022,0
-125.849582172702,0
-124.846796657382,0
-123.844011142061,0
-122.841225626741,0
-121.838440111421,0
-120.8356545961,0
-119.83286908078,0
-118.83008356546,0
-117.827298050139,0
-116.824512534819,0
-115.821727019499,0
-114.818941504178,0
-113.816155988858,0
-112.813370473538,0
-111.810584958217,0
-110.807799442897,0
-109.805013927577,0
-108.802228412256,0
-107.799442896936,0
-106.796657381616,0
-105.793871866295,0
-104.791086350975,0
-103.788300835655,0
-102.785515320334,0
-101.782729805014,0
-100.779944289694,0
-99.7771587743733,0
-98.7743732590529,0
-97.7715877437326,0
-96.7688022284123,0
-95.7660167130919,0
-94.7632311977716,0
-93.7604456824512,0
-92.7576601671309,0
-91.7548746518106,0
-90.7520891364903,0
-89.7493036211699,0
-88.7465181058496,0
-87.7437325905292,0
-86.7409470752089,0
-85.7381615598886,0
-84.7353760445682,0
-83.7325905292479,0
-82.7298050139276,0
-81.7270194986072,0
-80.7242339832869,0
-79.7214484679666,0
-78.7186629526462,0
-77.7158774373259,0
-76.7130919220056,0
-75.7103064066852,0
-74.7075208913649,5e-05
-73.7047353760446,0
-72.7019498607242,0
-71.6991643454039,0
-70.6963788300836,0
-69.6935933147632,0
-68.6908077994429,0
-67.6880222841226,0
-66.6852367688022,0
-65.6824512534819,0
-64.6796657381616,0
-63.6768802228412,0
-62.6740947075209,0
-61.6713091922006,0
-60.6685236768802,0
-59.6657381615599,0
-58.6629526462396,0
-57.6601671309192,0
-56.6573816155989,0
-55.6545961002786,0
-54.6518105849582,0
-53.6490250696379,0
-52.6462395543175,0
-51.6434540389972,0
-50.6406685236769,0
-49.6378830083565,0
-48.6350974930362,0
-47.6323119777159,5e-05
-46.6295264623955,0
-45.6267409470752,0
-44.6239554317549,0
-43.6211699164346,0
-42.6183844011142,0
-41.6155988857939,0
-40.6128133704735,0
-39.6100278551532,0
-38.6072423398329,5e-05
-37.6044568245125,5e-05
-36.6016713091922,0
-35.5988857938719,0
-34.5961002785515,0
-33.5933147632312,0
-32.5905292479109,5e-05
-31.5877437325905,0
-30.5849582172702,0
-29.5821727019499,0
-28.5793871866295,0
-27.5766016713092,0
-26.5738161559889,0
-25.5710306406685,0
-24.5682451253482,0
-23.5654596100279,0
-22.5626740947075,0
-21.5598885793872,0.0001
-20.5571030640669,0.0002
-19.5543175487465,0.0002
-18.5515320334262,0.00025
-17.5487465181058,0.0005
-16.5459610027855,0.00055
-15.5431754874652,0.0011
-14.5403899721449,0.00215
-13.5376044568245,0.00245
-12.5348189415042,0.00315
-11.5320334261839,0.005
-10.5292479108635,0.0067
-9.52646239554318,0.01
-8.52367688022284,0.01525
-7.5208913649025,0.0226
-6.51810584958218,0.0311
-5.51532033426184,0.04115
-4.5125348189415,0.0572
-3.50974930362116,0.07055
-2.50696378830082,0.08755
-1.50417827298051,0.09195
-0.50139275766017,0.0929
0.50139275766017,0.0919
1.50417827298051,0.0871
2.50696378830082,0.0736
3.50974930362116,0.056
4.5125348189415,0.04275
5.51532033426184,0.03135
6.51810584958218,0.02235
7.5208913649025,0.0176
8.52367688022284,0.00955
9.52646239554318,0.008
10.5292479108635,0.00505
11.5320334261839,0.00375
12.5348189415042,0.0021
13.5376044568245,0.002
14.5403899721449,0.00125
15.5431754874652,0.00075
16.5459610027855,0.0007
17.5487465181058,0.00025
18.5515320334262,0.0003
19.5543175487465,0.0001
20.5571030640669,0.0001
21.5598885793872,5e-05
22.5626740947075,5e-05
23.5654596100279,0
24.5682451253482,0
25.5710306406685,0
26.5738161559889,5e-05
27.5766016713092,5e-05
28.5793871866295,0
29.5821727019499,0
30.5849582172702,0
31.5877437325905,0
32.5905292479109,0
33.5933147632312,0
34.5961002785515,0
35.5988857938719,0
36.6016713091922,0
37.6044568245125,5e-05
38.6072423398329,0
39.6100278551532,0
40.6128133704735,0
41.6155988857939,0
42.6183844011142,0
43.6211699164346,0
44.6239554317549,0
45.6267409470752,0
46.6295264623955,0
47.6323119777159,0
48.6350974930362,0
49.6378830083565,0
50.6406685236769,0
51.6434540389972,0
52.6462395543176,0
53.6490250696379,0
54.6518105849582,0
55.6545961002786,0
56.6573816155989,0
57.6601671309192,0
58.6629526462395,0
59.6657381615599,0
60.6685236768802,0
61.6713091922006,5e-05
62.6740947075209,0
63.6768802228412,5e-05
64.6796657381616,0
65.6824512534819,0
66.6852367688022,0
67.6880222841226,0
68.6908077994429,0
69.6935933147632,0
70.6963788300836,0
71.6991643454039,0
72.7019498607242,0
73.7047353760446,0
74.7075208913649,5e-05
75.7103064066852,0
76.7130919220056,0
77.7158774373259,5e-05
78.7186629526462,5e-05
79.7214484679666,0
80.7242339832869,0
81.7270194986073,5e-05
82.7298050139276,0
83.7325905292479,5e-05
84.7353760445682,0
85.7381615598886,0
86.7409470752089,0
87.7437325905292,0
88.7465181058496,0
89.7493036211699,0
90.7520891364903,0
91.7548746518106,0
92.7576601671309,0
93.7604456824512,0
94.7632311977716,0
95.7660167130919,0
96.7688022284123,0
97.7715877437326,0
98.7743732590529,0
99.7771587743733,0
100.779944289694,0
101.782729805014,0
102.785515320334,0
103.788300835655,0
104.791086350975,0
105.793871866295,0
106.796657381616,0
107.799442896936,0
108.802228412256,0
109.805013927577,0
110.807799442897,0
111.810584958217,0
112.813370473538,0
113.816155988858,0
114.818941504178,0
115.821727019499,0
116.824512534819,0
117.827298050139,0
118.83008356546,0
119.83286908078,0
120.8356545961,0
121.838440111421,0
122.841225626741,0
123.844011142061,0
124.846796657382,0
125.849582172702,0
126.852367688022,0
127.855153203343,0
128.857938718663,0
129.860724233983,0
130.863509749304,0
131.866295264624,0
132.869080779944,0
133.871866295265,0
134.874651810585,0
135.877437325905,0
136.880222841226,0
137.883008356546,0
138.885793871866,0
139.888579387187,0
140.891364902507,0
141.894150417827,0
142.896935933148,0
143.899721448468,0
144.902506963788,0
145.905292479109,0
146.908077994429,0
147.910863509749,0
148.91364902507,0
149.91643454039,0
150.91922005571,0
151.922005571031,0
152.924791086351,0
153.927576601671,0
154.930362116992,0
155.933147632312,0
156.935933147632,0
157.938718662953,0
158.941504178273,0
159.944289693593,0
160.947075208914,0
161.949860724234,0
162.952646239554,0
163.955431754875,0
164.958217270195,0
165.961002785515,0
166.963788300836,0
167.966573816156,0
168.969359331476,0
169.972144846797,0
170.974930362117,0
171.977715877437,0
172.980501392758,0
173.983286908078,0
174.986072423398,0
175.988857938719,0
176.991643454039,0
177.994428969359,0
178.99721448468,0
180,0


==> figures/3400_2e4/ours_psi_2e4.dat <==
x,y
-180,0
-178.99721448468,0
-177.994428969359,0
-176.991643454039,0
-175.988857938719,0
-174.986072423398,0
-173.983286908078,0
-172.980501392758,0
-171.977715877437,5e-05
-170.974930362117,0
-169.972144846797,0
-168.969359331476,0
-167.966573816156,0
-166.963788300836,0
-165.961002785515,0
-164.958217270195,5e-05
-163.955431754875,0
-162.952646239554,0
-161.949860724234,0
-160.947075208914,0
-159.944289693593,0
-158.941504178273,0
-157.938718662953,5e-05
-156.935933147632,0
-155.933147632312,0
-154.930362116992,5e-05
-153.927576601671,0
-152.924791086351,0
-151.922005571031,0
-150.91922005571,0
-149.91643454039,5e-05
-148.91364902507,5e-05
-147.910863509749,0
-146.908077994429,5e-05
-145.905292479109,5e-05
-144.902506963788,0
-143.899721448468,0
-142.896935933148,0
-141.894150417827,0
-140.891364902507,0
-139.888579387187,0
-138.885793871866,5e-05
-137.883008356546,0
-136.880222841226,0
-135.877437325905,0
-134.874651810585,0
-133.871866295265,0
-132.869080779944,0.0001
-131.866295264624,0
-130.863509749304,0
-129.860724233983,0
-128.857938718663,0
-127.855153203343,0
-126.852367688022,0
-125.849582172702,0
-124.846796657382,0
-123.844011142061,0
-122.841225626741,0
-121.838440111421,0
-120.8356545961,0
-119.83286908078,0
-118.83008356546,0
-117.827298050139,0
-116.824512534819,0
-115.821727019499,0
-114.818941504178,0
-113.816155988858,0
-112.813370473538,0
-111.810584958217,0
-110.807799442897,0
-109.805013927577,0
-108.802228412256,0
-107.799442896936,0
-106.796657381616,0
-105.793871866295,0
-104.791086350975,0
-103.788300835655,0
-102.785515320334,0
-101.782729805014,0
-100.779944289694,0.0001
-99.7771587743733,0
-98.7743732590529,0
-97.7715877437326,0
-96.7688022284123,5e-05
-95.7660167130919,0
-94.7632311977716,0
-93.7604456824512,0
-92.7576601671309,0
-91.7548746518106,5e-05
-90.7520891364903,0
-89.7493036211699,0
-88.7465181058496,0
-87.7437325905292,0
-86.7409470752089,0
-85.7381615598886,0
-84.7353760445682,0
-83.7325905292479,0
-82.7298050139276,0
-81.7270194986072,0
-80.7242339832869,0
-79.7214484679666,0
-78.7186629526462,5e-05
-77.7158774373259,0
-76.7130919220056,0
-75.7103064066852,0
-74.7075208913649,5e-05
-73.7047353760446,0
-72.7019498607242,0
-71.6991643454039,5e-05
-70.6963788300836,0
-69.6935933147632,0
-68.6908077994429,0
-67.6880222841226,5e-05
-66.6852367688022,0
-65.6824512534819,0
-64.6796657381616,0
-63.6768802228412,0
-62.6740947075209,0
-61.6713091922006,5e-05
-60.6685236768802,0
-59.6657381615599,5e-05
-58.6629526462396,0
-57.6601671309192,0
-56.6573816155989,5e-05
-55.6545961002786,0.0001
-54.6518105849582,0
-53.6490250696379,5e-05
-52.6462395543175,0.0001
-51.6434540389972,5e-05
-50.6406685236769,5e-05
-49.6378830083565,0
-48.6350974930362,0.0001
-47.6323119777159,0.0001
-46.6295264623955,0.00015
-45.6267409470752,5e-05
-44.6239554317549,0.0001
-43.6211699164346,0.0001
-42.6183844011142,5e-05
-41.6155988857939,0
-40.6128133704735,0
-39.6100278551532,0.00015
-38.6072423398329,5e-05
-37.6044568245125,0.0001
-36.6016713091922,0.00015
-35.5988857938719,0.00025
-34.5961002785515,0.00025
-33.5933147632312,0.0001
-32.5905292479109,0.00015
-31.5877437325905,0.00015
-30.5849582172702,0.00025
-29.5821727019499,0.00025
-28.5793871866295,0.0003
-27.5766016713092,0.0003
-26.5738161559889,0.00035
-25.5710306406685,0.00055
-24.5682451253482,0.00035
-23.5654596100279,0.00055
-22.5626740947075,0.00045
-21.5598885793872,0.0009
-20.5571030640669,0.00065
-19.5543175487465,0.00075
-18.5515320334262,0.0008
-17.5487465181058,0.0012
-16.5459610027855,0.001
-15.5431754874652,0.0012
-14.5403899721449,0.00185
-13.5376044568245,0.002
-12.5348189415042,0.003
-11.5320334261839,0.00275
-10.5292479108635,0.0037
-9.52646239554318,0.00415
-8.52367688022284,0.00555
-7.5208913649025,0.0076
-6.51810584958218,0.01075
-5.51532033426184,0.01475
-4.5125348189415,0.0237
-3.50974930362116,0.0406
-2.50696378830082,0.0875
-1.50417827298051,0.1721
-0.50139275766017,0.22195
0.50139275766017,0.16775
1.50417827298051,0.0878
2.50696378830082,0.04025
3.50974930362116,0.02225
4.5125348189415,0.01325
5.51532033426184,0.01025
6.51810584958218,0.00685
7.5208913649025,0.0054
8.52367688022284,0.00495
9.52646239554318,0.00385
10.5292479108635,0.00285
11.5320334261839,0.00235
12.5348189415042,0.00195
13.5376044568245,0.00145
14.5403899721449,0.00145
15.5431754874652,0.00105
16.5459610027855,0.001
17.5487465181058,0.0009
18.5515320334262,0.00095
19.5543175487465,0.0008
20.5571030640669,0.0005
21.5598885793872,0.0004
22.5626740947075,0.0003
23.5654596100279,0.0004
24.5682451253482,0.00025
25.5710306406685,0.0003
26.5738161559889,0.0005
27.5766016713092,0.00035
28.5793871866295,0.0001
29.5821727019499,0.0002
30.5849582172702,0.0004
31.5877437325905,0.0002
32.5905292479109,0.0001
33.5933147632312,0.00015
34.5961002785515,0.00035
35.5988857938719,5e-05
36.6016713091922,0.0001
37.6044568245125,5e-05
38.6072423398329,5e-05
39.6100278551532,0.0001
40.6128133704735,0.00015
41.6155988857939,0.0001
42.6183844011142,0.00015
43.6211699164346,0.00015
44.6239554317549,0.00015
45.6267409470752,0.0001
46.6295264623955,5e-05
47.6323119777159,5e-05
48.6350974930362,0.00015
49.6378830083565,5e-05
50.6406685236769,5e-05
51.6434540389972,0.00015
52.6462395543176,5e-05
53.6490250696379,5e-05
54.6518105849582,0
55.6545961002786,0.0001
56.6573816155989,0
57.6601671309192,0
58.6629526462395,0
59.6657381615599,0
60.6685236768802,0.0001
61.6713091922006,0
62.6740947075209,0
63.6768802228412,0.0001
64.6796657381616,0
65.6824512534819,0
66.6852367688022,0.0001
67.6880222841226,0
68.6908077994429,0
69.6935933147632,0
70.6963788300836,0
71.6991643454039,0
72.7019498607242,0
73.7047353760446,0
74.7075208913649,0
75.7103064066852,0
76.7130919220056,0
77.7158774373259,0
78.7186629526462,0
79.7214484679666,5e-05
80.7242339832869,0
81.7270194986073,0
82.7298050139276,0
83.7325905292479,0
84.7353760445682,0
85.7381615598886,0
86.7409470752089,0
87.7437325905292,0
88.7465181058496,0
89.7493036211699,0
90.7520891364903,5e-05
91.7548746518106,0
92.7576601671309,0
93.7604456824512,0
94.7632311977716,0
95.7660167130919,5e-05
96.7688022284123,0
97.7715877437326,5e-05
98.7743732590529,0
99.7771587743733,0
100.779944289694,0
101.782729805014,0
102.785515320334,0
103.788300835655,0
104.791086350975,0
105.793871866295,0
106.796657381616,0
107.799442896936,0
108.802228412256,5e-05
109.805013927577,0.0001
110.807799442897,5e-05
111.810584958217,0
112.813370473538,0
113.816155988858,0
114.818941504178,0
115.821727019499,0
116.824512534819,0
117.827298050139,0
118.83008356546,0
119.83286908078,0
120.8356545961,0
121.838440111421,0
122.841225626741,0
123.844011142061,0
124.846796657382,0
125.849582172702,0
126.852367688022,0
127.855153203343,0
128.857938718663,5e-05
129.860724233983,0
130.863509749304,0
131.866295264624,0
132.869080779944,0
133.871866295265,0
134.874651810585,0
135.877437325905,5e-05
136.880222841226,0
137.883008356546,0
138.885793871866,0
139.888579387187,0
140.891364902507,0
141.894150417827,5e-05
142.896935933148,0
143.899721448468,0
144.902506963788,0
145.905292479109,0
146.908077994429,0
147.910863509749,5e-05
148.91364902507,0
149.91643454039,0
150.91922005571,0
151.922005571031,0
152.924791086351,0
153.927576601671,0
154.930362116992,0
155.933147632312,0
156.935933147632,0
157.938718662953,0
158.941504178273,0
159.944289693593,0
160.947075208914,0
161.949860724234,0
162.952646239554,0
163.955431754875,0
164.958217270195,0
165.961002785515,0
166.963788300836,0
167.966573816156,0
168.969359331476,0
169.972144846797,0
170.974930362117,5e-05
171.977715877437,0
172.980501392758,0
173.983286908078,0
174.986072423398,5e-05
175.988857938719,5e-05
176.991643454039,0
177.994428969359,0
178.99721448468,0
180,0


==> figures/3400_2e4/ours_rot_2e4.dat <==
x,y
-180,0
-178.99721448468,0
-177.994428969359,0
-176.991643454039,0
-175.988857938719,0
-174.986072423398,0
-173.983286908078,0.0001
-172.980501392758,0
-171.977715877437,0
-170.974930362117,0
-169.972144846797,0
-168.969359331476,5e-05
-167.966573816156,0
-166.963788300836,5e-05
-165.961002785515,0
-164.958217270195,0
-163.955431754875,0
-162.952646239554,0
-161.949860724234,5e-05
-160.947075208914,0
-159.944289693593,0
-158.941504178273,0
-157.938718662953,0
-156.935933147632,0
-155.933147632312,0
-154.930362116992,0
-153.927576601671,0
-152.924791086351,0
-151.922005571031,0
-150.91922005571,0
-149.91643454039,0
-148.91364902507,0
-147.910863509749,0
-146.908077994429,0
-145.905292479109,0
-144.902506963788,0
-143.899721448468,0
-142.896935933148,0
-141.894150417827,0
-140.891364902507,0
-139.888579387187,0
-138.885793871866,0
-137.883008356546,0
-136.880222841226,0
-135.877437325905,0
-134.874651810585,0
-133.871866295265,0
-132.869080779944,0
-131.866295264624,0
-130.863509749304,0
-129.860724233983,0
-128.857938718663,0
-127.855153203343,0
-126.852367688022,0
-125.849582172702,0
-124.846796657382,0
-123.844011142061,0
-122.841225626741,0
-121.838440111421,0
-120.8356545961,0
-119.83286908078,0
-118.83008356546,0
-117.827298050139,0
-116.824512534819,0
-115.821727019499,0
-114.818941504178,0
-113.816155988858,0
-112.813370473538,0
-111.810584958217,0
-110.807799442897,0
-109.805013927577,0
-108.802228412256,0
-107.799442896936,0
-106.796657381616,0
-105.793871866295,0
-104.791086350975,5e-05
-103.788300835655,0
-102.785515320334,0
-101.782729805014,0
-100.779944289694,5e-05
-99.7771587743733,0
-98.7743732590529,0
-97.7715877437326,0
-96.7688022284123,0
-95.7660167130919,0
-94.7632311977716,0
-93.7604456824512,0
-92.7576601671309,5e-05
-91.7548746518106,0
-90.7520891364903,0
-89.7493036211699,0
-88.7465181058496,0
-87.7437325905292,0
-86.7409470752089,0
-85.7381615598886,0
-84.7353760445682,0
-83.7325905292479,0
-82.7298050139276,0
-81.7270194986072,5e-05
-80.7242339832869,0
-79.7214484679666,0
-78.7186629526462,0
-77.7158774373259,5e-05
-76.7130919220056,0
-75.7103064066852,0
-74.7075208913649,0
-73.7047353760446,0
-72.7019498607242,0
-71.6991643454039,0
-70.6963788300836,0
-69.6935933147632,0
-68.6908077994429,0
-67.6880222841226,5e-05
-66.6852367688022,0
-65.6824512534819,0
-64.6796657381616,0
-63.6768802228412,0
-62.6740947075209,5e-05
-61.6713091922006,0
-60.6685236768802,5e-05
-59.6657381615599,5e-05
-58.6629526462396,0
-57.6601671309192,0.0001
-56.6573816155989,0
-55.6545961002786,5e-05
-54.6518105849582,0.00015
-53.6490250696379,5e-05
-52.6462395543175,5e-05
-51.6434540389972,5e-05
-50.6406685236769,0.0001
-49.6378830083565,0.0001
-48.6350974930362,0.0001
-47.6323119777159,5e-05
-46.6295264623955,0.0001
-45.6267409470752,0.0002
-44.6239554317549,0.0001
-43.6211699164346,0.00015
-42.6183844011142,0.0002
-41.6155988857939,0
-40.6128133704735,5e-05
-39.6100278551532,5e-05
-38.6072423398329,5e-05
-37.6044568245125,0.00015
-36.6016713091922,0.00015
-35.5988857938719,0.00035
-34.5961002785515,0.00015
-33.5933147632312,0.00045
-32.5905292479109,5e-05
-31.5877437325905,0.0002
-30.5849582172702,0.0003
-29.5821727019499,0.0002
-28.5793871866295,0.0005
-27.5766016713092,0.0003
-26.5738161559889,0.0005
-25.5710306406685,0.00045
-24.5682451253482,0.0003
-23.5654596100279,0.00055
-22.5626740947075,0.0008
-21.5598885793872,0.001
-20.5571030640669,0.00065
-19.5543175487465,0.001
-18.5515320334262,0.0009
-17.5487465181058,0.00095
-16.5459610027855,0.0013
-15.5431754874652,0.00155
-14.5403899721449,0.0017
-13.5376044568245,0.0024
-12.5348189415042,0.00255
-11.5320334261839,0.0031
-10.5292479108635,0.00415
-9.52646239554318,0.00475
-8.52367688022284,0.0058
-7.5208913649025,0.00785
-6.51810584958218,0.01075
-5.51532033426184,0.0151
-4.5125348189415,0.0247
-3.50974930362116,0.04145
-2.50696378830082,0.07425
-1.50417827298051,0.1372
-0.50139275766017,0.1956
0.50139275766017,0.18085
1.50417827298051,0.11155
2.50696378830082,0.05665
3.50974930362116,0.02895
4.5125348189415,0.0169
5.51532033426184,0.0117
6.51810584958218,0.0088
7.5208913649025,0.00725
8.52367688022284,0.0058
9.52646239554318,0.00385
10.5292479108635,0.0025
11.5320334261839,0.00225
12.5348189415042,0.002
13.5376044568245,0.0021
14.5403899721449,0.0014
15.5431754874652,0.00115
16.5459610027855,0.0009
17.5487465181058,0.00075
18.5515320334262,0.00085
19.5543175487465,0.00085
20.5571030640669,0.0007
21.5598885793872,0.0003
22.5626740947075,0.0003
23.5654596100279,0.00065
24.5682451253482,0.00025
25.5710306406685,0.00035
26.5738161559889,0.0002
27.5766016713092,0.0003
28.5793871866295,0.0003
29.5821727019499,5e-05
30.5849582172702,0.00025
31.5877437325905,0.00015
32.5905292479109,5e-05
33.5933147632312,0.0002
34.5961002785515,5e-05
35.5988857938719,0.00015
36.6016713091922,5e-05
37.6044568245125,5e-05
38.6072423398329,0.0001
39.6100278551532,0.0002
40.6128133704735,0.00015
41.6155988857939,5e-05
42.6183844011142,5e-05
43.6211699164346,0.00025
44.6239554317549,5e-05
45.6267409470752,5e-05
46.6295264623955,0.0001
47.6323119777159,0
48.6350974930362,0
49.6378830083565,5e-05
50.6406685236769,0
51.6434540389972,5e-05
52.6462395543176,0
53.6490250696379,0
54.6518105849582,5e-05
55.6545961002786,0
56.6573816155989,0
57.6601671309192,5e-05
58.6629526462395,0
59.6657381615599,5e-05
60.6685236768802,0
61.6713091922006,0
62.6740947075209,0
63.6768802228412,0
64.6796657381616,5e-05
65.6824512534819,5e-05
66.6852367688022,0
67.6880222841226,0
68.6908077994429,0
69.6935933147632,0
70.6963788300836,0
71.6991643454039,5e-05
72.7019498607242,0
73.7047353760446,5e-05
74.7075208913649,0
75.7103064066852,0
76.7130919220056,0
77.7158774373259,5e-05
78.7186629526462,0
79.7214484679666,0
80.7242339832869,5e-05
81.7270194986073,0
82.7298050139276,0
83.7325905292479,0
84.7353760445682,0
85.7381615598886,0
86.7409470752089,5e-05
87.7437325905292,0
88.7465181058496,5e-05
89.7493036211699,0
90.7520891364903,0
91.7548746518106,0
92.7576601671309,0
93.7604456824512,0
94.7632311977716,0
95.7660167130919,0
96.7688022284123,0
97.7715877437326,0
98.7743732590529,0
99.7771587743733,0
100.779944289694,0
101.782729805014,0
102.785515320334,0
103.788300835655,0
104.791086350975,0
105.793871866295,0
106.796657381616,0
107.799442896936,0
108.802228412256,0
109.805013927577,0
110.807799442897,0
111.810584958217,0
112.813370473538,0
113.816155988858,0
114.818941504178,0
115.821727019499,0
116.824512534819,0
117.827298050139,0
118.83008356546,0
119.83286908078,0
120.8356545961,0
121.838440111421,0
122.841225626741,0
123.844011142061,5e-05
124.846796657382,0
125.849582172702,0
126.852367688022,0
127.855153203343,0
128.857938718663,0
129.860724233983,0
130.863509749304,0
131.866295264624,0
132.869080779944,0
133.871866295265,0
134.874651810585,0
135.877437325905,0
136.880222841226,0
137.883008356546,0
138.885793871866,0
139.888579387187,0
140.891364902507,0
141.894150417827,0
142.896935933148,0
143.899721448468,0
144.902506963788,0
145.905292479109,0
146.908077994429,0
147.910863509749,0
148.91364902507,0
149.91643454039,5e-05
150.91922005571,0
151.922005571031,0
152.924791086351,0
153.927576601671,0
154.930362116992,0
155.933147632312,0
156.935933147632,0
157.938718662953,0
158.941504178273,0
159.944289693593,0
160.947075208914,0
161.949860724234,0
162.952646239554,0
163.955431754875,0
164.958217270195,0
165.961002785515,0
166.963788300836,0
167.966573816156,0
168.969359331476,0
169.972144846797,0
170.974930362117,0
171.977715877437,5e-05
172.980501392758,0
173.983286908078,5e-05
174.986072423398,0
175.988857938719,5e-05
176.991643454039,5e-05
177.994428969359,0.0001
178.99721448468,5e-05
180,0


==> figures/3400_2e4/ours_shiftx_2e4.dat <==
x,y
-10,0
-9.7979797979798,0
-9.5959595959596,0
-9.39393939393939,0
-9.19191919191919,0
-8.98989898989899,0
-8.78787878787879,0
-8.58585858585859,0
-8.38383838383838,0
-8.18181818181818,0
-7.97979797979798,5e-05
-7.77777777777778,0
-7.57575757575758,0
-7.37373737373737,0
-7.17171717171717,5e-05
-6.96969696969697,0
-6.76767676767677,5e-05
-6.56565656565657,0
-6.36363636363636,0.0003
-6.16161616161616,0.0004
-5.95959595959596,0.00035
-5.75757575757576,0.0014
-5.55555555555556,0.0013
-5.35353535353535,0.0018
-5.15151515151515,0.00325
-4.94949494949495,0.00325
-4.74747474747475,0.00325
-4.54545454545455,0.0039
-4.34343434343434,0.005
-4.14141414141414,0.00535
-3.93939393939394,0.0055
-3.73737373737374,0.00665
-3.53535353535354,0.0077
-3.33333333333333,0.0086
-3.13131313131313,0.0083
-2.92929292929293,0.00815
-2.72727272727273,0.00925
-2.52525252525253,0.01025
-2.32323232323232,0.0113
-2.12121212121212,0.01115
-1.91919191919192,0.0122
-1.71717171717172,0.0139
-1.51515151515152,0.0134
-1.31313131313131,0.0157
-1.11111111111111,0.0197
-0.909090909090908,0.0288
-0.707070707070708,0.04375
-0.505050505050505,0.0733
-0.303030303030303,0.10305
-0.1010101010101,0.11785
0.1010101010101,0.10515
0.303030303030303,0.073
0.505050505050505,0.0466
0.707070707070708,0.0273
0.909090909090908,0.0186
1.11111111111111,0.01585
1.31313131313131,0.01275
1.51515151515152,0.0142
1.71717171717172,0.01225
1.91919191919192,0.012
2.12121212121212,0.01025
2.32323232323232,0.00945
2.52525252525253,0.00915
2.72727272727273,0.0088
2.92929292929293,0.00825
3.13131313131313,0.00765
3.33333333333333,0.0076
3.53535353535353,0.0073
3.73737373737374,0.00665
3.93939393939394,0.0047
4.14141414141414,0.0052
4.34343434343434,0.0036
4.54545454545454,0.00355
4.74747474747475,0.0032
4.94949494949495,0.0029
5.15151515151515,0.00175
5.35353535353535,0.0016
5.55555555555556,0.00095
5.75757575757576,0.00085
5.95959595959596,0.00035
6.16161616161616,0.00025
6.36363636363636,0.0001
6.56565656565656,0
6.76767676767677,0
6.96969696969697,0
7.17171717171717,0
7.37373737373737,0
7.57575757575757,0
7.77777777777778,0
7.97979797979798,0
8.18181818181818,0
8.38383838383838,0
8.58585858585858,0
8.78787878787879,0
8.98989898989899,0
9.19191919191919,0
9.39393939393939,0
9.5959595959596,0
9.7979797979798,0
10,0


==> figures/3400_2e4/ours_shifty_2e4.dat <==
x,y
-10,0
-9.7979797979798,0
-9.5959595959596,0
-9.39393939393939,0
-9.19191919191919,0
-8.98989898989899,0
-8.78787878787879,0
-8.58585858585859,0
-8.38383838383838,0
-8.18181818181818,0
-7.97979797979798,0
-7.77777777777778,0
-7.57575757575758,0
-7.37373737373737,0
-7.17171717171717,0
-6.96969696969697,0
-6.76767676767677,5e-05
-6.56565656565657,0
-6.36363636363636,0
-6.16161616161616,0.00025
-5.95959595959596,0.0007
-5.75757575757576,0.0008
-5.55555555555556,0.0011
-5.35353535353535,0.00215
-5.15151515151515,0.00205
-4.94949494949495,0.0037
-4.74747474747475,0.003
-4.54545454545455,0.0044
-4.34343434343434,0.0055
-4.14141414141414,0.00565
-3.93939393939394,0.00585
-3.73737373737374,0.00755
-3.53535353535354,0.00755
-3.33333333333333,0.0084
-3.13131313131313,0.0078
-2.92929292929293,0.00875
-2.72727272727273,0.0105
-2.52525252525253,0.01105
-2.32323232323232,0.01085
-2.12121212121212,0.01095
-1.91919191919192,0.01235
-1.71717171717172,0.01375
-1.51515151515152,0.0143
-1.31313131313131,0.0164
-1.11111111111111,0.0207
-0.909090909090908,0.0282
-0.707070707070708,0.04475
-0.505050505050505,0.077
-0.303030303030303,0.10435
-0.1010101010101,0.11325
0.1010101010101,0.1033
0.303030303030303,0.07565
0.505050505050505,0.0439
0.707070707070708,0.02815
0.909090909090908,0.02125
1.11111111111111,0.01595
1.31313131313131,0.0131
1.51515151515152,0.0109
1.71717171717172,0.0123
1.91919191919192,0.01095
2.12121212121212,0.0101
2.32323232323232,0.0094
2.52525252525253,0.0091
2.72727272727273,0.00955
2.92929292929293,0.0086
3.13131313131313,0.0073
3.33333333333333,0.00705
3.53535353535353,0.00685
3.73737373737374,0.0054
3.93939393939394,0.0053
4.14141414141414,0.0045
4.34343434343434,0.0042
4.54545454545454,0.0036
4.74747474747475,0.0024
4.94949494949495,0.00255
5.15151515151515,0.00185
5.35353535353535,0.0013
5.55555555555556,0.0011
5.75757575757576,0.0004
5.95959595959596,0.0003
6.16161616161616,5e-05
6.36363636363636,0
6.56565656565656,0
6.76767676767677,0
6.96969696969697,0
7.17171717171717,0
7.37373737373737,0
7.57575757575757,0
7.77777777777778,0
7.97979797979798,0
8.18181818181818,0
8.38383838383838,0
8.58585858585858,0
8.78787878787879,0
8.98989898989899,0
9.19191919191919,0
9.39393939393939,0
9.5959595959596,0
9.7979797979798,0
10,0


==> figures/3400_2e4/ours_tilt_2e4.dat <==
x,y
-180,0
-178.99721448468,0
-177.994428969359,0
-176.991643454039,0
-175.988857938719,0
-174.986072423398,0
-173.983286908078,0
-172.980501392758,0
-171.977715877437,5e-05
-170.974930362117,0
-169.972144846797,0
-168.969359331476,0
-167.966573816156,0
-166.963788300836,0
-165.961002785515,0
-164.958217270195,0
-163.955431754875,0
-162.952646239554,0
-161.949860724234,0
-160.947075208914,0
-159.944289693593,0
-158.941504178273,0
-157.938718662953,0
-156.935933147632,0
-155.933147632312,0
-154.930362116992,0
-153.927576601671,0
-152.924791086351,0
-151.922005571031,0
-150.91922005571,0
-149.91643454039,0
-148.91364902507,0
-147.910863509749,5e-05
-146.908077994429,0
-145.905292479109,0
-144.902506963788,0
-143.899721448468,0
-142.896935933148,0
-141.894150417827,0
-140.891364902507,0
-139.888579387187,0
-138.885793871866,0
-137.883008356546,0
-136.880222841226,0
-135.877437325905,0
-134.874651810585,0
-133.871866295265,0
-132.869080779944,0
-131.866295264624,0
-130.863509749304,0
-129.860724233983,0
-128.857938718663,0
-127.855153203343,0
-126.852367688022,0
-125.849582172702,0
-124.846796657382,0
-123.844011142061,0
-122.841225626741,0
-121.838440111421,0
-120.8356545961,0
-119.83286908078,0
-118.83008356546,0
-117.827298050139,0
-116.824512534819,0
-115.821727019499,0
-114.818941504178,0
-113.816155988858,0
-112.813370473538,0
-111.810584958217,5e-05
-110.807799442897,5e-05
-109.805013927577,5e-05
-108.802228412256,0
-107.799442896936,0
-106.796657381616,0
-105.793871866295,5e-05
-104.791086350975,0
-103.788300835655,0
-102.785515320334,0
-101.782729805014,0
-100.779944289694,0
-99.7771587743733,0
-98.7743732590529,5e-05
-97.7715877437326,0
-96.7688022284123,0
-95.7660167130919,0
-94.7632311977716,0
-93.7604456824512,5e-05
-92.7576601671309,0
-91.7548746518106,0
-90.7520891364903,0
-89.7493036211699,0
-88.7465181058496,5e-05
-87.7437325905292,0
-86.7409470752089,0
-85.7381615598886,0
-84.7353760445682,0
-83.7325905292479,0
-82.7298050139276,5e-05
-81.7270194986072,0
-80.7242339832869,0
-79.7214484679666,5e-05
-78.7186629526462,0
-77.7158774373259,0
-76.7130919220056,0
-75.7103064066852,0
-74.7075208913649,0
-73.7047353760446,5e-05
-72.7019498607242,0
-71.6991643454039,0
-70.6963788300836,0
-69.6935933147632,0
-68.6908077994429,0
-67.6880222841226,0
-66.6852367688022,5e-05
-65.6824512534819,0
-64.6796657381616,0
-63.6768802228412,0
-62.6740947075209,0
-61.6713091922006,0.00015
-60.6685236768802,5e-05
-59.6657381615599,0
-58.6629526462396,0
-57.6601671309192,5e-05
-56.6573816155989,0
-55.6545961002786,5e-05
-54.6518105849582,5e-05
-53.6490250696379,5e-05
-52.6462395543175,0
-51.6434540389972,0.0001
-50.6406685236769,5e-05
-49.6378830083565,0.0001
-48.6350974930362,0
-47.6323119777159,5e-05
-46.6295264623955,0.00015
-45.6267409470752,0
-44.6239554317549,0.0002
-43.6211699164346,0.00025
-42.6183844011142,0.00025
-41.6155988857939,0.00015
-40.6128133704735,0.0001
-39.6100278551532,0.0001
-38.6072423398329,0
-37.6044568245125,0.0001
-36.6016713091922,0.0002
-35.5988857938719,0.0001
-34.5961002785515,5e-05
-33.5933147632312,0.0001
-32.5905292479109,0.0002
-31.5877437325905,0.00025
-30.5849582172702,0.00045
-29.5821727019499,0.00025
-28.5793871866295,0.00015
-27.5766016713092,0.00045
-26.5738161559889,0.00045
-25.5710306406685,0.00045
-24.5682451253482,0.0002
-23.5654596100279,0.00035
-22.5626740947075,0.00045
-21.5598885793872,0.00045
-20.5571030640669,0.0009
-19.5543175487465,0.0007
-18.5515320334262,0.001
-17.5487465181058,0.00085
-16.5459610027855,0.0012
-15.5431754874652,0.00175
-14.5403899721449,0.0008
-13.5376044568245,0.0018
-12.5348189415042,0.00275
-11.5320334261839,0.00265
-10.5292479108635,0.00375
-9.52646239554318,0.00425
-8.52367688022284,0.006
-7.5208913649025,0.0078
-6.51810584958218,0.0094
-5.51532033426184,0.01415
-4.5125348189415,0.0209
-3.50974930362116,0.0401
-2.50696378830082,0.0828
-1.50417827298051,0.1686
-0.50139275766017,0.2314
0.50139275766017,0.175
1.50417827298051,0.08625
2.50696378830082,0.03825
3.50974930362116,0.0219
4.5125348189415,0.01465
5.51532033426184,0.0099
6.51810584958218,0.00675
7.5208913649025,0.00675
8.52367688022284,0.00375
9.52646239554318,0.00335
10.5292479108635,0.00315
11.5320334261839,0.0019
12.5348189415042,0.00225
13.5376044568245,0.0015
14.5403899721449,0.00175
15.5431754874652,0.00135
16.5459610027855,0.001
17.5487465181058,0.0008
18.5515320334262,0.00085
19.5543175487465,0.00115
20.5571030640669,0.0005
21.5598885793872,0.00065
22.5626740947075,0.00045
23.5654596100279,0.0006
24.5682451253482,0.0003
25.5710306406685,0.0002
26.5738161559889,0.0004
27.5766016713092,0.00015
28.5793871866295,0.00055
29.5821727019499,0.0001
30.5849582172702,0.00015
31.5877437325905,0.00015
32.5905292479109,0.00015
33.5933147632312,0.0003
34.5961002785515,0.00015
35.5988857938719,5e-05
36.6016713091922,0.0002
37.6044568245125,5e-05
38.6072423398329,5e-05
39.6100278551532,5e-05
40.6128133704735,0.0001
41.6155988857939,5e-05
42.6183844011142,5e-05
43.6211699164346,0.00015
44.6239554317549,0
45.6267409470752,0.00015
46.6295264623955,0
47.6323119777159,5e-05
48.6350974930362,0.0001
49.6378830083565,0
50.6406685236769,0.0002
51.6434540389972,0
52.6462395543176,0.0001
53.6490250696379,5e-05
54.6518105849582,0
55.6545961002786,0
56.6573816155989,5e-05
57.6601671309192,0
58.6629526462395,0
59.6657381615599,0
60.6685236768802,5e-05
61.6713091922006,0
62.6740947075209,0
63.6768802228412,0
64.6796657381616,0
65.6824512534819,0
66.6852367688022,5e-05
67.6880222841226,0
68.6908077994429,0
69.6935933147632,0
70.6963788300836,0
71.6991643454039,0
72.7019498607242,0
73.7047353760446,5e-05
74.7075208913649,0
75.7103064066852,5e-05
76.7130919220056,0
77.7158774373259,5e-05
78.7186629526462,0
79.7214484679666,0
80.7242339832869,0
81.7270194986073,0
82.7298050139276,0
83.7325905292479,0
84.7353760445682,0
85.7381615598886,0
86.7409470752089,0
87.7437325905292,5e-05
88.7465181058496,0
89.7493036211699,0
90.7520891364903,0
91.7548746518106,0
92.7576601671309,0
93.7604456824512,0
94.7632311977716,0
95.7660167130919,0
96.7688022284123,0
97.7715877437326,0
98.7743732590529,5e-05
99.7771587743733,0
100.779944289694,0
101.782729805014,0
102.785515320334,0
103.788300835655,0
104.791086350975,0
105.793871866295,0
106.796657381616,0
107.799442896936,0
108.802228412256,0
109.805013927577,0
110.807799442897,0
111.810584958217,0
112.813370473538,0
113.816155988858,0
114.818941504178,0
115.821727019499,0
116.824512534819,0
117.827298050139,0
118.83008356546,0
119.83286908078,0
120.8356545961,0
121.838440111421,0
122.841225626741,5e-05
123.844011142061,0
124.846796657382,0
125.849582172702,0
126.852367688022,0
127.855153203343,0
128.857938718663,0
129.860724233983,0
130.863509749304,5e-05
131.866295264624,0
132.869080779944,0
133.871866295265,0
134.874651810585,0
135.877437325905,0
136.880222841226,0
137.883008356546,0
138.885793871866,0
139.888579387187,0
140.891364902507,0
141.894150417827,0
142.896935933148,0
143.899721448468,5e-05
144.902506963788,5e-05
145.905292479109,0
146.908077994429,5e-05
147.910863509749,5e-05
148.91364902507,0
149.91643454039,0
150.91922005571,0
151.922005571031,0
152.924791086351,5e-05
153.927576601671,0
154.930362116992,0
155.933147632312,5e-05
156.935933147632,0
157.938718662953,0
158.941504178273,0
159.944289693593,0
160.947075208914,0
161.949860724234,0
162.952646239554,0
163.955431754875,0
164.958217270195,0
165.961002785515,0
166.963788300836,0
167.966573816156,0
168.969359331476,0
169.972144846797,0
170.974930362117,0
171.977715877437,0
172.980501392758,0
173.983286908078,0
174.986072423398,0
175.988857938719,0
176.991643454039,0
177.994428969359,0
178.99721448468,0
180,0


==> figures/3400_2e4/relion_psi.dat <==
x,y
-180,0
-178.99721448468,0
-177.994428969359,0
-176.991643454039,0
-175.988857938719,0
-174.986072423398,0
-173.983286908078,0
-172.980501392758,0
-171.977715877437,0
-170.974930362117,0
-169.972144846797,0
-168.969359331476,0
-167.966573816156,0
-166.963788300836,0
-165.961002785515,0
-164.958217270195,0
-163.955431754875,0
-162.952646239554,0
-161.949860724234,0
-160.947075208914,0
-159.944289693593,0
-158.941504178273,0
-157.938718662953,0
-156.935933147632,0
-155.933147632312,0
-154.930362116992,0
-153.927576601671,0
-152.924791086351,0
-151.922005571031,0
-150.91922005571,0
-149.91643454039,0
-148.91364902507,0
-147.910863509749,0
-146.908077994429,0
-145.905292479109,0
-144.902506963788,0
-143.899721448468,0
-142.896935933148,0
-141.894150417827,0
-140.891364902507,0
-139.888579387187,0
-138.885793871866,0
-137.883008356546,0
-136.880222841226,0
-135.877437325905,0
-134.874651810585,0
-133.871866295265,0
-132.869080779944,0
-131.866295264624,0
-130.863509749304,0
-129.860724233983,0
-128.857938718663,0
-127.855153203343,0
-126.852367688022,0
-125.849582172702,0
-124.846796657382,0
-123.844011142061,0
-122.841225626741,0
-121.838440111421,0
-120.8356545961,0
-119.83286908078,0
-118.83008356546,0
-117.827298050139,0
-116.824512534819,0
-115.821727019499,0
-114.818941504178,0
-113.816155988858,0
-112.813370473538,0
-111.810584958217,0
-110.807799442897,0
-109.805013927577,0
-108.802228412256,0
-107.799442896936,0
-106.796657381616,0
-105.793871866295,0
-104.791086350975,0
-103.788300835655,0
-102.785515320334,0
-101.782729805014,0
-100.779944289694,0
-99.7771587743733,0
-98.7743732590529,0
-97.7715877437326,0
-96.7688022284123,0
-95.7660167130919,0
-94.7632311977716,0
-93.7604456824512,0
-92.7576601671309,0
-91.7548746518106,0
-90.7520891364903,0
-89.7493036211699,0
-88.7465181058496,0
-87.7437325905292,0
-86.7409470752089,0
-85.7381615598886,0
-84.7353760445682,0
-83.7325905292479,0
-82.7298050139276,0
-81.7270194986072,0
-80.7242339832869,0
-79.7214484679666,0
-78.7186629526462,0
-77.7158774373259,0
-76.7130919220056,0
-75.7103064066852,0
-74.7075208913649,0
-73.7047353760446,0
-72.7019498607242,0
-71.6991643454039,0
-70.6963788300836,0
-69.6935933147632,0
-68.6908077994429,0
-67.6880222841226,0
-66.6852367688022,0
-65.6824512534819,0
-64.6796657381616,5e-05
-63.6768802228412,0
-62.6740947075209,0
-61.6713091922006,0
-60.6685236768802,0
-59.6657381615599,0
-58.6629526462396,0
-57.6601671309192,0
-56.6573816155989,0
-55.6545961002786,0
-54.6518105849582,0
-53.6490250696379,0
-52.6462395543175,0
-51.6434540389972,5e-05
-50.6406685236769,5e-05
-49.6378830083565,5e-05
-48.6350974930362,0
-47.6323119777159,0
-46.6295264623955,0
-45.6267409470752,0
-44.6239554317549,5e-05
-43.6211699164346,0
-42.6183844011142,5e-05
-41.6155988857939,0
-40.6128133704735,0
-39.6100278551532,0
-38.6072423398329,5e-05
-37.6044568245125,0
-36.6016713091922,0
-35.5988857938719,0
-34.5961002785515,5e-05
-33.5933147632312,5e-05
-32.5905292479109,5e-05
-31.5877437325905,5e-05
-30.5849582172702,5e-05
-29.5821727019499,5e-05
-28.5793871866295,0
-27.5766016713092,0
-26.5738161559889,0
-25.5710306406685,0.00025
-24.5682451253482,5e-05
-23.5654596100279,0.0001
-22.5626740947075,0.0002
-21.5598885793872,0.0001
-20.5571030640669,0.0001
-19.5543175487465,0.00025
-18.5515320334262,0.00025
-17.5487465181058,0.0003
-16.5459610027855,0.0003
-15.5431754874652,0.00045
-14.5403899721449,0.0003
-13.5376044568245,0.00025
-12.5348189415042,0.0005
-11.5320334261839,0.00085
-10.5292479108635,0.0007
-9.52646239554318,0.0013
-8.52367688022284,0.0023
-7.5208913649025,0.00305
-6.51810584958218,0.0051
-5.51532033426184,0.0099
-4.5125348189415,0.0234
-3.50974930362116,0.0455
-2.50696378830082,0.1059
-1.50417827298051,0.182
-0.50139275766017,0.2279
0.50139275766017,0.18785
1.50417827298051,0.1025
2.50696378830082,0.0478
3.50974930362116,0.0211
4.5125348189415,0.0104
5.51532033426184,0.00535
6.51810584958218,0.0037
7.5208913649025,0.0024
8.52367688022284,0.0015
9.52646239554318,0.00105
10.5292479108635,0.0011
11.5320334261839,0.00045
12.5348189415042,0.00035
13.5376044568245,0.00025
14.5403899721449,0.0006
15.5431754874652,0.00015
16.5459610027855,0.0003
17.5487465181058,0
18.5515320334262,0.00015
19.5543175487465,5e-05
20.5571030640669,0.0001
21.5598885793872,0.0001
22.5626740947075,0.00015
23.5654596100279,0
24.5682451253482,0
25.5710306406685,0.0001
26.5738161559889,0.0001
27.5766016713092,0
28.5793871866295,0
29.5821727019499,5e-05
30.5849582172702,0
31.5877437325905,0
32.5905292479109,5e-05
33.5933147632312,5e-05
34.5961002785515,5e-05
35.5988857938719,0
36.6016713091922,0
37.6044568245125,0
38.6072423398329,0
39.6100278551532,0
40.6128133704735,0
41.6155988857939,0
42.6183844011142,0
43.6211699164346,5e-05
44.6239554317549,0
45.6267409470752,0
46.6295264623955,0
47.6323119777159,0
48.6350974930362,0
49.6378830083565,0
50.6406685236769,0
51.6434540389972,0
52.6462395543176,0
53.6490250696379,0
54.6518105849582,0
55.6545961002786,0
56.6573816155989,5e-05
57.6601671309192,0
58.6629526462395,5e-05
59.6657381615599,0
60.6685236768802,5e-05
61.6713091922006,0
62.6740947075209,0
63.6768802228412,5e-05
64.6796657381616,0
65.6824512534819,0
66.6852367688022,0
67.6880222841226,0
68.6908077994429,0
69.6935933147632,0
70.6963788300836,0
71.6991643454039,0
72.7019498607242,0
73.7047353760446,0
74.7075208913649,0
75.7103064066852,0
76.7130919220056,0
77.7158774373259,0
78.7186629526462,0
79.7214484679666,0
80.7242339832869,0
81.7270194986073,0
82.7298050139276,0
83.7325905292479,0
84.7353760445682,0
85.7381615598886,0
86.7409470752089,0
87.7437325905292,0
88.7465181058496,0
89.7493036211699,0
90.7520891364903,0
91.7548746518106,0
92.7576601671309,0
93.7604456824512,0
94.7632311977716,0
95.7660167130919,0
96.7688022284123,0
97.7715877437326,0
98.7743732590529,0
99.7771587743733,0
100.779944289694,0
101.782729805014,0
102.785515320334,0
103.788300835655,0
104.791086350975,0
105.793871866295,0
106.796657381616,0
107.799442896936,0
108.802228412256,0
109.805013927577,0
110.807799442897,0
111.810584958217,0
112.813370473538,0
113.816155988858,0
114.818941504178,0
115.821727019499,0
116.824512534819,0
117.827298050139,0
118.83008356546,0
119.83286908078,0
120.8356545961,0
121.838440111421,0
122.841225626741,0
123.844011142061,0
124.846796657382,0
125.849582172702,0
126.852367688022,0
127.855153203343,0
128.857938718663,0
129.860724233983,0
130.863509749304,0
131.866295264624,0
132.869080779944,0
133.871866295265,0
134.874651810585,0
135.877437325905,0
136.880222841226,0
137.883008356546,0
138.885793871866,0
139.888579387187,0
140.891364902507,0
141.894150417827,0
142.896935933148,0
143.899721448468,0
144.902506963788,0
145.905292479109,0
146.908077994429,0
147.910863509749,0
148.91364902507,0
149.91643454039,0
150.91922005571,0
151.922005571031,0
152.924791086351,0
153.927576601671,0
154.930362116992,0
155.933147632312,0
156.935933147632,0
157.938718662953,0
158.941504178273,0
159.944289693593,0
160.947075208914,0
161.949860724234,0
162.952646239554,0
163.955431754875,0
164.958217270195,0
165.961002785515,0
166.963788300836,0
167.966573816156,0
168.969359331476,0
169.972144846797,0
170.974930362117,0
171.977715877437,0
172.980501392758,0
173.983286908078,0
174.986072423398,0
175.988857938719,0
176.991643454039,0
177.994428969359,0
178.99721448468,0
180,0


==> figures/3400_2e4/relion_rot.dat <==
x,y
-180,0
-178.99721448468,0
-177.994428969359,0
-176.991643454039,0
-175.988857938719,0
-174.986072423398,0
-173.983286908078,0
-172.980501392758,0
-171.977715877437,0
-170.974930362117,0
-169.972144846797,0
-168.969359331476,0
-167.966573816156,0
-166.963788300836,0
-165.961002785515,0
-164.958217270195,0
-163.955431754875,0
-162.952646239554,0
-161.949860724234,0
-160.947075208914,0
-159.944289693593,0
-158.941504178273,0
-157.938718662953,0
-156.935933147632,0
-155.933147632312,0
-154.930362116992,0
-153.927576601671,0
-152.924791086351,0
-151.922005571031,0
-150.91922005571,0
-149.91643454039,0
-148.91364902507,0
-147.910863509749,0
-146.908077994429,0
-145.905292479109,0
-144.902506963788,0
-143.899721448468,0
-142.896935933148,0
-141.894150417827,0
-140.891364902507,0
-139.888579387187,0
-138.885793871866,0
-137.883008356546,0
-136.880222841226,0
-135.877437325905,0
-134.874651810585,0
-133.871866295265,0
-132.869080779944,0
-131.866295264624,0
-130.863509749304,0
-129.860724233983,0
-128.857938718663,0
-127.855153203343,0
-126.852367688022,0
-125.849582172702,0
-124.846796657382,0
-123.844011142061,0
-122.841225626741,0
-121.838440111421,0
-120.8356545961,0
-119.83286908078,0
-118.83008356546,0
-117.827298050139,0
-116.824512534819,0
-115.821727019499,0
-114.818941504178,0
-113.816155988858,0
-112.813370473538,0
-111.810584958217,0
-110.807799442897,0
-109.805013927577,0
-108.802228412256,0
-107.799442896936,0
-106.796657381616,0
-105.793871866295,0
-104.791086350975,0
-103.788300835655,0
-102.785515320334,0
-101.782729805014,0
-100.779944289694,0
-99.7771587743733,0
-98.7743732590529,0
-97.7715877437326,0
-96.7688022284123,0
-95.7660167130919,0
-94.7632311977716,0
-93.7604456824512,0
-92.7576601671309,0
-91.7548746518106,0
-90.7520891364903,0
-89.7493036211699,0
-88.7465181058496,0
-87.7437325905292,0
-86.7409470752089,0
-85.7381615598886,0
-84.7353760445682,0
-83.7325905292479,0
-82.7298050139276,0
-81.7270194986072,0
-80.7242339832869,0
-79.7214484679666,0
-78.7186629526462,0
-77.7158774373259,0
-76.7130919220056,0
-75.7103064066852,0
-74.7075208913649,0
-73.7047353760446,0
-72.7019498607242,0
-71.6991643454039,0
-70.6963788300836,0
-69.6935933147632,0
-68.6908077994429,0
-67.6880222841226,0
-66.6852367688022,0
-65.6824512534819,0
-64.6796657381616,0
-63.6768802228412,0
-62.6740947075209,0
-61.6713091922006,0
-60.6685236768802,0
-59.6657381615599,0
-58.6629526462396,0
-57.6601671309192,5e-05
-56.6573816155989,0
-55.6545961002786,0
-54.6518105849582,0
-53.6490250696379,0
-52.6462395543175,5e-05
-51.6434540389972,0
-50.6406685236769,0
-49.6378830083565,5e-05
-48.6350974930362,0
-47.6323119777159,0
-46.6295264623955,0
-45.6267409470752,5e-05
-44.6239554317549,0
-43.6211699164346,5e-05
-42.6183844011142,5e-05
-41.6155988857939,0
-40.6128133704735,0
-39.6100278551532,0
-38.6072423398329,0
-37.6044568245125,0
-36.6016713091922,0
-35.5988857938719,5e-05
-34.5961002785515,0
-33.5933147632312,0.0002
-32.5905292479109,0
-31.5877437325905,0
-30.5849582172702,0
-29.5821727019499,5e-05
-28.5793871866295,0
-27.5766016713092,5e-05
-26.5738161559889,0
-25.5710306406685,0.0002
-24.5682451253482,5e-05
-23.5654596100279,0.00015
-22.5626740947075,5e-05
-21.5598885793872,0
-20.5571030640669,0.00015
-19.5543175487465,0.0001
-18.5515320334262,0.00015
-17.5487465181058,0.00015
-16.5459610027855,0.0004
-15.5431754874652,0.00025
-14.5403899721449,0.0003
-13.5376044568245,0.00035
-12.5348189415042,0.00015
-11.5320334261839,0.00105
-10.5292479108635,0.001
-9.52646239554318,0.0016
-8.52367688022284,0.0021
-7.5208913649025,0.0037
-6.51810584958218,0.0064
-5.51532033426184,0.0114
-4.5125348189415,0.02215
-3.50974930362116,0.04715
-2.50696378830082,0.09335
-1.50417827298051,0.17185
-0.50139275766017,0.2198
0.50139275766017,0.18345
1.50417827298051,0.1137
2.50696378830082,0.05785
3.50974930362116,0.0266
4.5125348189415,0.01195
5.51532033426184,0.00685
6.51810584958218,0.0037
7.5208913649025,0.00355
8.52367688022284,0.0015
9.52646239554318,0.00105
10.5292479108635,0.00085
11.5320334261839,0.0005
12.5348189415042,0.00035
13.5376044568245,0.0006
14.5403899721449,0.0005
15.5431754874652,0.00025
16.5459610027855,0.0002
17.5487465181058,0.0004
18.5515320334262,0.0001
19.5543175487465,0.0002
20.5571030640669,0.0001
21.5598885793872,0.00015
22.5626740947075,0.00015
23.5654596100279,0.0001
24.5682451253482,0.0001
25.5710306406685,5e-05
26.5738161559889,0
27.5766016713092,5e-05
28.5793871866295,0
29.5821727019499,5e-05
30.5849582172702,5e-05
31.5877437325905,5e-05
32.5905292479109,0
33.5933147632312,5e-05
34.5961002785515,0
35.5988857938719,5e-05
36.6016713091922,0
37.6044568245125,0
38.6072423398329,0
39.6100278551532,0
40.6128133704735,0
41.6155988857939,0
42.6183844011142,0
43.6211699164346,0
44.6239554317549,0
45.6267409470752,0
46.6295264623955,0
47.6323119777159,0
48.6350974930362,0
49.6378830083565,5e-05
50.6406685236769,0
51.6434540389972,0
52.6462395543176,0
53.6490250696379,0
54.6518105849582,0
55.6545961002786,0
56.6573816155989,0
57.6601671309192,0
58.6629526462395,0
59.6657381615599,0.0001
60.6685236768802,0
61.6713091922006,0
62.6740947075209,0
63.6768802228412,0
64.6796657381616,0.0001
65.6824512534819,0
66.6852367688022,0
67.6880222841226,0
68.6908077994429,0
69.6935933147632,0
70.6963788300836,0
71.6991643454039,0
72.7019498607242,0
73.7047353760446,0
74.7075208913649,0
75.7103064066852,0
76.7130919220056,0
77.7158774373259,0
78.7186629526462,0
79.7214484679666,0
80.7242339832869,0
81.7270194986073,0
82.7298050139276,0
83.7325905292479,0
84.7353760445682,0
85.7381615598886,0
86.7409470752089,0
87.7437325905292,0
88.7465181058496,0
89.7493036211699,0
90.7520891364903,0
91.7548746518106,0
92.7576601671309,0
93.7604456824512,0
94.7632311977716,0
95.7660167130919,0
96.7688022284123,0
97.7715877437326,0
98.7743732590529,0
99.7771587743733,0
100.779944289694,0
101.782729805014,0
102.785515320334,0
103.788300835655,0
104.791086350975,0
105.793871866295,0
106.796657381616,0
107.799442896936,0
108.802228412256,0
109.805013927577,0
110.807799442897,0
111.810584958217,0
112.813370473538,0
113.816155988858,0
114.818941504178,0
115.821727019499,0
116.824512534819,0
117.827298050139,0
118.83008356546,0
119.83286908078,0
120.8356545961,0
121.838440111421,0
122.841225626741,0
123.844011142061,0
124.846796657382,0
125.849582172702,0
126.852367688022,0
127.855153203343,0
128.857938718663,0
129.860724233983,0
130.863509749304,0
131.866295264624,0
132.869080779944,0
133.871866295265,0
134.874651810585,0
135.877437325905,0
136.880222841226,0
137.883008356546,0
138.885793871866,0
139.888579387187,0
140.891364902507,0
141.894150417827,0
142.896935933148,0
143.899721448468,0
144.902506963788,0
145.905292479109,0
146.908077994429,0
147.910863509749,0
148.91364902507,0
149.91643454039,0
150.91922005571,0
151.922005571031,0
152.924791086351,0
153.927576601671,0
154.930362116992,0
155.933147632312,0
156.935933147632,0
157.938718662953,0
158.941504178273,0
159.944289693593,0
160.947075208914,0
161.949860724234,0
162.952646239554,0
163.955431754875,0
164.958217270195,0
165.961002785515,0
166.963788300836,0
167.966573816156,0
168.969359331476,0
169.972144846797,0
170.974930362117,0
171.977715877437,0
172.980501392758,0
173.983286908078,0
174.986072423398,0
175.988857938719,0
176.991643454039,0
177.994428969359,0
178.99721448468,0
180,0


==> figures/3400_2e4/relion_shiftx.dat <==
x,y
-10,0
-9.7979797979798,0
-9.5959595959596,0
-9.39393939393939,0
-9.19191919191919,0
-8.98989898989899,0
-8.78787878787879,0
-8.58585858585859,0
-8.38383838383838,0
-8.18181818181818,0
-7.97979797979798,0
-7.77777777777778,0
-7.57575757575758,0
-7.37373737373737,0
-7.17171717171717,0
-6.96969696969697,0
-6.76767676767677,0
-6.56565656565657,0
-6.36363636363636,0
-6.16161616161616,0
-5.95959595959596,0
-5.75757575757576,0
-5.55555555555556,0
-5.35353535353535,0
-5.15151515151515,0
-4.94949494949495,0
-4.74747474747475,0
-4.54545454545455,0
-4.34343434343434,0
-4.14141414141414,0
-3.93939393939394,0
-3.73737373737374,0
-3.53535353535354,0
-3.33333333333333,0
-3.13131313131313,5e-05
-2.92929292929293,0
-2.72727272727273,0
-2.52525252525253,0
-2.32323232323232,0
-2.12121212121212,0
-1.91919191919192,0
-1.71717171717172,0.0002
-1.51515151515152,0.0005
-1.31313131313131,0.001
-1.11111111111111,0.0027
-0.909090909090908,0.0086
-0.707070707070708,0.01825
-0.505050505050505,0.0361
-0.303030303030303,0.06075
-0.1010101010101,0.0962
0.1010101010101,0.12755
0.303030303030303,0.14045
0.505050505050505,0.1447
0.707070707070708,0.1258
0.909090909090908,0.0989
1.11111111111111,0.06615
1.31313131313131,0.03985
1.51515151515152,0.02
1.71717171717172,0.0077
1.91919191919192,0.0028
2.12121212121212,0.0011
2.32323232323232,0.0005
2.52525252525253,0.0001
2.72727272727273,5e-05
2.92929292929293,0
3.13131313131313,0
3.33333333333333,0
3.53535353535353,0
3.73737373737374,0
3.93939393939394,0
4.14141414141414,0
4.34343434343434,0
4.54545454545454,0
4.74747474747475,0
4.94949494949495,0
5.15151515151515,0
5.35353535353535,0
5.55555555555556,0
5.75757575757576,0
5.95959595959596,0
6.16161616161616,0
6.36363636363636,0
6.56565656565656,0
6.76767676767677,0
6.96969696969697,0
7.17171717171717,0
7.37373737373737,0
7.57575757575757,0
7.77777777777778,0
7.97979797979798,0
8.18181818181818,0
8.38383838383838,0
8.58585858585858,0
8.78787878787879,0
8.98989898989899,0
9.19191919191919,0
9.39393939393939,0
9.5959595959596,0
9.7979797979798,0
10,0


==> figures/3400_2e4/relion_shiftx_2e4.dat <==
x,y
-10,0
-9.7979797979798,0
-9.5959595959596,0
-9.39393939393939,0
-9.19191919191919,0
-8.98989898989899,0
-8.78787878787879,0
-8.58585858585859,0
-8.38383838383838,0
-8.18181818181818,0
-7.97979797979798,0
-7.77777777777778,0
-7.57575757575758,0
-7.37373737373737,0
-7.17171717171717,0
-6.96969696969697,0
-6.76767676767677,0
-6.56565656565657,0
-6.36363636363636,0
-6.16161616161616,0
-5.95959595959596,0
-5.75757575757576,0
-5.55555555555556,0
-5.35353535353535,0
-5.15151515151515,0
-4.94949494949495,0
-4.74747474747475,0
-4.54545454545455,0
-4.34343434343434,0
-4.14141414141414,0
-3.93939393939394,0
-3.73737373737374,5e-05
-3.53535353535354,0
-3.33333333333333,0
-3.13131313131313,0
-2.92929292929293,0
-2.72727272727273,0
-2.52525252525253,0
-2.32323232323232,5e-05
-2.12121212121212,0.00025
-1.91919191919192,0.0007
-1.71717171717172,0.00185
-1.51515151515152,0.0044
-1.31313131313131,0.01305
-1.11111111111111,0.0252
-0.909090909090908,0.0462
-0.707070707070708,0.07635
-0.505050505050505,0.11555
-0.303030303030303,0.1316
-0.1010101010101,0.14555
0.1010101010101,0.13975
0.303030303030303,0.1129
0.505050505050505,0.0826
0.707070707070708,0.0533
0.909090909090908,0.0297
1.11111111111111,0.0132
1.31313131313131,0.00475
1.51515151515152,0.0019
1.71717171717172,0.0009
1.91919191919192,0.0001
2.12121212121212,0.0001
2.32323232323232,0
2.52525252525253,0
2.72727272727273,0
2.92929292929293,0
3.13131313131313,0
3.33333333333333,0
3.53535353535353,0
3.73737373737374,0
3.93939393939394,0
4.14141414141414,0
4.34343434343434,0
4.54545454545454,0
4.74747474747475,0
4.94949494949495,0
5.15151515151515,0
5.35353535353535,0
5.55555555555556,0
5.75757575757576,0
5.95959595959596,0
6.16161616161616,0
6.36363636363636,0
6.56565656565656,0
6.76767676767677,0
6.96969696969697,0
7.17171717171717,0
7.37373737373737,0
7.57575757575757,0
7.77777777777778,0
7.97979797979798,0
8.18181818181818,0
8.38383838383838,0
8.58585858585858,0
8.78787878787879,0
8.98989898989899,0
9.19191919191919,0
9.39393939393939,0
9.5959595959596,0
9.7979797979798,0
10,0


==> figures/3400_2e4/relion_shifty.dat <==
x,y
-10,0
-9.7979797979798,0
-9.5959595959596,0
-9.39393939393939,0
-9.19191919191919,0
-8.98989898989899,0
-8.78787878787879,0
-8.58585858585859,0
-8.38383838383838,0
-8.18181818181818,0
-7.97979797979798,0
-7.77777777777778,0
-7.57575757575758,0
-7.37373737373737,0
-7.17171717171717,0
-6.96969696969697,0
-6.76767676767677,0
-6.56565656565657,0
-6.36363636363636,0
-6.16161616161616,0
-5.95959595959596,0
-5.75757575757576,0
-5.55555555555556,0
-5.35353535353535,0
-5.15151515151515,0
-4.94949494949495,0
-4.74747474747475,0
-4.54545454545455,0
-4.34343434343434,0
-4.14141414141414,0
-3.93939393939394,0
-3.73737373737374,0
-3.53535353535354,0
-3.33333333333333,0
-3.13131313131313,0
-2.92929292929293,0
-2.72727272727273,0
-2.52525252525253,0
-2.32323232323232,5e-05
-2.12121212121212,0
-1.91919191919192,0
-1.71717171717172,0.0001
-1.51515151515152,0.0003
-1.31313131313131,0.0007
-1.11111111111111,0.00365
-0.909090909090908,0.00985
-0.707070707070708,0.01985
-0.505050505050505,0.0351
-0.303030303030303,0.06375
-0.1010101010101,0.09495
0.1010101010101,0.1234
0.303030303030303,0.14335
0.505050505050505,0.1359
0.707070707070708,0.1288
0.909090909090908,0.10005
1.11111111111111,0.06715
1.31313131313131,0.04065
1.51515151515152,0.0191
1.71717171717172,0.00825
1.91919191919192,0.0033
2.12121212121212,0.0011
2.32323232323232,0.0005
2.52525252525253,0.0001
2.72727272727273,0
2.92929292929293,0
3.13131313131313,5e-05
3.33333333333333,0
3.53535353535353,0
3.73737373737374,0
3.93939393939394,0
4.14141414141414,0
4.34343434343434,0
4.54545454545454,0
4.74747474747475,0
4.94949494949495,0
5.15151515151515,0
5.35353535353535,0
5.55555555555556,0
5.75757575757576,0
5.95959595959596,0
6.16161616161616,0
6.36363636363636,0
6.56565656565656,0
6.76767676767677,0
6.96969696969697,0
7.17171717171717,0
7.37373737373737,0
7.57575757575757,0
7.77777777777778,0
7.97979797979798,0
8.18181818181818,0
8.38383838383838,0
8.58585858585858,0
8.78787878787879,0
8.98989898989899,0
9.19191919191919,0
9.39393939393939,0
9.5959595959596,0
9.7979797979798,0
10,0


==> figures/3400_2e4/relion_shifty_2e4.dat <==
x,y
-10,0
-9.7979797979798,0
-9.5959595959596,0
-9.39393939393939,0
-9.19191919191919,0
-8.98989898989899,0
-8.78787878787879,0
-8.58585858585859,0
-8.38383838383838,0
-8.18181818181818,0
-7.97979797979798,0
-7.77777777777778,0
-7.57575757575758,0
-7.37373737373737,0
-7.17171717171717,0
-6.96969696969697,0
-6.76767676767677,0
-6.56565656565657,0
-6.36363636363636,0
-6.16161616161616,0
-5.95959595959596,0
-5.75757575757576,0
-5.55555555555556,0
-5.35353535353535,0
-5.15151515151515,0
-4.94949494949495,0
-4.74747474747475,0
-4.54545454545455,0
-4.34343434343434,0
-4.14141414141414,0
-3.93939393939394,0
-3.73737373737374,0
-3.53535353535354,0
-3.33333333333333,0
-3.13131313131313,0
-2.92929292929293,0
-2.72727272727273,5e-05
-2.52525252525253,0
-2.32323232323232,0
-2.12121212121212,0.0002
-1.91919191919192,0.00045
-1.71717171717172,0.0018
-1.51515151515152,0.0054
-1.31313131313131,0.0151
-1.11111111111111,0.02605
-0.909090909090908,0.0458
-0.707070707070708,0.0796
-0.505050505050505,0.1093
-0.303030303030303,0.1352
-0.1010101010101,0.1439
0.1010101010101,0.1306
0.303030303030303,0.1171
0.505050505050505,0.0841
0.707070707070708,0.054
0.909090909090908,0.03
1.11111111111111,0.01255
1.31313131313131,0.00585
1.51515151515152,0.0019
1.71717171717172,0.0007
1.91919191919192,0.00025
2.12121212121212,5e-05
2.32323232323232,0
2.52525252525253,0
2.72727272727273,5e-05
2.92929292929293,0
3.13131313131313,0
3.33333333333333,0
3.53535353535353,0
3.73737373737374,0
3.93939393939394,0
4.14141414141414,0
4.34343434343434,0
4.54545454545454,0
4.74747474747475,0
4.94949494949495,0
5.15151515151515,0
5.35353535353535,0
5.55555555555556,0
5.75757575757576,0
5.95959595959596,0
6.16161616161616,0
6.36363636363636,0
6.56565656565656,0
6.76767676767677,0
6.96969696969697,0
7.17171717171717,0
7.37373737373737,0
7.57575757575757,0
7.77777777777778,0
7.97979797979798,0
8.18181818181818,0
8.38383838383838,0
8.58585858585858,0
8.78787878787879,0
8.98989898989899,0
9.19191919191919,0
9.39393939393939,0
9.5959595959596,0
9.7979797979798,0
10,0


==> figures/3400_2e4/relion_tilt.dat <==
x,y
-180,0
-178.99721448468,0
-177.994428969359,0
-176.991643454039,0
-175.988857938719,0
-174.986072423398,0
-173.983286908078,0
-172.980501392758,0
-171.977715877437,0
-170.974930362117,0
-169.972144846797,0
-168.969359331476,0
-167.966573816156,0
-166.963788300836,0
-165.961002785515,0
-164.958217270195,0
-163.955431754875,0
-162.952646239554,0
-161.949860724234,0
-160.947075208914,0
-159.944289693593,0
-158.941504178273,0
-157.938718662953,0
-156.935933147632,0
-155.933147632312,0
-154.930362116992,0
-153.927576601671,0
-152.924791086351,0
-151.922005571031,0
-150.91922005571,0
-149.91643454039,0
-148.91364902507,0
-147.910863509749,0
-146.908077994429,0
-145.905292479109,0
-144.902506963788,0
-143.899721448468,0
-142.896935933148,0
-141.894150417827,0
-140.891364902507,0
-139.888579387187,0
-138.885793871866,0
-137.883008356546,0
-136.880222841226,0
-135.877437325905,0
-134.874651810585,0
-133.871866295265,0
-132.869080779944,0
-131.866295264624,0
-130.863509749304,0
-129.860724233983,0
-128.857938718663,0
-127.855153203343,0
-126.852367688022,0
-125.849582172702,0
-124.846796657382,0
-123.844011142061,0
-122.841225626741,0
-121.838440111421,0
-120.8356545961,0
-119.83286908078,0
-118.83008356546,0
-117.827298050139,0
-116.824512534819,0
-115.821727019499,0
-114.818941504178,0
-113.816155988858,0
-112.813370473538,0
-111.810584958217,0
-110.807799442897,0
-109.805013927577,0
-108.802228412256,0
-107.799442896936,0
-106.796657381616,0
-105.793871866295,0
-104.791086350975,0
-103.788300835655,0
-102.785515320334,0
-101.782729805014,0
-100.779944289694,0
-99.7771587743733,0
-98.7743732590529,0
-97.7715877437326,0
-96.7688022284123,0
-95.7660167130919,0
-94.7632311977716,0
-93.7604456824512,0
-92.7576601671309,0
-91.7548746518106,0
-90.7520891364903,0
-89.7493036211699,0
-88.7465181058496,0
-87.7437325905292,0
-86.7409470752089,0
-85.7381615598886,0
-84.7353760445682,0
-83.7325905292479,0
-82.7298050139276,0
-81.7270194986072,0
-80.7242339832869,0
-79.7214484679666,0
-78.7186629526462,0
-77.7158774373259,0
-76.7130919220056,0
-75.7103064066852,0
-74.7075208913649,0
-73.7047353760446,0
-72.7019498607242,0
-71.6991643454039,0
-70.6963788300836,0
-69.6935933147632,0
-68.6908077994429,0
-67.6880222841226,0
-66.6852367688022,0
-65.6824512534819,0
-64.6796657381616,0
-63.6768802228412,0
-62.6740947075209,0
-61.6713091922006,0
-60.6685236768802,0
-59.6657381615599,0
-58.6629526462396,0
-57.6601671309192,0
-56.6573816155989,0
-55.6545961002786,0
-54.6518105849582,0
-53.6490250696379,0
-52.6462395543175,0
-51.6434540389972,0
-50.6406685236769,0
-49.6378830083565,0
-48.6350974930362,0
-47.6323119777159,0
-46.6295264623955,0
-45.6267409470752,0
-44.6239554317549,0
-43.6211699164346,0
-42.6183844011142,0
-41.6155988857939,0
-40.6128133704735,0
-39.6100278551532,0
-38.6072423398329,0
-37.6044568245125,0
-36.6016713091922,0
-35.5988857938719,0
-34.5961002785515,0
-33.5933147632312,0
-32.5905292479109,0
-31.5877437325905,0
-30.5849582172702,0
-29.5821727019499,0
-28.5793871866295,0
-27.5766016713092,0
-26.5738161559889,0
-25.5710306406685,0
-24.5682451253482,0
-23.5654596100279,0
-22.5626740947075,0
-21.5598885793872,0
-20.5571030640669,0
-19.5543175487465,0
-18.5515320334262,0
-17.5487465181058,0
-16.5459610027855,0
-15.5431754874652,0
-14.5403899721449,0
-13.5376044568245,0
-12.5348189415042,0
-11.5320334261839,0
-10.5292479108635,0.00015
-9.52646239554318,0.00015
-8.52367688022284,0.00045
-7.5208913649025,0.0009
-6.51810584958218,0.00235
-5.51532033426184,0.00685
-4.5125348189415,0.0169
-3.50974930362116,0.0477
-2.50696378830082,0.11015
-1.50417827298051,0.2021
-0.50139275766017,0.2247
0.50139275766017,0.19455
1.50417827298051,0.11455
2.50696378830082,0.05005
3.50974930362116,0.01845
4.5125348189415,0.00635
5.51532033426184,0.0023
6.51810584958218,0.00075
7.5208913649025,0.0003
8.52367688022284,0.0002
9.52646239554318,5e-05
10.5292479108635,0
11.5320334261839,0
12.5348189415042,0
13.5376044568245,0
14.5403899721449,0
15.5431754874652,5e-05
16.5459610027855,0
17.5487465181058,0
18.5515320334262,0
19.5543175487465,0
20.5571030640669,0
21.5598885793872,0
22.5626740947075,0
23.5654596100279,0
24.5682451253482,0
25.5710306406685,0
26.5738161559889,0
27.5766016713092,0
28.5793871866295,0
29.5821727019499,0
30.5849582172702,0
31.5877437325905,0
32.5905292479109,0
33.5933147632312,0
34.5961002785515,0
35.5988857938719,0
36.6016713091922,0
37.6044568245125,0
38.6072423398329,0
39.6100278551532,0
40.6128133704735,0
41.6155988857939,0
42.6183844011142,0
43.6211699164346,0
44.6239554317549,0
45.6267409470752,0
46.6295264623955,0
47.6323119777159,0
48.6350974930362,0
49.6378830083565,0
50.6406685236769,0
51.6434540389972,0
52.6462395543176,0
53.6490250696379,0
54.6518105849582,0
55.6545961002786,0
56.6573816155989,0
57.6601671309192,0
58.6629526462395,0
59.6657381615599,0
60.6685236768802,0
61.6713091922006,0
62.6740947075209,0
63.6768802228412,0
64.6796657381616,0
65.6824512534819,0
66.6852367688022,0
67.6880222841226,0
68.6908077994429,0
69.6935933147632,0
70.6963788300836,0
71.6991643454039,0
72.7019498607242,0
73.7047353760446,0
74.7075208913649,0
75.7103064066852,0
76.7130919220056,0
77.7158774373259,0
78.7186629526462,0
79.7214484679666,0
80.7242339832869,0
81.7270194986073,0
82.7298050139276,0
83.7325905292479,0
84.7353760445682,0
85.7381615598886,0
86.7409470752089,0
87.7437325905292,0
88.7465181058496,0
89.7493036211699,0
90.7520891364903,0
91.7548746518106,0
92.7576601671309,0
93.7604456824512,0
94.7632311977716,0
95.7660167130919,0
96.7688022284123,0
97.7715877437326,0
98.7743732590529,0
99.7771587743733,0
100.779944289694,0
101.782729805014,0
102.785515320334,0
103.788300835655,0
104.791086350975,0
105.793871866295,0
106.796657381616,0
107.799442896936,0
108.802228412256,0
109.805013927577,0
110.807799442897,0
111.810584958217,0
112.813370473538,0
113.816155988858,0
114.818941504178,0
115.821727019499,0
116.824512534819,0
117.827298050139,0
118.83008356546,0
119.83286908078,0
120.8356545961,0
121.838440111421,0
122.841225626741,0
123.844011142061,0
124.846796657382,0
125.849582172702,0
126.852367688022,0
127.855153203343,0
128.857938718663,0
129.860724233983,0
130.863509749304,0
131.866295264624,0
132.869080779944,0
133.871866295265,0
134.874651810585,0
135.877437325905,0
136.880222841226,0
137.883008356546,0
138.885793871866,0
139.888579387187,0
140.891364902507,0
141.894150417827,0
142.896935933148,0
143.899721448468,0
144.902506963788,0
145.905292479109,0
146.908077994429,0
147.910863509749,0
148.91364902507,0
149.91643454039,0
150.91922005571,0
151.922005571031,0
152.924791086351,0
153.927576601671,0
154.930362116992,0
155.933147632312,0
156.935933147632,0
157.938718662953,0
158.941504178273,0
159.944289693593,0
160.947075208914,0
161.949860724234,0
162.952646239554,0
163.955431754875,0
164.958217270195,0
165.961002785515,0
166.963788300836,0
167.966573816156,0
168.969359331476,0
169.972144846797,0
170.974930362117,0
171.977715877437,0
172.980501392758,0
173.983286908078,0
174.986072423398,0
175.988857938719,0
176.991643454039,0
177.994428969359,0
178.99721448468,0
180,0


==> figures/3400_unif/evol_approx.dat <==
x,y
1,0.0604444444444444
3,0.059
5,0.0582222222222222
7,0.0578888888888889
9,0.0578888888888889
11,0.0578888888888889
13,0.0582222222222222
15,0.0586666666666667
17,0.0586666666666667
19,0.0587777777777778


==> figures/3400_unif/evol_approx_pixel.dat <==
x,y
1,0.0210462669038732
3,0.0205423967938357
5,0.0201935636407329
7,0.0201160451622656
9,0.0200772859230319
11,0.0200772859230319
13,0.0201548044014992
15,0.0203098413584338
17,0.0202710821192002
19,0.0203098413584338


==> figures/3400_unif/evol_joint.dat <==
x,y
1,0.217888888888889
3,0.285888888888889
5,0.311
7,0.320222222222222
9,0.336111111111111
11,0.340222222222222
13,0.344222222222222
15,0.348111111111111
17,0.352
19,0.354888888888889
21,0.357111111111111
23,0.359222222222222
25,0.360888888888889
27,0.363
29,0.364444444444444
31,0.365888888888889
33,0.367555555555556
35,0.368222222222222
37,0.369333333333333
39,0.370777777777778


==> figures/3400_unif/evol_joint_pixel.dat <==
x,y
1,0.0296895772529777
3,0.0495730669798413
5,0.0677511501804243
7,0.0809680507590997
9,0.0846501784862967
11,0.0881385100173254
13,0.0899989535005407
15,0.0911617306775503
17,0.0920144339406906
19,0.0912780083952512
21,0.0931772111177002
23,0.0935648035100367
25,0.0938748774239059
27,0.0939911551416069
29,0.0934097665531021
31,0.094533784490878
33,0.0947275806870463
35,0.0948438584047472
37,0.0949988953616818
39,0.0951151730793828


==> figures/3400_unif/evol_true.dat <==
x,y
1,0.300444444444444
3,0.304666666666667
5,0.309555555555556
7,0.314888888888889
9,0.320333333333333
11,0.336111111111111
13,0.359333333333333
15,0.364888888888889
17,0.373111111111111
19,0.383
21,0.390222222222222
23,0.393111111111111
25,0.394333333333333
27,0.395333333333333
29,0.396111111111111
31,0.396888888888889
33,0.398444444444444
35,0.399888888888889
37,0.401777777777778
39,0.403222222222222


==> figures/3400_unif/evol_true_pixel.dat <==
x,y
1,0.0728286105200327
3,0.0759293496587249
5,0.0787587741227815
7,0.0815494393476045
9,0.0848052154432313
11,0.0884873431704283
13,0.0988360600458134
15,0.100657744289795
17,0.102014317662973
19,0.102905780165347
21,0.103487168753852
23,0.103913520385422
25,0.104262353538525
27,0.104649945930861
29,0.105231334519366
31,0.106045278543273
33,0.108177036701124
35,0.108680906811161
37,0.108952221485797
39,0.109107258442731


==> figures/7795_unif/FSC_approx.dat <==
x,y
0,0.986809769784004
0.0121951219512195,0.961609953003242
0.024390243902439,0.878660972245722
0.0365853658536585,0.699415869149351
0.0487804878048781,0.458395848758869
0.0609756097560976,0.380823219589811
0.0731707317073171,0.355577414069852
0.0853658536585366,0.303147498097985
0.0975609756097561,0.212931434679155
0.109756097560976,0.147531790894501
0.121951219512195,0.146339999299489
0.134146341463415,0.124934748279402
0.146341463414634,0.0760533490337977
0.158536585365854,0.0487735860839839
0.170731707317073,0.00884557275668059
0.182926829268293,-0.000634397563903245
0.195121951219512,0.000497757161658098
0.207317073170732,-0.0123293038255224
0.219512195121951,0.0573989575739092
0.231707317073171,0.068172172766811
0.24390243902439,0.0289293300271996
0.25609756097561,0.0347455882268307
0.268292682926829,0.0394220552146058
0.280487804878049,0.030433721220734
0.292682926829268,0.0231292336119673
0.304878048780488,0.0093106070314267
0.317073170731707,-0.00977144575197084
0.329268292682927,0.00170116897062614
0.341463414634146,0.0242900408217397
0.353658536585366,-0.00518906807084205
0.365853658536585,0.00239392397552405
0.378048780487805,0.00557787844423805
0.390243902439024,-0.0014010998701871
0.402439024390244,-0.00122479004179715
0.414634146341463,0.00100597124927293
0.426829268292683,0.00524685521871157
0.439024390243902,-0.00398961023365023
0.451219512195122,0.00498095038369868
0.463414634146341,0.00731924738258169
0.475609756097561,0.000328612361786192
0.48780487804878,-0.00694999769046866
0.5,0.00563210185134933


==> figures/7795_unif/FSC_init.dat <==
x,y
0,1
0.0121951219512195,0.98962517619175
0.024390243902439,0.838962873158623
0.0365853658536585,-0.00398231558827308
0.0487804878048781,0.0353043471555065
0.0609756097560976,-0.0482065442768766
0.0731707317073171,0.0219912169710896
0.0853658536585366,0.0570172042611707
0.0975609756097561,0.069572110669888
0.109756097560976,0.00215092200606108
0.121951219512195,-0.036609861307954
0.134146341463415,-0.0768172236132312
0.146341463414634,-0.0530243173317763
0.158536585365854,-0.032114021394828
0.170731707317073,-0.00740733581535176
0.182926829268293,-0.000106347080112955
0.195121951219512,-0.00485365296669032
0.207317073170732,-0.00872375750364398
0.219512195121951,-0.00303433111158046
0.231707317073171,0.00702557460561162
0.24390243902439,-0.0149269564001733
0.25609756097561,-0.00179338442968474
0.268292682926829,0.00650142604488365
0.280487804878049,0.0134993336577375
0.292682926829268,0.00775426961072234
0.304878048780488,0.0123846659448136
0.317073170731707,0.0073029073043133
0.329268292682927,-0.00670298450578414
0.341463414634146,-0.0125210936502314
0.353658536585366,-0.00753073006875324
0.365853658536585,-0.000301678963679679
0.378048780487805,0.0120901353024824
0.390243902439024,0.0207753584942615
0.402439024390244,0.0165624450765783
0.414634146341463,0.03414022394377
0.426829268292683,0.0163830176174124
0.439024390243902,-0.00195808344231804
0.451219512195122,-0.018380500378483
0.463414634146341,-0.00567774443843351
0.475609756097561,-0.0063170625157625
0.48780487804878,0.00712326436839933
0.5,0.015192866929656


==> figures/7795_unif/FSC_joint.dat <==
x,y
0,0.998773131216851
0.0121951219512195,0.999445974176329
0.024390243902439,0.999270892047423
0.0365853658536585,0.998767145392966
0.0487804878048781,0.997489968062201
0.0609756097560976,0.995455010697387
0.0731707317073171,0.994223739491158
0.0853658536585366,0.991366802746424
0.0975609756097561,0.988997851349639
0.109756097560976,0.987595383734073
0.121951219512195,0.984007975369225
0.134146341463415,0.980889608360899
0.146341463414634,0.976642130445475
0.158536585365854,0.970500620440426
0.170731707317073,0.96371970052851
0.182926829268293,0.955899574321201
0.195121951219512,0.945924139262392
0.207317073170732,0.929026976386752
0.219512195121951,0.908010381681985
0.231707317073171,0.877199394639061
0.24390243902439,0.84586682987471
0.25609756097561,0.809697990729163
0.268292682926829,0.776559655354535
0.280487804878049,0.746422985708639
0.292682926829268,0.702513330765088
0.304878048780488,0.653954791319778
0.317073170731707,0.607415142732783
0.329268292682927,0.554172484208327
0.341463414634146,0.512362722838268
0.353658536585366,0.468898427246904
0.365853658536585,0.415503986912562
0.378048780487805,0.35775112723551
0.390243902439024,0.292954226582083
0.402439024390244,0.240527413642571
0.414634146341463,0.205808882381895
0.426829268292683,0.182443845659514
0.439024390243902,0.158350045744922
0.451219512195122,0.119532547757623
0.463414634146341,0.08215876621663
0.475609756097561,0.0684842576816094
0.48780487804878,0.064832302029031
0.5,0.0627104403497185


==> figures/7795_unif/FSC_joint_masked.dat <==
x,y
0,0.999984784492983
0.0121951219512195,0.999928469884223
0.024390243902439,0.999776707834028
0.0365853658536585,0.999258915033232
0.0487804878048781,0.998235211634484
0.0609756097560976,0.996693732069115
0.0731707317073171,0.995597190034387
0.0853658536585366,0.993936887365534
0.0975609756097561,0.99181707228989
0.109756097560976,0.990692708569644
0.121951219512195,0.988623621728416
0.134146341463415,0.986151377385408
0.146341463414634,0.98237601964106
0.158536585365854,0.977980322991533
0.170731707317073,0.972064688442373
0.182926829268293,0.96541806323004
0.195121951219512,0.957582081105948
0.207317073170732,0.945037358154252
0.219512195121951,0.927948469647787
0.231707317073171,0.900451059877668
0.24390243902439,0.868984838794392
0.25609756097561,0.835153859490117
0.268292682926829,0.802374177634083
0.280487804878049,0.775372338666115
0.292682926829268,0.72927320931916
0.304878048780488,0.677766089438102
0.317073170731707,0.63160980951693
0.329268292682927,0.580852274385303
0.341463414634146,0.537018737499057
0.353658536585366,0.493418630811769
0.365853658536585,0.439712828551635
0.378048780487805,0.385227913852204
0.390243902439024,0.321257199124757
0.402439024390244,0.265880392639182
0.414634146341463,0.22996828946152
0.426829268292683,0.206010474682471
0.439024390243902,0.18446659490522
0.451219512195122,0.143006298119973
0.463414634146341,0.108637195879027
0.475609756097561,0.0883220444924715
0.48780487804878,0.0874387921021399
0.5,0.0858675917662098


==> figures/7795_unif/FSC_relion.dat <==
x,y
0,0.999944171334726
0.0121951219512195,0.999886576096347
0.024390243902439,0.999684593188175
0.0365853658536585,0.998251396268431
0.0487804878048781,0.995242446830392
0.0609756097560976,0.990672072767722
0.0731707317073171,0.982846468980635
0.0853658536585366,0.969828859967192
0.0975609756097561,0.956374645817094
0.109756097560976,0.935225197506762
0.121951219512195,0.911274639318376
0.134146341463415,0.888589339991138
0.146341463414634,0.864621739084255
0.158536585365854,0.821355301874253
0.170731707317073,0.753433198301533
0.182926829268293,0.700119535019699
0.195121951219512,0.629892047446671
0.207317073170732,0.541772303748706
0.219512195121951,0.471858122858452
0.231707317073171,0.386577018880369
0.24390243902439,0.32260191094689
0.25609756097561,0.262709626335768
0.268292682926829,0.218785599285317
0.280487804878049,0.18626782215135
0.292682926829268,0.152713339086194
0.304878048780488,0.132864069884331
0.317073170731707,0.117297963292447
0.329268292682927,0.099686765571053
0.341463414634146,0.0717751519855872
0.353658536585366,0.0744722156078405
0.365853658536585,0.0546588459530006
0.378048780487805,0.0328627806454371
0.390243902439024,0.0338573085940214
0.402439024390244,0.0354851575984242
0.414634146341463,0.0241858500390249
0.426829268292683,0.0197563545177062
0.439024390243902,0.0217323920858004
0.451219512195122,0.0122419977731511
0.463414634146341,0.00585742732051415
0.475609756097561,0.00425841967411422
0.48780487804878,0.000432326642124177
0.5,-0.000982708983761803


==> figures/7795_unif/FSC_relion_masked.dat <==
x,y
0,0.999963745796269
0.0121951219512195,0.999708596779097
0.024390243902439,0.998917381492366
0.0365853658536585,0.996769748084853
0.0487804878048781,0.99518507711111
0.0609756097560976,0.994923049314463
0.0731707317073171,0.993501215721487
0.0853658536585366,0.991613411536911
0.0975609756097561,0.990312370110135
0.109756097560976,0.988018180096825
0.121951219512195,0.982763026473053
0.134146341463415,0.979358930577969
0.146341463414634,0.978723434658763
0.158536585365854,0.972494639195651
0.170731707317073,0.962765847102361
0.182926829268293,0.952924134603925
0.195121951219512,0.938636846568349
0.207317073170732,0.91438385150125
0.219512195121951,0.879938326405029
0.231707317073171,0.826172519208177
0.24390243902439,0.775257979139031
0.25609756097561,0.712235628558058
0.268292682926829,0.643693534537166
0.280487804878049,0.576174017093466
0.292682926829268,0.513670996489032
0.304878048780488,0.453309950785149
0.317073170731707,0.390929013933783
0.329268292682927,0.348411150214706
0.341463414634146,0.30710485676443
0.353658536585366,0.263910770421258
0.365853658536585,0.201494416546272
0.378048780487805,0.156868187193929
0.390243902439024,0.137249159583119
0.402439024390244,0.11736487442459
0.414634146341463,0.0870270358459727
0.426829268292683,0.0856997769845904
0.439024390243902,0.0695375436362306
0.451219512195122,0.0289397445951282
0.463414634146341,0.0262302870266336
0.475609756097561,0.0172976170690247
0.48780487804878,0.0138548092720728
0.5,0.0104569157916519


==> figures/7795_unif/FSC_true.dat <==
x,y
0,0.999720230140242
0.0121951219512195,0.99997169032352
0.024390243902439,0.99991179980424
0.0365853658536585,0.999646452528755
0.0487804878048781,0.999192833066308
0.0609756097560976,0.998440925451165
0.0731707317073171,0.99751889316954
0.0853658536585366,0.996370965186039
0.0975609756097561,0.99492139587458
0.109756097560976,0.993221486844829
0.121951219512195,0.990847852175665
0.134146341463415,0.989659233347893
0.146341463414634,0.988461376361868
0.158536585365854,0.986131484625055
0.170731707317073,0.982197035462124
0.182926829268293,0.976834583170238
0.195121951219512,0.970024948683341
0.207317073170732,0.955969319022605
0.219512195121951,0.941943138883698
0.231707317073171,0.918223302173125
0.24390243902439,0.892693406467568
0.25609756097561,0.864234545175388
0.268292682926829,0.83200383242983
0.280487804878049,0.800890529123669
0.292682926829268,0.759746290457744
0.304878048780488,0.716968289479163
0.317073170731707,0.669264441828801
0.329268292682927,0.619938133155659
0.341463414634146,0.569594449551836
0.353658536585366,0.518842965086662
0.365853658536585,0.458869849395454
0.378048780487805,0.403425759613483
0.390243902439024,0.332780501768549
0.402439024390244,0.257895750192369
0.414634146341463,0.218816639448807
0.426829268292683,0.194252663807552
0.439024390243902,0.160101846809629
0.451219512195122,0.123202851830803
0.463414634146341,0.0889297423161438
0.475609756097561,0.0630124456531242
0.48780487804878,0.051000442856779
0.5,0.0490336200925236


==> figures/7795_unif/FSC_true_masked.dat <==
x,y
0,0.999999580565661
0.0121951219512195,0.999998200735528
0.024390243902439,0.999989625698084
0.0365853658536585,0.999953251877794
0.0487804878048781,0.999866355941043
0.0609756097560976,0.999701986353684
0.0731707317073171,0.99951606564121
0.0853658536585366,0.999192517288481
0.0975609756097561,0.998624626554897
0.109756097560976,0.99798666759338
0.121951219512195,0.997004251936809
0.134146341463415,0.99633584993995
0.146341463414634,0.99548644060383
0.158536585365854,0.993936397161102
0.170731707317073,0.991440713773782
0.182926829268293,0.988248053099921
0.195121951219512,0.982875773496863
0.207317073170732,0.972994042679924
0.219512195121951,0.960943906712054
0.231707317073171,0.940718781377483
0.24390243902439,0.918069528358802
0.25609756097561,0.891235574724548
0.268292682926829,0.861335353202222
0.280487804878049,0.83286059552068
0.292682926829268,0.794164264887972
0.304878048780488,0.751030260056736
0.317073170731707,0.708662306590159
0.329268292682927,0.659929955858361
0.341463414634146,0.611903406897799
0.353658536585366,0.563887505917046
0.365853658536585,0.507574987835049
0.378048780487805,0.455249052300248
0.390243902439024,0.386529372136244
0.402439024390244,0.310277675300473
0.414634146341463,0.266565629984686
0.426829268292683,0.242481275139815
0.439024390243902,0.215982837657742
0.451219512195122,0.170188551549827
0.463414634146341,0.124249361272149
0.475609756097561,0.100062384475622
0.48780487804878,0.0856249122183578
0.5,0.0707756167141076


==> new_results/fig56_with_relion/fsc_approx.dat <==
x,y
0.00387592392336523,0.99505733381426
0.00775184784673046,0.962741699000845
0.0116277717700957,0.741596639080178
0.0155036956934609,0.609791200007897
0.0193796196168262,0.514013753803978
0.0232555435401914,0.459887421729815
0.0271314674635566,0.367777676817784
0.0310073913869219,0.198044554105883
0.0348833153102871,0.113397481702588
0.0387592392336523,0.0988208903368046
0.0426351631570176,0.0711618961132087
0.0465110870803828,0.0720902762670312
0.050387011003748,0.0335779922739648
0.0542629349271133,0.0180665105647589
0.0581388588504785,0.0118283121540616
0.0620147827738437,0.00875703876762882
0.065890706697209,0.0160770222011416
0.0697666306205742,-0.0165341134105669
0.0736425545439394,-0.00742570969884179
0.0775184784673046,0.0240389636572809
0.0813944023906699,0.00927233681380241
0.0852703263140351,0.00337168813289416
0.0891462502374003,-0.0116398003254267
0.0930221741607656,-0.00532865075146231
0.0968980980841308,0.0130906236207692
0.100774022007496,0.00376072683351167
0.104649945930861,0.0133303666190396
0.108525869854227,-0.00279830613574476
0.112401793777592,-0.0168004586004757
0.116277717700957,-0.0162527679941946
0.120153641624322,0.00613332828029922
0.124029565547687,0.0113133603579146
0.127905489471053,0.00211647046320891
0.131781413394418,0.00563715192133555
0.135657337317783,0.00905992359948299
0.139533261241148,-0.00206160863247848
0.143409185164514,-0.015620292569914
0.147285109087879,-0.00903198810308613
0.151161033011244,-0.0117685386242172
0.155036956934609,-0.00538193620412365
0.158912880857975,-0.000980254149900776
0.16278880478134,-0.00182777768919124
0.166664728704705,0.00298515074743487
0.17054065262807,0.00711241938386633
0.174416576551435,-0.00140010842508596


==> new_results/fig56_with_relion/fsc_approx_7795.dat <==
x,y
0.00661375661375661,0.986809769784004
0.0132275132275132,0.961609953003242
0.0198412698412698,0.878660972245722
0.0264550264550265,0.699415869149351
0.0330687830687831,0.458395848758869
0.0396825396825397,0.380823219589811
0.0462962962962963,0.355577414069852
0.0529100529100529,0.303147498097985
0.0595238095238095,0.212931434679155
0.0661375661375661,0.147531790894501
0.0727513227513227,0.146339999299489
0.0793650793650794,0.124934748279402
0.085978835978836,0.0760533490337977
0.0925925925925926,0.0487735860839839
0.0992063492063492,0.0088455727566806
0.105820105820106,-0.00063439756390323
0.112433862433862,0.000497757161658101
0.119047619047619,-0.0123293038255224
0.125661375661376,0.0573989575739092
0.132275132275132,0.068172172766811
0.138888888888889,0.0289293300271996
0.145502645502645,0.0347455882268307
0.152116402116402,0.0394220552146058
0.158730158730159,0.030433721220734
0.165343915343915,0.0231292336119673
0.171957671957672,0.00931060703142669
0.178571428571429,-0.00977144575197085
0.185185185185185,0.00170116897062613
0.191798941798942,0.0242900408217397
0.198412698412698,-0.00518906807084206
0.205026455026455,0.00239392397552405
0.211640211640212,0.00557787844423805
0.218253968253968,-0.0014010998701871
0.224867724867725,-0.00122479004179715
0.231481481481481,0.00100597124927292
0.238095238095238,0.00524685521871156
0.244708994708995,-0.00398961023365023
0.251322751322751,0.00498095038369868
0.257936507936508,0.00731924738258168
0.264550264550265,0.000328612361786187
0.271164021164021,-0.00694999769046867
0.277777777777778,0.00563210185134934


==> new_results/fig56_with_relion/fsc_init.dat <==
x,y
0.00387592392336523,0.970772485051824
0.00775184784673046,0.953152483090145
0.0116277717700957,0.843341281950205
0.0155036956934609,0.662263594643073
0.0193796196168262,0.342388695693792
0.0232555435401914,-0.0482933780940565
0.0271314674635566,-0.0493664470891525
0.0310073913869219,0.0017841452887186
0.0348833153102871,0.0455914202824372
0.0387592392336523,-0.0117395330445575
0.0426351631570176,0.011071081241078
0.0465110870803828,0.0117428684249263
0.050387011003748,-0.00493202584965939
0.0542629349271133,-0.0213394948620261
0.0581388588504785,0.0176400754903903
0.0620147827738437,-0.0149835722561545
0.065890706697209,-0.00331162868520267
0.0697666306205742,0.00320701790106489
0.0736425545439394,-0.0171943383624295
0.0775184784673046,0.00102322493800003
0.0813944023906699,0.0114593712068812
0.0852703263140351,-0.00191047072070658
0.0891462502374003,0.0157568509571788
0.0930221741607656,-0.00501390959630676
0.0968980980841308,-0.0184402609881845
0.100774022007496,0.0146932690162468
0.104649945930861,-0.000511717793011076
0.108525869854227,-6.01619026636211e-05
0.112401793777592,0.00824160645803134
0.116277717700957,0.000713063444584958
0.120153641624322,-0.00856124145126404
0.124029565547687,-0.00587777284971795
0.127905489471053,-0.0039652753868667
0.131781413394418,0.00317158970842163
0.135657337317783,0.00435218816612263
0.139533261241148,0.00331351950813762
0.143409185164514,-0.00120376723033188
0.147285109087879,0.00284224021977193
0.151161033011244,-0.00132170752206218
0.155036956934609,0.00346014137737119
0.158912880857975,-0.00738848604824822
0.16278880478134,0.000337460730449512
0.166664728704705,0.00348686339957536
0.17054065262807,-0.00299681851011964
0.174416576551435,-0.0059575530297838


==> new_results/fig56_with_relion/fsc_init_7795.dat <==
x,y
0.00661375661375661,1
0.0132275132275132,0.98962517619175
0.0198412698412698,0.838962873158623
0.0264550264550265,0.0306163440299802
0.0330687830687831,0.0316556236493257
0.0396825396825397,-0.032676822434899
0.0462962962962963,0.0372014739126628
0.0529100529100529,0.0696351508000851
0.0595238095238095,0.0708863368898574
0.0661375661375661,-0.0187664336524625
0.0727513227513227,-0.0412903746515074
0.0793650793650794,-0.0670500062817915
0.085978835978836,-0.048370643008777
0.0925925925925926,-0.0228061530701594
0.0992063492063492,0.00195213784674184
0.105820105820106,0.000300586346143332
0.112433862433862,-0.00646189087102737
0.119047619047619,-0.0112062202810976
0.125661375661376,-0.0017775275825326
0.132275132275132,0.0046931404393403
0.138888888888889,-0.0142503104609573
0.145502645502645,-0.00141676087954573
0.152116402116402,0.0125433490569929
0.158730158730159,0.0181377842321994
0.165343915343915,0.0109315333137995
0.171957671957672,0.0081317599640036
0.178571428571429,0.00511748143568318
0.185185185185185,-0.00554922521482759
0.191798941798942,-0.0160711531363316
0.198412698412698,-0.00852988102223144
0.205026455026455,0.00285292696173529
0.211640211640212,0.0211778166695261
0.218253968253968,0.0237836430631149
0.224867724867725,0.0192882191994936
0.231481481481481,0.0350000699058924
0.238095238095238,0.0180963992676299
0.244708994708995,-5.39071024308759e-05
0.251322751322751,-0.0187230308183528
0.257936507936508,-0.0046434738775639
0.264550264550265,0.00159761004556877
0.271164021164021,0.00595338468877413
0.277777777777778,0.0143528975438445


==> new_results/fig56_with_relion/fsc_ours.dat <==
x,y
0.00387592392336523,0.986418167872388
0.00775184784673046,0.997751636325803
0.0116277717700957,0.997234930402305
0.0155036956934609,0.997847308784181
0.0193796196168262,0.997896551021675
0.0232555435401914,0.996761378259445
0.0271314674635566,0.993574032158523
0.0310073913869219,0.990639197534888
0.0348833153102871,0.986912822352364
0.0387592392336523,0.981604055936418
0.0426351631570176,0.972155170001139
0.0465110870803828,0.963077138802412
0.050387011003748,0.948354230053086
0.0542629349271133,0.926722926702007
0.0581388588504785,0.895136116337193
0.0620147827738437,0.857304349386669
0.065890706697209,0.843824514261397
0.0697666306205742,0.826287237328373
0.0736425545439394,0.81230457199468
0.0775184784673046,0.788800647998169
0.0813944023906699,0.748937635988973
0.0852703263140351,0.7138389701929
0.0891462502374003,0.669575129946257
0.0930221741607656,0.621829616211894
0.0968980980841308,0.567379476980496
0.100774022007496,0.512216064734097
0.104649945930861,0.448483139545111
0.108525869854227,0.379838844850944
0.112401793777592,0.307125208919067
0.116277717700957,0.27181956117508
0.120153641624322,0.228945043330497
0.124029565547687,0.189802256782427
0.127905489471053,0.155301291894927
0.131781413394418,0.126693882740545
0.135657337317783,0.119351377657431
0.139533261241148,0.0898577137863103
0.143409185164514,0.0534737607274263
0.147285109087879,0.0367863777747713
0.151161033011244,0.0286660211373528
0.155036956934609,0.0357888398781865
0.158912880857975,0.0372924469991136
0.16278880478134,0.0335613619616424
0.166664728704705,0.0221696738972732
0.17054065262807,0.0107494961787081
0.174416576551435,0.00458106017830196


==> new_results/fig56_with_relion/fsc_ours_7795.dat <==
x,y
0.00661375661375661,0.998773131216851
0.0132275132275132,0.999445974176329
0.0198412698412698,0.999270892047423
0.0264550264550265,0.998767145392966
0.0330687830687831,0.997489968062201
0.0396825396825397,0.995455010697387
0.0462962962962963,0.994223739491158
0.0529100529100529,0.991366802746424
0.0595238095238095,0.988997851349639
0.0661375661375661,0.987595383734073
0.0727513227513227,0.984007975369225
0.0793650793650794,0.980889608360899
0.085978835978836,0.976642130445475
0.0925925925925926,0.970500620440426
0.0992063492063492,0.963719700528509
0.105820105820106,0.955899574321201
0.112433862433862,0.945924139262392
0.119047619047619,0.929026976386752
0.125661375661376,0.908010381681985
0.132275132275132,0.877199394639061
0.138888888888889,0.84586682987471
0.145502645502645,0.809697990729163
0.152116402116402,0.776559655354535
0.158730158730159,0.746422985708639
0.165343915343915,0.702513330765088
0.171957671957672,0.653954791319778
0.178571428571429,0.607415142732783
0.185185185185185,0.554172484208328
0.191798941798942,0.512362722838268
0.198412698412698,0.468898427246904
0.205026455026455,0.415503986912562
0.211640211640212,0.357751127235509
0.218253968253968,0.292954226582083
0.224867724867725,0.240527413642571
0.231481481481481,0.205808882381895
0.238095238095238,0.182443845659514
0.244708994708995,0.158350045744922
0.251322751322751,0.119532547757623
0.257936507936508,0.08215876621663
0.264550264550265,0.0684842576816094
0.271164021164021,0.064832302029031
0.277777777777778,0.0627104403497185


==> new_results/fig56_with_relion/fsc_ours_masked.dat <==
x,y
0.00387592392336523,0.999877691268921
0.00775184784673046,0.999688029289246
0.0116277717700957,0.999423623085022
0.0155036956934609,0.999171376228333
0.0193796196168262,0.999064683914185
0.0232555435401914,0.998351335525513
0.0271314674635566,0.997040808200836
0.0310073913869219,0.996151506900787
0.0348833153102871,0.994598150253296
0.0387592392336523,0.992538452148438
0.0426351631570176,0.98937451839447
0.0465110870803828,0.985004544258118
0.050387011003748,0.978876650333405
0.0542629349271133,0.969634175300598
0.0581388588504785,0.953100860118866
0.0620147827738437,0.931100428104401
0.065890706697209,0.917765140533447
0.0697666306205742,0.904051423072815
0.0736425545439394,0.891709804534912
0.0775184784673046,0.871045410633087
0.0813944023906699,0.83575826883316
0.0852703263140351,0.798453629016876
0.0891462502374003,0.762945175170898
0.0930221741607656,0.714603126049042
0.0968980980841308,0.660389602184296
0.100774022007496,0.597187042236328
0.104649945930861,0.536579251289368
0.108525869854227,0.455275058746338
0.112401793777592,0.378019779920578
0.116277717700957,0.334607303142548
0.120153641624322,0.293611198663712
0.124029565547687,0.245515212416649
0.127905489471053,0.203746125102043
0.131781413394418,0.174719080328941
0.135657337317783,0.163149654865265
0.139533261241148,0.128549322485924
0.143409185164514,0.082153357565403
0.147285109087879,0.0494795478880405
0.151161033011244,0.0469983145594597
0.155036956934609,0.0643217265605927
0.158912880857975,0.0682461857795715
0.16278880478134,0.0523378141224384
0.166664728704705,0.0407432205975056
0.17054065262807,0.0214404165744781
0.174416576551435,0.0145405856892467


==> new_results/fig56_with_relion/fsc_relion_masked.dat <==
x,y
0.00387592392336523,0.999920785427094
0.00775184784673046,0.999742269515991
0.0116277717700957,0.99877542257309
0.0155036956934609,0.997392058372498
0.0193796196168262,0.995598316192627
0.0232555435401914,0.994695901870728
0.0271314674635566,0.992155015468597
0.0310073913869219,0.988458096981049
0.0348833153102871,0.982613563537598
0.0387592392336523,0.975081086158752
0.0426351631570176,0.96485424041748
0.0465110870803828,0.950539588928223
0.050387011003748,0.931007862091064
0.0542629349271133,0.903769552707672
0.0581388588504785,0.85889744758606
0.0620147827738437,0.788955748081207
0.065890706697209,0.756245851516724
0.0697666306205742,0.721188724040985
0.0736425545439394,0.675167858600616
0.0775184784673046,0.624825596809387
0.0813944023906699,0.554369986057281
0.0852703263140351,0.48507684469223
0.0891462502374003,0.424327224493027
0.0930221741607656,0.342753827571869
0.0968980980841308,0.274634152650833
0.100774022007496,0.218096852302551
0.104649945930861,0.1956896930933
0.108525869854227,0.160211622714996
0.112401793777592,0.108331613242626
0.116277717700957,0.0819052904844284
0.120153641624322,0.0745242834091187
0.124029565547687,0.0477491654455662
0.127905489471053,0.01755759306252
0.131781413394418,0.0181587710976601
0.135657337317783,0.0356205031275749
0.139533261241148,0.0244299862533808
0.143409185164514,0.025987546890974
0.147285109087879,0.00672867614775896
0.151161033011244,-0.0128878736868501
0.155036956934609,0.00408003572374582
0.158912880857975,0.0162362027913332
0.16278880478134,0.00859622191637754
0.166664728704705,0.00473347865045071
0.17054065262807,0.0026257277932018
0.174416576551435,0.00304829818196595


==> new_results/fig56_with_relion/fsc_relion_nopost.dat <==
x,y
0.00387592392336523,0.999473392963409
0.00775184784673046,0.999406218528748
0.0116277717700957,0.997908294200897
0.0155036956934609,0.9958416223526
0.0193796196168262,0.993493378162384
0.0232555435401914,0.991445600986481
0.0271314674635566,0.986377537250519
0.0310073913869219,0.975365102291107
0.0348833153102871,0.960068166255951
0.0387592392336523,0.937885820865631
0.0426351631570176,0.90673041343689
0.0465110870803828,0.86478328704834
0.050387011003748,0.809717059135437
0.0542629349271133,0.738941073417664
0.0581388588504785,0.632638573646545
0.0620147827738437,0.528438627719879
0.065890706697209,0.477836519479752
0.0697666306205742,0.43703505396843
0.0736425545439394,0.400923579931259
0.0775184784673046,0.355323046445847
0.0813944023906699,0.294450432062149
0.0852703263140351,0.256859451532364
0.0891462502374003,0.220062226057053
0.0930221741607656,0.165099382400513
0.0968980980841308,0.130717739462852
0.100774022007496,0.103535525500774
0.104649945930861,0.101027473807335
0.108525869854227,0.0867055058479309
0.112401793777592,0.0472043938934803
0.116277717700957,0.029900785535574
0.120153641624322,0.040872648358345
0.124029565547687,0.0226635690778494
0.127905489471053,0.0108990585431457
0.131781413394418,0.0086229695007205
0.135657337317783,0.011712696403265
0.139533261241148,0.0159405432641506
0.143409185164514,0.0126684261485934
0.147285109087879,0.00168620888143778
0.151161033011244,-0.00455050077289343
0.155036956934609,-0.00161797960754484
0.158912880857975,0.0148452995344996
0.16278880478134,0.00317152915522456
0.166664728704705,0.0028217975050211
0.17054065262807,-0.00212775054387748
0.174416576551435,0.00395851442590356


==> new_results/fig56_with_relion/fsc_relion_nopost_7795.dat <==
x,y
0.00661375661375661,0.877636134624481
0.0132275132275132,0.999819219112396
0.0198412698412698,0.99956202507019
0.0264550264550265,0.998354852199554
0.0330687830687831,0.996807038784027
0.0396825396825397,0.994928121566772
0.0462962962962963,0.991503179073334
0.0529100529100529,0.98826390504837
0.0595238095238095,0.984280467033386
0.0661375661375661,0.978320717811584
0.0727513227513227,0.970319807529449
0.0793650793650794,0.958285808563232
0.085978835978836,0.951290249824524
0.0925925925925926,0.93883091211319
0.0992063492063492,0.920338273048401
0.105820105820106,0.89155375957489
0.112433862433862,0.845099866390228
0.119047619047619,0.769006788730621
0.125661375661376,0.707977712154388
0.132275132275132,0.614274382591248
0.138888888888889,0.54821902513504
0.145502645502645,0.47263365983963
0.152116402116402,0.418200701475143
0.158730158730159,0.375372350215912
0.165343915343915,0.310887545347214
0.171957671957672,0.265795201063156
0.178571428571429,0.216196179389954
0.185185185185185,0.18147024512291
0.191798941798942,0.153030261397362
0.198412698412698,0.138425096869469
0.205026455026455,0.126047924160957
0.211640211640212,0.107924312353134
0.218253968253968,0.068987175822258
0.224867724867725,0.0488964021205902
0.231481481481481,0.0664142593741417
0.238095238095238,0.0582396686077118
0.244708994708995,0.0447438433766365
0.251322751322751,0.0429305918514729
0.257936507936508,0.0233034268021584
0.264550264550265,0.0108380159363151
0.271164021164021,0.00289758970029652
0.277777777777778,0.0133446166291833


==> new_results/fig56_with_relion/fsc_relion_wpost.dat <==
x,y
0.00387592392336523,0.999926745891571
0.00775184784673046,0.999764740467072
0.0116277717700957,0.998789608478546
0.0155036956934609,0.997414231300354
0.0193796196168262,0.995465755462646
0.0232555435401914,0.994617700576782
0.0271314674635566,0.99205619096756
0.0310073913869219,0.988354682922363
0.0348833153102871,0.98243123292923
0.0387592392336523,0.974904656410217
0.0426351631570176,0.96512371301651
0.0465110870803828,0.951313436031342
0.050387011003748,0.931485652923584
0.0542629349271133,0.905349969863892
0.0581388588504785,0.860864043235779
0.0620147827738437,0.79096382856369
0.065890706697209,0.757711827754974
0.0697666306205742,0.726239323616028
0.0736425545439394,0.686594188213348
0.0775184784673046,0.638251721858978
0.0813944023906699,0.548405230045319
0.0852703263140351,0.435786873102188
0.0891462502374003,0.261043637990952
0.0930221741607656,0.038356002420187
0.0968980980841308,-0.0617283843457699
0.100774022007496,-0.0821219980716705
0.104649945930861,-0.0491739250719547
0.108525869854227,-0.0249761547893286
0.112401793777592,0.0181559212505817
0.116277717700957,0.00505810230970383
0.120153641624322,0.0110574997961521
0.124029565547687,0.00925578456372023
0.127905489471053,0.00688788807019591
0.131781413394418,0.0141202406957746
0.135657337317783,0.022884551435709
0.139533261241148,0.00871020089834929
0.143409185164514,-0.0093753831461072
0.147285109087879,0.00015963010082487
0.151161033011244,0.00589854922145605
0.155036956934609,0.00509365880861878
0.158912880857975,0.00729161687195301
0.16278880478134,0.00747046573087573
0.166664728704705,-0.00495501095429063
0.17054065262807,-0.00717787304893136
0.174416576551435,-0.000282883207546547


==> new_results/fig56_with_relion/fsc_relion_wpost_7795.dat <==
x,y
0.00661375661375661,0.99931675195694
0.0132275132275132,0.998502492904663
0.0198412698412698,0.99811977148056
0.0264550264550265,0.997005999088287
0.0330687830687831,0.997329115867615
0.0396825396825397,0.997147083282471
0.0462962962962963,0.996999621391296
0.0529100529100529,0.996560335159302
0.0595238095238095,0.995463132858276
0.0661375661375661,0.993346035480499
0.0727513227513227,0.991716742515564
0.0793650793650794,0.988894462585449
0.085978835978836,0.985607862472534
0.0925925925925926,0.981389582157135
0.0992063492063492,0.975357174873352
0.105820105820106,0.967330276966095
0.112433862433862,0.949266135692596
0.119047619047619,0.921375334262848
0.125661375661376,0.88594126701355
0.132275132275132,0.8397456407547
0.138888888888889,0.784910440444946
0.145502645502645,0.684873580932617
0.152116402116402,0.539170563220978
0.158730158730159,0.403839915990829
0.165343915343915,0.314037978649139
0.171957671957672,0.25975975394249
0.178571428571429,0.214838191866875
0.185185185185185,0.182386890053749
0.191798941798942,0.160573706030846
0.198412698412698,0.127792358398438
0.205026455026455,0.0990585759282112
0.211640211640212,0.0818171799182892
0.218253968253968,0.0412974655628204
0.224867724867725,0.00910529308021069
0.231481481481481,0.0103785619139671
0.238095238095238,0.0119189796969295
0.244708994708995,-0.0178457219153643
0.251322751322751,-0.0474333539605141
0.257936507936508,-0.0340061672031879
0.264550264550265,-0.0313562825322151
0.271164021164021,-0.0481986738741398
0.277777777777778,-0.0562529340386391


==> new_results/fig56_with_relion/fsc_true.dat <==
x,y
0.00387592392336523,0.999198746983729
0.00775184784673046,0.999919537604738
0.0116277717700957,0.999776725964575
0.0155036956934609,0.999519990750606
0.0193796196168262,0.999073663860974
0.0232555435401914,0.998644297969053
0.0271314674635566,0.99700648539809
0.0310073913869219,0.99487938001891
0.0348833153102871,0.991809059103198
0.0387592392336523,0.988408244838679
0.0426351631570176,0.98366818700618
0.0465110870803828,0.976626225863122
0.050387011003748,0.966945672475524
0.0542629349271133,0.953580058121168
0.0581388588504785,0.933689163652747
0.0620147827738437,0.908985026126057
0.065890706697209,0.895691090829677
0.0697666306205742,0.88691471817632
0.0736425545439394,0.878722903570156
0.0775184784673046,0.86559862007157
0.0813944023906699,0.835942428085293
0.0852703263140351,0.80515329558376
0.0891462502374003,0.779768199337849
0.0930221741607656,0.736160439987058
0.0968980980841308,0.690554021315933
0.100774022007496,0.632237296794591
0.104649945930861,0.574101015300391
0.108525869854227,0.49508697493146
0.112401793777592,0.426021182543362
0.116277717700957,0.377709887196451
0.120153641624322,0.347924804658815
0.124029565547687,0.300393072135598
0.127905489471053,0.25168328563512
0.131781413394418,0.22499085475827
0.135657337317783,0.206763014789159
0.139533261241148,0.154896870616494
0.143409185164514,0.120331778885377
0.147285109087879,0.0902994576310224
0.151161033011244,0.0649714732276364
0.155036956934609,0.0743170122947449
0.158912880857975,0.0777320614684341
0.16278880478134,0.0644680358450414
0.166664728704705,0.0566627937897089
0.17054065262807,0.0528793803596292
0.174416576551435,0.0578977671286232


==> new_results/fig56_with_relion/fsc_true_7795.dat <==
x,y
0.00661375661375661,0.999720230140242
0.0132275132275132,0.99997169032352
0.0198412698412698,0.999911799804239
0.0264550264550265,0.999646452528755
0.0330687830687831,0.999192833066308
0.0396825396825397,0.998440925451165
0.0462962962962963,0.99751889316954
0.0529100529100529,0.996370965186039
0.0595238095238095,0.99492139587458
0.0661375661375661,0.993221486844829
0.0727513227513227,0.990847852175665
0.0793650793650794,0.989659233347893
0.085978835978836,0.988461376361868
0.0925925925925926,0.986131484625055
0.0992063492063492,0.982197035462123
0.105820105820106,0.976834583170238
0.112433862433862,0.970024948683341
0.119047619047619,0.955969319022605
0.125661375661376,0.941943138883698
0.132275132275132,0.918223302173126
0.138888888888889,0.892693406467568
0.145502645502645,0.864234545175388
0.152116402116402,0.83200383242983
0.158730158730159,0.800890529123669
0.165343915343915,0.759746290457744
0.171957671957672,0.716968289479163
0.178571428571429,0.669264441828801
0.185185185185185,0.619938133155659
0.191798941798942,0.569594449551835
0.198412698412698,0.518842965086662
0.205026455026455,0.458869849395454
0.211640211640212,0.403425759613483
0.218253968253968,0.332780501768549
0.224867724867725,0.257895750192369
0.231481481481481,0.218816639448807
0.238095238095238,0.194252663807552
0.244708994708995,0.160101846809629
0.251322751322751,0.123202851830803
0.257936507936508,0.0889297423161438
0.264550264550265,0.0630124456531241
0.271164021164021,0.051000442856779
0.277777777777778,0.0490336200925236


==> new_results/fig56_with_relion/fsc_true_masked.dat <==
x,y
0.00387592392336523,0.999993979930878
0.00775184784673046,0.999990463256836
0.0116277717700957,0.999967753887177
0.0155036956934609,0.999914050102234
0.0193796196168262,0.999850571155548
0.0232555435401914,0.999699473381042
0.0271314674635566,0.99929803609848
0.0310073913869219,0.998760342597961
0.0348833153102871,0.997722566127777
0.0387592392336523,0.996533513069153
0.0426351631570176,0.994626998901367
0.0465110870803828,0.99198454618454
0.050387011003748,0.987102866172791
0.0542629349271133,0.980952143669128
0.0581388588504785,0.969804584980011
0.0620147827738437,0.952870547771454
0.065890706697209,0.941746890544891
0.0697666306205742,0.932437479496002
0.0736425545439394,0.922549903392792
0.0775184784673046,0.907903909683228
0.0813944023906699,0.879437685012817
0.0852703263140351,0.849068939685822
0.0891462502374003,0.821104049682617
0.0930221741607656,0.778039276599884
0.0968980980841308,0.72917515039444
0.100774022007496,0.669781148433685
0.104649945930861,0.606954336166382
0.108525869854227,0.52937513589859
0.112401793777592,0.453878730535507
0.116277717700957,0.403267800807953
0.120153641624322,0.372496545314789
0.124029565547687,0.32554680109024
0.127905489471053,0.274089932441711
0.131781413394418,0.247483134269714
0.135657337317783,0.228259548544884
0.139533261241148,0.176760584115982
0.143409185164514,0.138444826006889
0.147285109087879,0.104197658598423
0.151161033011244,0.0804847627878189
0.155036956934609,0.0930502712726593
0.158912880857975,0.0998429507017136
0.16278880478134,0.08705073595047
0.166664728704705,0.0797319933772087
0.17054065262807,0.0753040164709091
0.174416576551435,0.0844648107886314


==> new_results/fig56_with_relion/init_psi_3400.dat <==
x,y
-180,0
-178.99721448468,0
-177.994428969359,0
-176.991643454039,0
-175.988857938719,0
-174.986072423398,0
-173.983286908078,0
-172.980501392758,0
-171.977715877437,0
-170.974930362117,0
-169.972144846797,0
-168.969359331476,0
-167.966573816156,0
-166.963788300836,0
-165.961002785515,0
-164.958217270195,0
-163.955431754875,0
-162.952646239554,0
-161.949860724234,0
-160.947075208914,0
-159.944289693593,0
-158.941504178273,0
-157.938718662953,0
-156.935933147632,0
-155.933147632312,0
-154.930362116992,0
-153.927576601671,0
-152.924791086351,0
-151.922005571031,0
-150.91922005571,0
-149.91643454039,0
-148.91364902507,0
-147.910863509749,0
-146.908077994429,0
-145.905292479109,0
-144.902506963788,0
-143.899721448468,0
-142.896935933148,0
-141.894150417827,0
-140.891364902507,0
-139.888579387187,0
-138.885793871866,0
-137.883008356546,0
-136.880222841226,0
-135.877437325905,0
-134.874651810585,0
-133.871866295265,0
-132.869080779944,0
-131.866295264624,0
-130.863509749304,0
-129.860724233983,0
-128.857938718663,0
-127.855153203343,0
-126.852367688022,0
-125.849582172702,0
-124.846796657382,0
-123.844011142061,0
-122.841225626741,0
-121.838440111421,0
-120.8356545961,0
-119.83286908078,0
-118.83008356546,0
-117.827298050139,0
-116.824512534819,0
-115.821727019499,0
-114.818941504178,0
-113.816155988858,0
-112.813370473538,0
-111.810584958217,0
-110.807799442897,0
-109.805013927577,0
-108.802228412256,0
-107.799442896936,0
-106.796657381616,0
-105.793871866295,0
-104.791086350975,0
-103.788300835655,0
-102.785515320334,0
-101.782729805014,0
-100.779944289694,0
-99.7771587743733,0
-98.7743732590529,0
-97.7715877437326,0
-96.7688022284123,0
-95.7660167130919,0
-94.7632311977716,0
-93.7604456824512,0
-92.7576601671309,0
-91.7548746518106,0
-90.7520891364903,0
-89.7493036211699,0
-88.7465181058496,0
-87.7437325905292,0
-86.7409470752089,0
-85.7381615598886,0
-84.7353760445682,0
-83.7325905292479,0
-82.7298050139276,0
-81.7270194986072,0
-80.7242339832869,0
-79.7214484679666,0
-78.7186629526462,0
-77.7158774373259,0
-76.7130919220056,0
-75.7103064066852,0
-74.7075208913649,0
-73.7047353760446,0
-72.7019498607242,0
-71.6991643454039,0
-70.6963788300836,0
-69.6935933147632,0
-68.6908077994429,0
-67.6880222841226,0
-66.6852367688022,0
-65.6824512534819,0
-64.6796657381616,0
-63.6768802228412,0
-62.6740947075209,0
-61.6713091922006,0
-60.6685236768802,0
-59.6657381615599,0
-58.6629526462396,0
-57.6601671309192,0
-56.6573816155989,0
-55.6545961002786,0
-54.6518105849582,0
-53.6490250696379,0
-52.6462395543175,0
-51.6434540389972,0
-50.6406685236769,0
-49.6378830083565,0
-48.6350974930362,0
-47.6323119777159,0
-46.6295264623955,0
-45.6267409470752,0
-44.6239554317549,0
-43.6211699164346,0
-42.6183844011142,0
-41.6155988857939,0
-40.6128133704735,0.004
-39.6100278551532,0.024
-38.6072423398329,0.008
-37.6044568245125,0.01
-36.6016713091922,0.014
-35.5988857938719,0.004
-34.5961002785515,0.014
-33.5933147632312,0.008
-32.5905292479109,0.018
-31.5877437325905,0.008
-30.5849582172702,0.012
-29.5821727019499,0.016
-28.5793871866295,0.01
-27.5766016713092,0.01
-26.5738161559889,0.016
-25.5710306406685,0.014
-24.5682451253482,0.018
-23.5654596100279,0.004
-22.5626740947075,0.016
-21.5598885793872,0.014
-20.5571030640669,0.016
-19.5543175487465,0.012
-18.5515320334262,0.01
-17.5487465181058,0.022
-16.5459610027855,0.01
-15.5431754874652,0.024
-14.5403899721449,0.016
-13.5376044568245,0.004
-12.5348189415042,0.004
-11.5320334261839,0.012
-10.5292479108635,0.014
-9.52646239554318,0.006
-8.52367688022284,0.008
-7.5208913649025,0.012
-6.51810584958218,0.01
-5.51532033426184,0.008
-4.5125348189415,0.014
-3.50974930362116,0.018
-2.50696378830082,0.014
-1.50417827298051,0.01
-0.50139275766017,0.002
0.50139275766017,0.016
1.50417827298051,0.018
2.50696378830082,0.004
3.50974930362116,0.018
4.5125348189415,0.018
5.51532033426184,0.01
6.51810584958218,0.006
7.5208913649025,0.016
8.52367688022284,0.008
9.52646239554318,0.014
10.5292479108635,0.012
11.5320334261839,0.014
12.5348189415042,0.014
13.5376044568245,0.006
14.5403899721449,0.012
15.5431754874652,0.008
16.5459610027855,0.008
17.5487465181058,0.018
18.5515320334262,0.018
19.5543175487465,0.008
20.5571030640669,0.012
21.5598885793872,0.016
22.5626740947075,0.016
23.5654596100279,0.014
24.5682451253482,0.02
25.5710306406685,0.012
26.5738161559889,0.008
27.5766016713092,0.022
28.5793871866295,0.016
29.5821727019499,0.004
30.5849582172702,0.01
31.5877437325905,0.018
32.5905292479109,0.006
33.5933147632312,0.01
34.5961002785515,0.01
35.5988857938719,0.02
36.6016713091922,0.018
37.6044568245125,0.012
38.6072423398329,0.014
39.6100278551532,0.008
40.6128133704735,0
41.6155988857939,0
42.6183844011142,0
43.6211699164346,0
44.6239554317549,0
45.6267409470752,0
46.6295264623955,0
47.6323119777159,0
48.6350974930362,0
49.6378830083565,0
50.6406685236769,0
51.6434540389972,0
52.6462395543176,0
53.6490250696379,0
54.6518105849582,0
55.6545961002786,0
56.6573816155989,0
57.6601671309192,0
58.6629526462395,0
59.6657381615599,0
60.6685236768802,0
61.6713091922006,0
62.6740947075209,0
63.6768802228412,0
64.6796657381616,0
65.6824512534819,0
66.6852367688022,0
67.6880222841226,0
68.6908077994429,0
69.6935933147632,0
70.6963788300836,0
71.6991643454039,0
72.7019498607242,0
73.7047353760446,0
74.7075208913649,0
75.7103064066852,0
76.7130919220056,0
77.7158774373259,0
78.7186629526462,0
79.7214484679666,0
80.7242339832869,0
81.7270194986073,0
82.7298050139276,0
83.7325905292479,0
84.7353760445682,0
85.7381615598886,0
86.7409470752089,0
87.7437325905292,0
88.7465181058496,0
89.7493036211699,0
90.7520891364903,0
91.7548746518106,0
92.7576601671309,0
93.7604456824512,0
94.7632311977716,0
95.7660167130919,0
96.7688022284123,0
97.7715877437326,0
98.7743732590529,0
99.7771587743733,0
100.779944289694,0
101.782729805014,0
102.785515320334,0
103.788300835655,0
104.791086350975,0
105.793871866295,0
106.796657381616,0
107.799442896936,0
108.802228412256,0
109.805013927577,0
110.807799442897,0
111.810584958217,0
112.813370473538,0
113.816155988858,0
114.818941504178,0
115.821727019499,0
116.824512534819,0
117.827298050139,0
118.83008356546,0
119.83286908078,0
120.8356545961,0
121.838440111421,0
122.841225626741,0
123.844011142061,0
124.846796657382,0
125.849582172702,0
126.852367688022,0
127.855153203343,0
128.857938718663,0
129.860724233983,0
130.863509749304,0
131.866295264624,0
132.869080779944,0
133.871866295265,0
134.874651810585,0
135.877437325905,0
136.880222841226,0
137.883008356546,0
138.885793871866,0
139.888579387187,0
140.891364902507,0
141.894150417827,0
142.896935933148,0
143.899721448468,0
144.902506963788,0
145.905292479109,0
146.908077994429,0
147.910863509749,0
148.91364902507,0
149.91643454039,0
150.91922005571,0
151.922005571031,0
152.924791086351,0
153.927576601671,0
154.930362116992,0
155.933147632312,0
156.935933147632,0
157.938718662953,0
158.941504178273,0
159.944289693593,0
160.947075208914,0
161.949860724234,0
162.952646239554,0
163.955431754875,0
164.958217270195,0
165.961002785515,0
166.963788300836,0
167.966573816156,0
168.969359331476,0
169.972144846797,0
170.974930362117,0
171.977715877437,0
172.980501392758,0
173.983286908078,0
174.986072423398,0
175.988857938719,0
176.991643454039,0
177.994428969359,0
178.99721448468,0
180,0


==> new_results/fig56_with_relion/init_psi_3400_cdf.dat <==
x,y
-Inf,0
-40.0649906987466,0
-40.0649906987466,0.002
-39.9834840727653,0.002
-39.9834840727653,0.004
-39.916926599762,0.004
-39.916926599762,0.006
-39.7202434582821,0.006
-39.7202434582821,0.008
-39.7169195621071,0.008
-39.7169195621071,0.01
-39.6846932258604,0.01
-39.6846932258604,0.012
-39.6755913522097,0.012
-39.6755913522097,0.014
-39.6020608938886,0.014
-39.6020608938886,0.016
-39.3695514259835,0.016
-39.3695514259835,0.018
-39.0972913563502,0.018
-39.0972913563502,0.02
-38.987105454528,0.02
-38.987105454528,0.022
-38.7819968522348,0.022
-38.7819968522348,0.024
-38.7075144272266,0.024
-38.7075144272266,0.026
-38.6936973659815,0.026
-38.6936973659815,0.028
-38.3699606594762,0.028
-38.3699606594762,0.03
-38.3689830374606,0.03
-38.3689830374606,0.032
-38.165253083981,0.032
-38.165253083981,0.034
-38.09208008793,0.034
-38.09208008793,0.036
-38.0667588945013,0.036
-38.0667588945013,0.038
-37.9284557532647,0.038
-37.9284557532647,0.04
-37.8951661409104,0.04
-37.8951661409104,0.042
-37.8287475746274,0.042
-37.8287475746274,0.044
-37.4179840305469,0.044
-37.4179840305469,0.046
-37.2700325653646,0.046
-37.2700325653646,0.048
-37.136648564848,0.048
-37.136648564848,0.05
-36.6698199337228,0.05
-36.6698199337228,0.052
-36.4409509693321,0.052
-36.4409509693321,0.054
-36.0463745683402,0.054
-36.0463745683402,0.056
-35.7087070990255,0.056
-35.7087070990255,0.058
-35.4963381747427,0.058
-35.4963381747427,0.06
-35.4893305677432,0.06
-35.4893305677432,0.062
-35.4015414835271,0.062
-35.4015414835271,0.064
-34.8930299117771,0.064
-34.8930299117771,0.066
-34.8765785138035,0.066
-34.8765785138035,0.068
-34.8409838593336,0.068
-34.8409838593336,0.07
-34.7773446866229,0.07
-34.7773446866229,0.072
-34.7702241962305,0.072
-34.7702241962305,0.074
-34.679214543077,0.074
-34.679214543077,0.076
-34.2288158574404,0.076
-34.2288158574404,0.078
-34.1625596439379,0.078
-34.1625596439379,0.08
-33.6117810574173,0.08
-33.6117810574173,0.082
-33.6107010610408,0.082
-33.6107010610408,0.084
-33.4825022049316,0.084
-33.4825022049316,0.086
-33.3314302601032,0.086
-33.3314302601032,0.088
-32.9444746990174,0.088
-32.9444746990174,0.09
-32.6309956527328,0.09
-32.6309956527328,0.092
-32.383735089465,0.092
-32.383735089465,0.094
-31.7352367006581,0.094
-31.7352367006581,0.096
-31.503979475608,0.096
-31.503979475608,0.098
-31.3724202606775,0.098
-31.3724202606775,0.1
-31.2970195046147,0.1
-31.2970195046147,0.102
-31.2177265283493,0.102
-31.2177265283493,0.104
-31.1355032971014,0.104
-31.1355032971014,0.106
-31.0201554538015,0.106
-31.0201554538015,0.108
-30.6731879741255,0.108
-30.6731879741255,0.11
-30.5687898142662,0.11
-30.5687898142662,0.112
-30.0084463586692,0.112
-30.0084463586692,0.114
-29.5516516758293,0.114
-29.5516516758293,0.116
-29.2931886376363,0.116
-29.2931886376363,0.118
-29.1310369770991,0.118
-29.1310369770991,0.12
-28.9792394140065,0.12
-28.9792394140065,0.122
-28.6974962958533,0.122
-28.6974962958533,0.124
-28.203073052263,0.124
-28.203073052263,0.126
-27.9485826261193,0.126
-27.9485826261193,0.128
-27.9016532893056,0.128
-27.9016532893056,0.13
-27.7965482732697,0.13
-27.7965482732697,0.132
-27.3335254463111,0.132
-27.3335254463111,0.134
-27.2641874443402,0.134
-27.2641874443402,0.136
-27.2490473417687,0.136
-27.2490473417687,0.138
-27.0412693481583,0.138
-27.0412693481583,0.14
-26.8268986038344,0.14
-26.8268986038344,0.142
-26.8016819682066,0.142
-26.8016819682066,0.144
-26.7909833960617,0.144
-26.7909833960617,0.146
-26.7338259669177,0.146
-26.7338259669177,0.148
-26.51348223674,0.148
-26.51348223674,0.15
-26.0566087247188,0.15
-26.0566087247188,0.152
-26.0268525815187,0.152
-26.0268525815187,0.154
-25.985266270071,0.154
-25.985266270071,0.156
-25.9302587478981,0.156
-25.9302587478981,0.158
-25.5966342293026,0.158
-25.5966342293026,0.16
-25.3925561938558,0.16
-25.3925561938558,0.162
-24.9042288614406,0.162
-24.9042288614406,0.164
-24.7972251995088,0.164
-24.7972251995088,0.166
-24.2541692635782,0.166
-24.2541692635782,0.168
-24.0943638875172,0.168
-24.0943638875172,0.17
-23.9176076313855,0.17
-23.9176076313855,0.172
-23.8049789709469,0.172
-23.8049789709469,0.174
-23.7891774282014,0.174
-23.7891774282014,0.176
-23.7706297626902,0.176
-23.7706297626902,0.178
-23.7089865407616,0.178
-23.7089865407616,0.18
-23.6517603130563,0.18
-23.6517603130563,0.182
-23.3902269033082,0.182
-23.3902269033082,0.184
-23.2981884641769,0.184
-23.2981884641769,0.186
-23.2119516456408,0.186
-23.2119516456408,0.188
-22.9265742973001,0.188
-22.9265742973001,0.19
-22.8479528957505,0.19
-22.8479528957505,0.192
-22.8114122748886,0.192
-22.8114122748886,0.194
-22.7461629671246,0.194
-22.7461629671246,0.196
-22.4828496370029,0.196
-22.4828496370029,0.198
-22.1823910839653,0.198
-22.1823910839653,0.2
-22.1771564726845,0.2
-22.1771564726845,0.202
-22.0813528628723,0.202
-22.0813528628723,0.204
-21.9747085097339,0.204
-21.9747085097339,0.206
-21.8169598278776,0.206
-21.8169598278776,0.208
-21.5205987961387,0.208
-21.5205987961387,0.21
-21.484555744615,0.21
-21.484555744615,0.212
-21.3870550548176,0.212
-21.3870550548176,0.214
-21.3497698573198,0.214
-21.3497698573198,0.216
-21.141664701758,0.216
-21.141664701758,0.218
-21.0103213172424,0.218
-21.0103213172424,0.22
-20.9293330821246,0.22
-20.9293330821246,0.222
-20.2734747424503,0.222
-20.2734747424503,0.224
-20.2307843689931,0.224
-20.2307843689931,0.226
-20.1861366050699,0.226
-20.1861366050699,0.228
-20.1744484050342,0.228
-20.1744484050342,0.23
-20.1329859946204,0.23
-20.1329859946204,0.232
-20.0537853291007,0.232
-20.0537853291007,0.234
-19.8785341555479,0.234
-19.8785341555479,0.236
-19.7315427019756,0.236
-19.7315427019756,0.238
-19.6801859422703,0.238
-19.6801859422703,0.24
-19.6380420460455,0.24
-19.6380420460455,0.242
-19.5839614132061,0.242
-19.5839614132061,0.244
-19.5380723722494,0.244
-19.5380723722494,0.246
-19.151227756336,0.246
-19.151227756336,0.248
-18.9727797915875,0.248
-18.9727797915875,0.25
-18.8168744437793,0.25
-18.8168744437793,0.252
-18.4391093751512,0.252
-18.4391093751512,0.254
-18.3918397124004,0.254
-18.3918397124004,0.256
-18.191099512317,0.256
-18.191099512317,0.258
-18.0398730594497,0.258
-18.0398730594497,0.26
-17.8931327667346,0.26
-17.8931327667346,0.262
-17.8748409734551,0.262
-17.8748409734551,0.264
-17.8316375311571,0.264
-17.8316375311571,0.266
-17.7954328588295,0.266
-17.7954328588295,0.268
-17.6029282167383,0.268
-17.6029282167383,0.27
-17.5131026551381,0.27
-17.5131026551381,0.272
-17.4069656734096,0.272
-17.4069656734096,0.274
-17.2407746950497,0.274
-17.2407746950497,0.276
-17.0926674913845,0.276
-17.0926674913845,0.278
-16.9095544154628,0.278
-16.9095544154628,0.28
-16.7906970023142,0.28
-16.7906970023142,0.282
-16.5106173885741,0.282
-16.5106173885741,0.284
-16.4730673474976,0.284
-16.4730673474976,0.286
-15.9443234023046,0.286
-15.9443234023046,0.288
-15.74492187113,0.288
-15.74492187113,0.29
-15.6327265545104,0.29
-15.6327265545104,0.292
-15.4181193907739,0.292
-15.4181193907739,0.294
-14.9248026028921,0.294
-14.9248026028921,0.296
-14.8876155757433,0.296
-14.8876155757433,0.298
-14.7721386099189,0.298
-14.7721386099189,0.3
-14.7333581778418,0.3
-14.7333581778418,0.302
-14.5865097474587,0.302
-14.5865097474587,0.304
-14.0745871430954,0.304
-14.0745871430954,0.306
-14.0139944585559,0.306
-14.0139944585559,0.308
-13.9938845509298,0.308
-13.9938845509298,0.31
-13.946113347562,0.31
-13.946113347562,0.312
-13.7055574340178,0.312
-13.7055574340178,0.314
-13.6898273992274,0.314
-13.6898273992274,0.316
-13.6508913557835,0.316
-13.6508913557835,0.318
-13.5658895327068,0.318
-13.5658895327068,0.32
-13.4193818944679,0.32
-13.4193818944679,0.322
-13.411116907689,0.322
-13.411116907689,0.324
-13.3589699555206,0.324
-13.3589699555206,0.326
-13.2288925097857,0.326
-13.2288925097857,0.328
-13.2132481144317,0.328
-13.2132481144317,0.33
-13.1167572724059,0.33
-13.1167572724059,0.332
-13.0757778888371,0.332
-13.0757778888371,0.334
-12.9208477052341,0.334
-12.9208477052341,0.336
-12.8758673212912,0.336
-12.8758673212912,0.338
-12.8391191380666,0.338
-12.8391191380666,0.34
-12.8016594349017,0.34
-12.8016594349017,0.342
-12.6408385696977,0.342
-12.6408385696977,0.344
-12.5183138164759,0.344
-12.5183138164759,0.346
-12.265814206559,0.346
-12.265814206559,0.348
-11.9403502009742,0.348
-11.9403502009742,0.35
-11.7702121646802,0.35
-11.7702121646802,0.352
-11.734386799029,0.352
-11.734386799029,0.354
-11.7049623511656,0.354
-11.7049623511656,0.356
-11.521882517372,0.356
-11.521882517372,0.358
-11.4977445135311,0.358
-11.4977445135311,0.36
-11.197032947921,0.36
-11.197032947921,0.362
-10.8441761101243,0.362
-10.8441761101243,0.364
-10.8419995980494,0.364
-10.8419995980494,0.366
-10.8092754030556,0.366
-10.8092754030556,0.368
-10.8060959020182,0.368
-10.8060959020182,0.37
-10.4532020688808,0.37
-10.4532020688808,0.372
-10.3575157435068,0.372
-10.3575157435068,0.374
-10.2644398325476,0.374
-10.2644398325476,0.376
-10.0126949418253,0.376
-10.0126949418253,0.378
-9.97270006066994,0.378
-9.97270006066994,0.38
-9.94176453609325,0.38
-9.94176453609325,0.382
-9.88273390894885,0.382
-9.88273390894885,0.384
-9.3173740043619,0.384
-9.3173740043619,0.386
-9.21290461450315,0.386
-9.21290461450315,0.388
-9.16252156266446,0.388
-9.16252156266446,0.39
-9.01213278462622,0.39
-9.01213278462622,0.392
-8.95352419439076,0.392
-8.95352419439076,0.394
-8.83510764039569,0.394
-8.83510764039569,0.396
-8.55869777423869,0.396
-8.55869777423869,0.398
-8.54358626465835,0.398
-8.54358626465835,0.4
-8.23949264818081,0.4
-8.23949264818081,0.402
-8.20446702416736,0.402
-8.20446702416736,0.404
-8.15398119349029,0.404
-8.15398119349029,0.406
-8.12813803382364,0.406
-8.12813803382364,0.408
-7.69049175286166,0.408
-7.69049175286166,0.41
-7.52017787485005,0.41
-7.52017787485005,0.412
-7.48021228203979,0.412
-7.48021228203979,0.414
-7.19147181710384,0.414
-7.19147181710384,0.416
-7.0904132444312,0.416
-7.0904132444312,0.418
-6.99751199848548,0.418
-6.99751199848548,0.42
-6.66365565617405,0.42
-6.66365565617405,0.422
-6.61595030716328,0.422
-6.61595030716328,0.424
-6.57913034296878,0.424
-6.57913034296878,0.426
-6.47597206505839,0.426
-6.47597206505839,0.428
-6.43885675095569,0.428
-6.43885675095569,0.43
-6.17942130504584,0.43
-6.17942130504584,0.432
-5.83505544613024,0.432
-5.83505544613024,0.434
-5.78531892411185,0.434
-5.78531892411185,0.436
-5.28933186244647,0.436
-5.28933186244647,0.438
-5.26323008141325,0.438
-5.26323008141325,0.44
-5.23726642370186,0.44
-5.23726642370186,0.442
-5.20252258628259,0.442
-5.20252258628259,0.444
-5.1699719658855,0.444
-5.1699719658855,0.446
-5.13956836808715,0.446
-5.13956836808715,0.448
-5.01221687354075,0.448
-5.01221687354075,0.45
-4.8473163725097,0.45
-4.8473163725097,0.452
-4.76277815843879,0.452
-4.76277815843879,0.454
-4.69398105000563,0.454
-4.69398105000563,0.456
-4.69310470400672,0.456
-4.69310470400672,0.458
-4.49607459992711,0.458
-4.49607459992711,0.46
-4.33605826343559,0.46
-4.33605826343559,0.462
-4.13422115940896,0.462
-4.13422115940896,0.464
-3.57035598426409,0.464
-3.57035598426409,0.466
-3.51242642223995,0.466
-3.51242642223995,0.468
-3.48793220147036,0.468
-3.48793220147036,0.47
-3.20844486179236,0.47
-3.20844486179236,0.472
-2.95198828606963,0.472
-2.95198828606963,0.474
-2.92819927450063,0.474
-2.92819927450063,0.476
-2.86689208264243,0.476
-2.86689208264243,0.478
-2.83971094781526,0.478
-2.83971094781526,0.48
-2.75048206433726,0.48
-2.75048206433726,0.482
-2.53098182146835,0.482
-2.53098182146835,0.484
-2.4631460950231,0.484
-2.4631460950231,0.486
-2.37022412836682,0.486
-2.37022412836682,0.488
-2.25189228178366,0.488
-2.25189228178366,0.49
-2.15231748497157,0.49
-2.15231748497157,0.492
-1.9874402179061,0.492
-1.9874402179061,0.494
-1.81418246798311,0.494
-1.81418246798311,0.496
-1.76712458882064,0.496
-1.76712458882064,0.498
-1.65600221440761,0.498
-1.65600221440761,0.5
-1.63710607205858,0.5
-1.63710607205858,0.502
-1.58976957348588,0.502
-1.58976957348588,0.504
-1.45468243822705,0.504
-1.45468243822705,0.506
-1.15204012013902,0.506
-1.15204012013902,0.508
-1.14996757692906,0.508
-1.14996757692906,0.51
-0.618115362709363,0.51
-0.618115362709363,0.512
-0.361372602208483,0.512
-0.361372602208483,0.514
-0.254882365169223,0.514
-0.254882365169223,0.516
-0.183753475358127,0.516
-0.183753475358127,0.518
-0.0534623818453564,0.518
-0.0534623818453564,0.52
-0.00848062755778282,0.52
-0.00848062755778282,0.522
0.324375461184286,0.522
0.324375461184286,0.524
1.09526687326202,0.524
1.09526687326202,0.526
1.21114400616941,0.526
1.21114400616941,0.528
1.24145157031935,0.528
1.24145157031935,0.53
1.30359340762068,0.53
1.30359340762068,0.532
1.50880352283578,0.532
1.50880352283578,0.534
2.74179539653658,0.534
2.74179539653658,0.536
2.77739255296026,0.536
2.77739255296026,0.538
2.87382715614049,0.538
2.87382715614049,0.54
2.87592771803509,0.54
2.87592771803509,0.542
2.92132242495642,0.542
2.92132242495642,0.544
3.03848605640384,0.544
3.03848605640384,0.546
3.04956054781743,0.546
3.04956054781743,0.548
3.08100631978646,0.548
3.08100631978646,0.55
3.08894531490627,0.55
3.08894531490627,0.552
3.22823948258249,0.552
3.22823948258249,0.554
3.29062376581693,0.554
3.29062376581693,0.556
3.38016072181207,0.556
3.38016072181207,0.558
3.43017025339218,0.558
3.43017025339218,0.56
3.84262959650024,0.56
3.84262959650024,0.562
4.01237428850766,0.562
4.01237428850766,0.564
4.0734206703815,0.564
4.0734206703815,0.566
4.65892946867167,0.566
4.65892946867167,0.568
4.82018731740293,0.568
4.82018731740293,0.57
5.0633317790794,0.57
5.0633317790794,0.572
5.11787547817849,0.572
5.11787547817849,0.574
5.13062878633511,0.574
5.13062878633511,0.576
5.20669702338369,0.576
5.20669702338369,0.578
5.42413917893626,0.578
5.42413917893626,0.58
5.55692138701519,0.58
5.55692138701519,0.582
5.72512587122413,0.582
5.72512587122413,0.584
5.94783924228734,0.584
5.94783924228734,0.586
6.25025671699728,0.586
6.25025671699728,0.588
6.37229919837834,0.588
6.37229919837834,0.59
6.56274710630711,0.59
6.56274710630711,0.592
7.25051393109364,0.592
7.25051393109364,0.594
7.36078289602097,0.594
7.36078289602097,0.596
7.72519043600562,0.596
7.72519043600562,0.598
7.75496539039861,0.598
7.75496539039861,0.6
8.14616682383461,0.6
8.14616682383461,0.602
8.15956494414758,0.602
8.15956494414758,0.604
8.17156698369484,0.604
8.17156698369484,0.606
8.3599283051523,0.606
8.3599283051523,0.608
8.52496328005487,0.608
8.52496328005487,0.61
8.84350085919563,0.61
8.84350085919563,0.612
8.84361190904798,0.612
8.84361190904798,0.614
8.90720784939064,0.614
8.90720784939064,0.616
8.92853692347832,0.616
8.92853692347832,0.618
8.94755756649035,0.618
8.94755756649035,0.62
9.38281606779508,0.62
9.38281606779508,0.622
9.85781826199713,0.622
9.85781826199713,0.624
9.87180631668022,0.624
9.87180631668022,0.626
10.0798217326595,0.626
10.0798217326595,0.628
10.1620237550686,0.628
10.1620237550686,0.63
10.213259050713,0.63
10.213259050713,0.632
10.4229602620541,0.632
10.4229602620541,0.634
10.8103152688101,0.634
10.8103152688101,0.636
11.019985013368,0.636
11.019985013368,0.638
11.1364209115988,0.638
11.1364209115988,0.64
11.3032535441054,0.64
11.3032535441054,0.642
11.3498241572524,0.642
11.3498241572524,0.644
11.6004551733931,0.644
11.6004551733931,0.646
11.6684107252429,0.646
11.6684107252429,0.648
11.8817180806548,0.648
11.8817180806548,0.65
12.0400927087993,0.65
12.0400927087993,0.652
12.1772296560259,0.652
12.1772296560259,0.654
12.6141781821832,0.654
12.6141781821832,0.656
13.0736276255791,0.656
13.0736276255791,0.658
13.0738080680155,0.658
13.0738080680155,0.66
13.1928379792238,0.66
13.1928379792238,0.662
13.6183015532956,0.662
13.6183015532956,0.664
13.9223914931661,0.664
13.9223914931661,0.666
14.0388864226768,0.666
14.0388864226768,0.668
14.1712362986306,0.668
14.1712362986306,0.67
14.1955550916838,0.67
14.1955550916838,0.672
14.5100114133106,0.672
14.5100114133106,0.674
14.8335193038374,0.674
14.8335193038374,0.676
14.8796455875804,0.676
14.8796455875804,0.678
14.9199455082074,0.678
14.9199455082074,0.68
14.9354441421557,0.68
14.9354441421557,0.682
14.995781311963,0.682
14.995781311963,0.684
15.096154555073,0.684
15.096154555073,0.686
15.2812148767901,0.686
15.2812148767901,0.688
15.3078264420665,0.688
15.3078264420665,0.69
15.3586344546383,0.69
15.3586344546383,0.692
15.449746717376,0.692
15.449746717376,0.694
15.7081779936668,0.694
15.7081779936668,0.696
15.9163865216939,0.696
15.9163865216939,0.698
16.034372483352,0.698
16.034372483352,0.7
16.1648408661429,0.7
16.1648408661429,0.702
16.3413313304419,0.702
16.3413313304419,0.704
16.4999734913304,0.704
16.4999734913304,0.706
16.7104861381902,0.706
16.7104861381902,0.708
16.9550526418701,0.708
16.9550526418701,0.71
17.4564399606153,0.71
17.4564399606153,0.712
17.6364318057764,0.712
17.6364318057764,0.714
18.1749862262569,0.714
18.1749862262569,0.716
18.3573140997961,0.716
18.3573140997961,0.718
18.4389702436929,0.718
18.4389702436929,0.72
18.8858248127834,0.72
18.8858248127834,0.722
19.0201394714976,0.722
19.0201394714976,0.724
19.2458081156911,0.724
19.2458081156911,0.726
19.2989458528651,0.726
19.2989458528651,0.728
19.4265169947766,0.728
19.4265169947766,0.73
19.7516991884985,0.73
19.7516991884985,0.732
20.0631123138751,0.732
20.0631123138751,0.734
20.0835472282308,0.734
20.0835472282308,0.736
20.2229922677832,0.736
20.2229922677832,0.738
20.3826488400846,0.738
20.3826488400846,0.74
20.7102764077105,0.74
20.7102764077105,0.742
20.9087842173138,0.742
20.9087842173138,0.744
21.1444571233675,0.744
21.1444571233675,0.746
21.1489658085326,0.746
21.1489658085326,0.748
21.3666392602059,0.748
21.3666392602059,0.75
21.6333562922493,0.75
21.6333562922493,0.752
21.6387747218511,0.752
21.6387747218511,0.754
21.7565812241333,0.754
21.7565812241333,0.756
22.0760055665443,0.756
22.0760055665443,0.758
22.0790425087139,0.758
22.0790425087139,0.76
22.1011567582475,0.76
22.1011567582475,0.762
22.2042007871503,0.762
22.2042007871503,0.764
22.24510455693,0.764
22.24510455693,0.766
23.059813797357,0.766
23.059813797357,0.768
23.1081748253982,0.768
23.1081748253982,0.77
23.37766354746,0.77
23.37766354746,0.772
23.4848316817116,0.772
23.4848316817116,0.774
23.504107566725,0.774
23.504107566725,0.776
23.532649198406,0.776
23.532649198406,0.778
23.6809269191821,0.778
23.6809269191821,0.78
23.8698339121164,0.78
23.8698339121164,0.782
24.5459980822584,0.782
24.5459980822584,0.784
24.6369021032885,0.784
24.6369021032885,0.786
24.682240676729,0.786
24.682240676729,0.788
24.7413102584772,0.788
24.7413102584772,0.79
25.0288191366533,0.79
25.0288191366533,0.792
25.1212480762777,0.792
25.1212480762777,0.794
25.3776601276627,0.794
25.3776601276627,0.796
25.5538703561574,0.796
25.5538703561574,0.798
25.6754502031357,0.798
25.6754502031357,0.8
25.9175854691297,0.8
25.9175854691297,0.802
26.0476406960133,0.802
26.0476406960133,0.804
26.1233590083034,0.804
26.1233590083034,0.806
26.4383506729338,0.806
26.4383506729338,0.808
26.5092272377417,0.808
26.5092272377417,0.81
26.6790250551359,0.81
26.6790250551359,0.812
26.7422873423261,0.812
26.7422873423261,0.814
26.7519429340303,0.814
26.7519429340303,0.816
26.8127797837454,0.816
26.8127797837454,0.818
26.9700672132601,0.818
26.9700672132601,0.82
27.0883239374813,0.82
27.0883239374813,0.822
27.1017848405713,0.822
27.1017848405713,0.824
27.2518957873182,0.824
27.2518957873182,0.826
27.3517708267768,0.826
27.3517708267768,0.828
27.4486219926412,0.828
27.4486219926412,0.83
27.5021001752344,0.83
27.5021001752344,0.832
27.6149247802656,0.832
27.6149247802656,0.834
27.6485734086018,0.834
27.6485734086018,0.836
27.9237763274173,0.836
27.9237763274173,0.838
28.1558075439773,0.838
28.1558075439773,0.84
28.2903156846565,0.84
28.2903156846565,0.842
28.3268449409426,0.842
28.3268449409426,0.844
28.7061291854908,0.844
28.7061291854908,0.846
28.8123974118572,0.846
28.8123974118572,0.848
29.040849360213,0.848
29.040849360213,0.85
29.0638056220608,0.85
29.0638056220608,0.852
29.1123901624548,0.852
29.1123901624548,0.854
29.2171790640485,0.854
29.2171790640485,0.856
29.2446969071848,0.856
29.2446969071848,0.858
29.2476069114681,0.858
29.2476069114681,0.86
29.2818070200764,0.86
29.2818070200764,0.862
29.3387538984865,0.862
29.3387538984865,0.864
29.7213600245586,0.864
29.7213600245586,0.866
30.0127856056599,0.866
30.0127856056599,0.868
30.1385769686462,0.868
30.1385769686462,0.87
30.3354728671449,0.87
30.3354728671449,0.872
30.5799724541377,0.872
30.5799724541377,0.874
30.5891011910266,0.874
30.5891011910266,0.876
30.736132317927,0.876
30.736132317927,0.878
30.7641513573528,0.878
30.7641513573528,0.88
31.1975218446082,0.88
31.1975218446082,0.882
31.4523281081683,0.882
31.4523281081683,0.884
31.481612633039,0.884
31.481612633039,0.886
31.5936056614393,0.886
31.5936056614393,0.888
31.593773898554,0.888
31.593773898554,0.89
31.8692116836571,0.89
31.8692116836571,0.892
31.9331545298309,0.892
31.9331545298309,0.894
32.2062169457827,0.894
32.2062169457827,0.896
32.4073700233968,0.896
32.4073700233968,0.898
32.5725929501992,0.898
32.5725929501992,0.9
32.5874788904053,0.9
32.5874788904053,0.902
32.6255189471909,0.902
32.6255189471909,0.904
32.7581654922037,0.904
32.7581654922037,0.906
32.8714227450278,0.906
32.8714227450278,0.908
33.1168048431155,0.908
33.1168048431155,0.91
33.4356692182521,0.91
33.4356692182521,0.912
33.5226840418608,0.912
33.5226840418608,0.914
33.545754811262,0.914
33.545754811262,0.916
33.5801346981686,0.916
33.5801346981686,0.918
33.6637846879048,0.918
33.6637846879048,0.92
34.0364316907073,0.92
34.0364316907073,0.922
34.2956367333053,0.922
34.2956367333053,0.924
34.3198727938826,0.924
34.3198727938826,0.926
34.8641206019338,0.926
34.8641206019338,0.928
34.9014663126585,0.928
34.9014663126585,0.93
34.9655046929049,0.93
34.9655046929049,0.932
35.0097733268046,0.932
35.0097733268046,0.934
35.0394305982845,0.934
35.0394305982845,0.936
35.13411865564,0.936
35.13411865564,0.938
35.2440235876039,0.938
35.2440235876039,0.94
35.960628200255,0.94
35.960628200255,0.942
36.1729360224894,0.942
36.1729360224894,0.944
36.251189014633,0.944
36.251189014633,0.946
36.6651833899144,0.946
36.6651833899144,0.948
36.6829140019816,0.948
36.6829140019816,0.95
36.7638619863588,0.95
36.7638619863588,0.952
36.8514444552432,0.952
36.8514444552432,0.954
37.1759772208291,0.954
37.1759772208291,0.956
37.2977835561818,0.956
37.2977835561818,0.958
37.3822884507364,0.958
37.3822884507364,0.96
37.4333436342006,0.96
37.4333436342006,0.962
37.498291606778,0.962
37.498291606778,0.964
37.6823731304529,0.964
37.6823731304529,0.966
37.7172031344525,0.966
37.7172031344525,0.968
37.8498767356133,0.968
37.8498767356133,0.97
37.8642344229313,0.97
37.8642344229313,0.972
37.918277384172,0.972
37.918277384172,0.974
37.9995370317804,0.974
37.9995370317804,0.976
38.0588624476311,0.976
38.0588624476311,0.978
38.3872776845681,0.978
38.3872776845681,0.98
38.6121180106342,0.98
38.6121180106342,0.982
38.7098945081619,0.982
38.7098945081619,0.984
38.8712903240419,0.984
38.8712903240419,0.986
38.887078905287,0.986
38.887078905287,0.988
38.9172772776897,0.988
38.9172772776897,0.99
39.1136416965083,0.99
39.1136416965083,0.992
39.2931044581503,0.992
39.2931044581503,0.994
39.688886631707,0.994
39.688886631707,0.996
39.7800940188791,0.996
39.7800940188791,0.998
39.8897305864864,0.998
39.8897305864864,1
Inf,1


==> new_results/fig56_with_relion/init_rot_3400.dat <==
x,y
-180,0
-178.99721448468,0
-177.994428969359,0
-176.991643454039,0
-175.988857938719,0
-174.986072423398,0
-173.983286908078,0
-172.980501392758,0
-171.977715877437,0
-170.974930362117,0
-169.972144846797,0
-168.969359331476,0
-167.966573816156,0
-166.963788300836,0
-165.961002785515,0
-164.958217270195,0
-163.955431754875,0
-162.952646239554,0
-161.949860724234,0
-160.947075208914,0
-159.944289693593,0
-158.941504178273,0
-157.938718662953,0
-156.935933147632,0
-155.933147632312,0
-154.930362116992,0
-153.927576601671,0
-152.924791086351,0
-151.922005571031,0
-150.91922005571,0
-149.91643454039,0
-148.91364902507,0
-147.910863509749,0
-146.908077994429,0
-145.905292479109,0
-144.902506963788,0
-143.899721448468,0
-142.896935933148,0
-141.894150417827,0
-140.891364902507,0
-139.888579387187,0
-138.885793871866,0
-137.883008356546,0
-136.880222841226,0
-135.877437325905,0
-134.874651810585,0
-133.871866295265,0
-132.869080779944,0
-131.866295264624,0
-130.863509749304,0
-129.860724233983,0
-128.857938718663,0
-127.855153203343,0
-126.852367688022,0
-125.849582172702,0
-124.846796657382,0
-123.844011142061,0
-122.841225626741,0
-121.838440111421,0
-120.8356545961,0
-119.83286908078,0
-118.83008356546,0
-117.827298050139,0
-116.824512534819,0
-115.821727019499,0
-114.818941504178,0
-113.816155988858,0
-112.813370473538,0
-111.810584958217,0
-110.807799442897,0
-109.805013927577,0
-108.802228412256,0
-107.799442896936,0
-106.796657381616,0
-105.793871866295,0
-104.791086350975,0
-103.788300835655,0
-102.785515320334,0
-101.782729805014,0
-100.779944289694,0
-99.7771587743733,0
-98.7743732590529,0
-97.7715877437326,0
-96.7688022284123,0
-95.7660167130919,0
-94.7632311977716,0
-93.7604456824512,0
-92.7576601671309,0
-91.7548746518106,0
-90.7520891364903,0
-89.7493036211699,0
-88.7465181058496,0
-87.7437325905292,0
-86.7409470752089,0
-85.7381615598886,0
-84.7353760445682,0
-83.7325905292479,0
-82.7298050139276,0
-81.7270194986072,0
-80.7242339832869,0
-79.7214484679666,0
-78.7186629526462,0
-77.7158774373259,0
-76.7130919220056,0
-75.7103064066852,0
-74.7075208913649,0
-73.7047353760446,0
-72.7019498607242,0
-71.6991643454039,0
-70.6963788300836,0
-69.6935933147632,0
-68.6908077994429,0
-67.6880222841226,0
-66.6852367688022,0
-65.6824512534819,0
-64.6796657381616,0
-63.6768802228412,0
-62.6740947075209,0
-61.6713091922006,0
-60.6685236768802,0
-59.6657381615599,0
-58.6629526462396,0
-57.6601671309192,0
-56.6573816155989,0
-55.6545961002786,0
-54.6518105849582,0
-53.6490250696379,0
-52.6462395543175,0
-51.6434540389972,0
-50.6406685236769,0
-49.6378830083565,0
-48.6350974930362,0
-47.6323119777159,0
-46.6295264623955,0
-45.6267409470752,0
-44.6239554317549,0
-43.6211699164346,0
-42.6183844011142,0
-41.6155988857939,0
-40.6128133704735,0.008
-39.6100278551532,0.022
-38.6072423398329,0.008
-37.6044568245125,0.01
-36.6016713091922,0.012
-35.5988857938719,0.012
-34.5961002785515,0.008
-33.5933147632312,0.02
-32.5905292479109,0.01
-31.5877437325905,0.012
-30.5849582172702,0.02
-29.5821727019499,0.01
-28.5793871866295,0.014
-27.5766016713092,0.006
-26.5738161559889,0.016
-25.5710306406685,0.012
-24.5682451253482,0.022
-23.5654596100279,0.02
-22.5626740947075,0.012
-21.5598885793872,0.014
-20.5571030640669,0.012
-19.5543175487465,0.01
-18.5515320334262,0.012
-17.5487465181058,0.01
-16.5459610027855,0.012
-15.5431754874652,0.028
-14.5403899721449,0.014
-13.5376044568245,0.006
-12.5348189415042,0.016
-11.5320334261839,0.012
-10.5292479108635,0.01
-9.52646239554318,0.026
-8.52367688022284,0.006
-7.5208913649025,0.02
-6.51810584958218,0.006
-5.51532033426184,0.008
-4.5125348189415,0.012
-3.50974930362116,0.008
-2.50696378830082,0.014
-1.50417827298051,0.008
-0.50139275766017,0.014
0.50139275766017,0.01
1.50417827298051,0.004
2.50696378830082,0.016
3.50974930362116,0.012
4.5125348189415,0.014
5.51532033426184,0.016
6.51810584958218,0.016
7.5208913649025,0.008
8.52367688022284,0.016
9.52646239554318,0.016
10.5292479108635,0.014
11.5320334261839,0.014
12.5348189415042,0.016
13.5376044568245,0.012
14.5403899721449,0.004
15.5431754874652,0.01
16.5459610027855,0.004
17.5487465181058,0.014
18.5515320334262,0.008
19.5543175487465,0.008
20.5571030640669,0.018
21.5598885793872,0.012
22.5626740947075,0.01
23.5654596100279,0.01
24.5682451253482,0.018
25.5710306406685,0.01
26.5738161559889,0.016
27.5766016713092,0.014
28.5793871866295,0.014
29.5821727019499,0.016
30.5849582172702,0.016
31.5877437325905,0.01
32.5905292479109,0.01
33.5933147632312,0.01
34.5961002785515,0.01
35.5988857938719,0.008
36.6016713091922,0.014
37.6044568245125,0.012
38.6072423398329,0.006
39.6100278551532,0.002
40.6128133704735,0
41.6155988857939,0
42.6183844011142,0
43.6211699164346,0
44.6239554317549,0
45.6267409470752,0
46.6295264623955,0
47.6323119777159,0
48.6350974930362,0
49.6378830083565,0
50.6406685236769,0
51.6434540389972,0
52.6462395543176,0
53.6490250696379,0
54.6518105849582,0
55.6545961002786,0
56.6573816155989,0
57.6601671309192,0
58.6629526462395,0
59.6657381615599,0
60.6685236768802,0
61.6713091922006,0
62.6740947075209,0
63.6768802228412,0
64.6796657381616,0
65.6824512534819,0
66.6852367688022,0
67.6880222841226,0
68.6908077994429,0
69.6935933147632,0
70.6963788300836,0
71.6991643454039,0
72.7019498607242,0
73.7047353760446,0
74.7075208913649,0
75.7103064066852,0
76.7130919220056,0
77.7158774373259,0
78.7186629526462,0
79.7214484679666,0
80.7242339832869,0
81.7270194986073,0
82.7298050139276,0
83.7325905292479,0
84.7353760445682,0
85.7381615598886,0
86.7409470752089,0
87.7437325905292,0
88.7465181058496,0
89.7493036211699,0
90.7520891364903,0
91.7548746518106,0
92.7576601671309,0
93.7604456824512,0
94.7632311977716,0
95.7660167130919,0
96.7688022284123,0
97.7715877437326,0
98.7743732590529,0
99.7771587743733,0
100.779944289694,0
101.782729805014,0
102.785515320334,0
103.788300835655,0
104.791086350975,0
105.793871866295,0
106.796657381616,0
107.799442896936,0
108.802228412256,0
109.805013927577,0
110.807799442897,0
111.810584958217,0
112.813370473538,0
113.816155988858,0
114.818941504178,0
115.821727019499,0
116.824512534819,0
117.827298050139,0
118.83008356546,0
119.83286908078,0
120.8356545961,0
121.838440111421,0
122.841225626741,0
123.844011142061,0
124.846796657382,0
125.849582172702,0
126.852367688022,0
127.855153203343,0
128.857938718663,0
129.860724233983,0
130.863509749304,0
131.866295264624,0
132.869080779944,0
133.871866295265,0
134.874651810585,0
135.877437325905,0
136.880222841226,0
137.883008356546,0
138.885793871866,0
139.888579387187,0
140.891364902507,0
141.894150417827,0
142.896935933148,0
143.899721448468,0
144.902506963788,0
145.905292479109,0
146.908077994429,0
147.910863509749,0
148.91364902507,0
149.91643454039,0
150.91922005571,0
151.922005571031,0
152.924791086351,0
153.927576601671,0
154.930362116992,0
155.933147632312,0
156.935933147632,0
157.938718662953,0
158.941504178273,0
159.944289693593,0
160.947075208914,0
161.949860724234,0
162.952646239554,0
163.955431754875,0
164.958217270195,0
165.961002785515,0
166.963788300836,0
167.966573816156,0
168.969359331476,0
169.972144846797,0
170.974930362117,0
171.977715877437,0
172.980501392758,0
173.983286908078,0
174.986072423398,0
175.988857938719,0
176.991643454039,0
177.994428969359,0
178.99721448468,0
180,0


==> new_results/fig56_with_relion/init_rot_3400_cdf.dat <==
x,y
-Inf,0
-40.0425526414267,0
-40.0425526414267,0.002
-39.9275041978755,0.002
-39.9275041978755,0.004
-39.9127138846212,0.004
-39.9127138846212,0.006
-39.8729245380377,0.006
-39.8729245380377,0.008
-39.5190025937022,0.008
-39.5190025937022,0.01
-39.4976852081986,0.01
-39.4976852081986,0.012
-39.4119551971461,0.012
-39.4119551971461,0.014
-39.410317431009,0.014
-39.410317431009,0.016
-39.1110481489483,0.016
-39.1110481489483,0.018
-38.9856508963924,0.018
-38.9856508963924,0.02
-38.9657338925416,0.02
-38.9657338925416,0.022
-38.9167877037105,0.022
-38.9167877037105,0.024
-38.8785661881204,0.024
-38.8785661881204,0.026
-38.7655618858881,0.026
-38.7655618858881,0.028
-38.6459065569765,0.028
-38.6459065569765,0.03
-38.5231719413129,0.03
-38.5231719413129,0.032
-38.2018056695599,0.032
-38.2018056695599,0.034
-38.0404278832522,0.034
-38.0404278832522,0.036
-37.7632347194886,0.036
-37.7632347194886,0.038
-37.5788781942606,0.038
-37.5788781942606,0.04
-37.1145846944838,0.04
-37.1145846944838,0.042
-37.0261002852559,0.042
-37.0261002852559,0.044
-36.9699720512311,0.044
-36.9699720512311,0.046
-36.7405090166794,0.046
-36.7405090166794,0.048
-36.5804009771602,0.048
-36.5804009771602,0.05
-36.4425618333464,0.05
-36.4425618333464,0.052
-36.3668403552451,0.052
-36.3668403552451,0.054
-36.1094186705945,0.054
-36.1094186705945,0.056
-35.867233724003,0.056
-35.867233724003,0.058
-35.6926900306809,0.058
-35.6926900306809,0.06
-35.2563564098153,0.06
-35.2563564098153,0.062
-35.135665273958,0.062
-35.135665273958,0.064
-34.9359029693736,0.064
-34.9359029693736,0.066
-34.8821188354259,0.066
-34.8821188354259,0.068
-34.7656858425408,0.068
-34.7656858425408,0.07
-34.6671992948427,0.07
-34.6671992948427,0.072
-34.0404229085465,0.072
-34.0404229085465,0.074
-34.0263552054756,0.074
-34.0263552054756,0.076
-34.0074649657857,0.076
-34.0074649657857,0.078
-33.7882843331814,0.078
-33.7882843331814,0.08
-33.5329421968939,0.08
-33.5329421968939,0.082
-33.488313850946,0.082
-33.488313850946,0.084
-33.4764749049326,0.084
-33.4764749049326,0.086
-33.3524342881169,0.086
-33.3524342881169,0.088
-33.1910425664398,0.088
-33.1910425664398,0.09
-33.1409209127854,0.09
-33.1409209127854,0.092
-33.1304974461697,0.092
-33.1304974461697,0.094
-33.1003849786524,0.094
-33.1003849786524,0.096
-32.986814468391,0.096
-32.986814468391,0.098
-32.7024264987579,0.098
-32.7024264987579,0.1
-32.4299133028822,0.1
-32.4299133028822,0.102
-32.3037772882782,0.102
-32.3037772882782,0.104
-32.0454989322615,0.104
-32.0454989322615,0.106
-31.6537276524816,0.106
-31.6537276524816,0.108
-31.6516016629629,0.108
-31.6516016629629,0.11
-31.5251649183173,0.11
-31.5251649183173,0.112
-31.519813816508,0.112
-31.519813816508,0.114
-31.3192962795738,0.114
-31.3192962795738,0.116
-31.2090032060144,0.116
-31.2090032060144,0.118
-30.9535396513592,0.118
-30.9535396513592,0.12
-30.6605474343594,0.12
-30.6605474343594,0.122
-30.4426664011202,0.122
-30.4426664011202,0.124
-30.4284158283857,0.124
-30.4284158283857,0.126
-30.4081628786162,0.126
-30.4081628786162,0.128
-30.2305706796324,0.128
-30.2305706796324,0.13
-29.9577670201244,0.13
-29.9577670201244,0.132
-29.8169945380104,0.132
-29.8169945380104,0.134
-29.6907013818563,0.134
-29.6907013818563,0.136
-29.6872107371176,0.136
-29.6872107371176,0.138
-29.6746475983795,0.138
-29.6746475983795,0.14
-29.6645121357678,0.14
-29.6645121357678,0.142
-29.5495193775836,0.142
-29.5495193775836,0.144
-29.448567334906,0.144
-29.448567334906,0.146
-29.1885439713513,0.146
-29.1885439713513,0.148
-29.0397651343781,0.148
-29.0397651343781,0.15
-28.7389402361592,0.15
-28.7389402361592,0.152
-28.4729427868796,0.152
-28.4729427868796,0.154
-28.4720936939465,0.154
-28.4720936939465,0.156
-28.138740607732,0.156
-28.138740607732,0.158
-28.0824194185637,0.158
-28.0824194185637,0.16
-28.0296365473978,0.16
-28.0296365473978,0.162
-27.9732537936275,0.162
-27.9732537936275,0.164
-27.7976717675846,0.164
-27.7976717675846,0.166
-27.3606898807277,0.166
-27.3606898807277,0.168
-27.3163180380194,0.168
-27.3163180380194,0.17
-27.1166605419571,0.17
-27.1166605419571,0.172
-26.3507234480296,0.172
-26.3507234480296,0.174
-26.3426222716681,0.174
-26.3426222716681,0.176
-26.177283418582,0.176
-26.177283418582,0.178
-26.05051349068,0.178
-26.05051349068,0.18
-26.034011876008,0.18
-26.034011876008,0.182
-25.9413920769614,0.182
-25.9413920769614,0.184
-25.7550190539828,0.184
-25.7550190539828,0.186
-25.7213907558127,0.186
-25.7213907558127,0.188
-25.3520620417124,0.188
-25.3520620417124,0.19
-25.050275526531,0.19
-25.050275526531,0.192
-25.0376837360052,0.192
-25.0376837360052,0.194
-25.0170941626274,0.194
-25.0170941626274,0.196
-24.9364869694753,0.196
-24.9364869694753,0.198
-24.8919734447372,0.198
-24.8919734447372,0.2
-24.5238766348556,0.2
-24.5238766348556,0.202
-24.4918144345279,0.202
-24.4918144345279,0.204
-24.1215697564275,0.204
-24.1215697564275,0.206
-24.063364820566,0.206
-24.063364820566,0.208
-24.0243559737447,0.208
-24.0243559737447,0.21
-23.9429507477438,0.21
-23.9429507477438,0.212
-23.9413364465472,0.212
-23.9413364465472,0.214
-23.8853814077117,0.214
-23.8853814077117,0.216
-23.7761923487191,0.216
-23.7761923487191,0.218
-23.7373409165652,0.218
-23.7373409165652,0.22
-23.7161176471029,0.22
-23.7161176471029,0.222
-23.3769750305383,0.222
-23.3769750305383,0.224
-23.341578456723,0.224
-23.341578456723,0.226
-23.3298842460561,0.226
-23.3298842460561,0.228
-23.2888163923718,0.228
-23.2888163923718,0.23
-23.2208034858891,0.23
-23.2208034858891,0.232
-23.065270604478,0.232
-23.065270604478,0.234
-23.0364480666358,0.234
-23.0364480666358,0.236
-23.0209558008613,0.236
-23.0209558008613,0.238
-22.7296829381919,0.238
-22.7296829381919,0.24
-22.6969132538403,0.24
-22.6969132538403,0.242
-22.0279134408057,0.242
-22.0279134408057,0.244
-22.0109025173228,0.244
-22.0109025173228,0.246
-21.9161473346386,0.246
-21.9161473346386,0.248
-21.8616156058928,0.248
-21.8616156058928,0.25
-21.7462104344371,0.25
-21.7462104344371,0.252
-21.6509145789035,0.252
-21.6509145789035,0.254
-21.5233965610395,0.254
-21.5233965610395,0.256
-21.4771064124886,0.256
-21.4771064124886,0.258
-21.4005504643257,0.258
-21.4005504643257,0.26
-21.3740864501351,0.26
-21.3740864501351,0.262
-21.0830940692113,0.262
-21.0830940692113,0.264
-21.0657509670439,0.264
-21.0657509670439,0.266
-20.6846176094624,0.266
-20.6846176094624,0.268
-20.3760189166316,0.268
-20.3760189166316,0.27
-20.3228809849595,0.27
-20.3228809849595,0.272
-20.2033449441985,0.272
-20.2033449441985,0.274
-20.0692501605138,0.274
-20.0692501605138,0.276
-19.7913433298936,0.276
-19.7913433298936,0.278
-19.6267105700353,0.278
-19.6267105700353,0.28
-19.5210103021884,0.28
-19.5210103021884,0.282
-19.508612001062,0.282
-19.508612001062,0.284
-19.2501625676268,0.284
-19.2501625676268,0.286
-19.193938662723,0.286
-19.193938662723,0.288
-19.1912620906786,0.288
-19.1912620906786,0.29
-18.5318529089388,0.29
-18.5318529089388,0.292
-18.3883148056901,0.292
-18.3883148056901,0.294
-18.0941574676311,0.294
-18.0941574676311,0.296
-17.9951669036507,0.296
-17.9951669036507,0.298
-17.974111336516,0.298
-17.974111336516,0.3
-17.713366518265,0.3
-17.713366518265,0.302
-16.9838956133978,0.302
-16.9838956133978,0.304
-16.8090075771986,0.304
-16.8090075771986,0.306
-16.7739164688331,0.306
-16.7739164688331,0.308
-16.7217884651554,0.308
-16.7217884651554,0.31
-16.6589419186845,0.31
-16.6589419186845,0.312
-16.5452840447548,0.312
-16.5452840447548,0.314
-16.5025204584136,0.314
-16.5025204584136,0.316
-16.4119161427625,0.316
-16.4119161427625,0.318
-16.2510392259546,0.318
-16.2510392259546,0.32
-16.2042398085993,0.32
-16.2042398085993,0.322
-15.6086035406945,0.322
-15.6086035406945,0.324
-15.4665436348249,0.324
-15.4665436348249,0.326
-15.4474083055344,0.326
-15.4474083055344,0.328
-15.4325291446943,0.328
-15.4325291446943,0.33
-15.3332250730671,0.33
-15.3332250730671,0.332
-15.3004126854574,0.332
-15.3004126854574,0.334
-15.2838714299394,0.334
-15.2838714299394,0.336
-15.2796238431428,0.336
-15.2796238431428,0.338
-15.0604725945632,0.338
-15.0604725945632,0.34
-15.043182121897,0.34
-15.043182121897,0.342
-14.923131722953,0.342
-14.923131722953,0.344
-14.9214016096641,0.344
-14.9214016096641,0.346
-14.8641382590231,0.346
-14.8641382590231,0.348
-14.7723040096953,0.348
-14.7723040096953,0.35
-14.7457089227147,0.35
-14.7457089227147,0.352
-14.5290488717032,0.352
-14.5290488717032,0.354
-14.5170609660023,0.354
-14.5170609660023,0.356
-14.1539793849747,0.356
-14.1539793849747,0.358
-14.0331697381795,0.358
-14.0331697381795,0.36
-13.7563013282936,0.36
-13.7563013282936,0.362
-13.718598930194,0.362
-13.718598930194,0.364
-13.6236534316941,0.364
-13.6236534316941,0.366
-13.4099045226878,0.366
-13.4099045226878,0.368
-13.226550379238,0.368
-13.226550379238,0.37
-13.194184499445,0.37
-13.194184499445,0.372
-12.3951609604674,0.372
-12.3951609604674,0.374
-12.3267338226607,0.374
-12.3267338226607,0.376
-12.0357500712968,0.376
-12.0357500712968,0.378
-11.9406123210834,0.378
-11.9406123210834,0.38
-11.8125504505047,0.38
-11.8125504505047,0.382
-11.7938212922765,0.382
-11.7938212922765,0.384
-11.7763531307331,0.384
-11.7763531307331,0.386
-11.5471555852731,0.386
-11.5471555852731,0.388
-11.5260466374919,0.388
-11.5260466374919,0.39
-11.4975559027411,0.39
-11.4975559027411,0.392
-11.3507062833452,0.392
-11.3507062833452,0.394
-10.9969250591912,0.394
-10.9969250591912,0.396
-10.991433121908,0.396
-10.991433121908,0.398
-10.8600408682557,0.398
-10.8600408682557,0.4
-10.3722617785109,0.4
-10.3722617785109,0.402
-10.371199122146,0.402
-10.371199122146,0.404
-10.280362329774,0.404
-10.280362329774,0.406
-10.0453260461218,0.406
-10.0453260461218,0.408
-9.65618860646501,0.408
-9.65618860646501,0.41
-9.36797270659476,0.41
-9.36797270659476,0.412
-9.22927285387243,0.412
-9.22927285387243,0.414
-9.19229585121853,0.414
-9.19229585121853,0.416
-9.16599756452529,0.416
-9.16599756452529,0.418
-9.07780340984781,0.418
-9.07780340984781,0.42
-9.04576069700322,0.42
-9.04576069700322,0.422
-9.01179485287671,0.422
-9.01179485287671,0.424
-8.99112683952761,0.424
-8.99112683952761,0.426
-8.88640236816338,0.426
-8.88640236816338,0.428
-8.7877159384445,0.428
-8.7877159384445,0.43
-8.77461965155279,0.43
-8.77461965155279,0.432
-8.67389011422266,0.432
-8.67389011422266,0.434
-8.57502476242897,0.434
-8.57502476242897,0.436
-8.1598708193379,0.436
-8.1598708193379,0.438
-7.6703841777356,0.438
-7.6703841777356,0.44
-7.63932248806438,0.44
-7.63932248806438,0.442
-7.36437728077472,0.442
-7.36437728077472,0.444
-7.2962232576602,0.444
-7.2962232576602,0.446
-7.21513437422992,0.446
-7.21513437422992,0.448
-7.06499734102244,0.448
-7.06499734102244,0.45
-6.90321390058973,0.45
-6.90321390058973,0.452
-6.85736263540704,0.452
-6.85736263540704,0.454
-6.78125476969123,0.454
-6.78125476969123,0.456
-6.75586500934727,0.456
-6.75586500934727,0.458
-6.73926909644991,0.458
-6.73926909644991,0.46
-6.54350524818585,0.46
-6.54350524818585,0.462
-6.28972810749136,0.462
-6.28972810749136,0.464
-6.24660550464083,0.464
-6.24660550464083,0.466
-5.98903338970792,0.466
-5.98903338970792,0.468
-5.16444028813591,0.468
-5.16444028813591,0.47
-4.82703784430858,0.47
-4.82703784430858,0.472
-4.78898103321718,0.472
-4.78898103321718,0.474
-4.77045826055342,0.474
-4.77045826055342,0.476
-4.45866344682611,0.476
-4.45866344682611,0.478
-4.34298450086526,0.478
-4.34298450086526,0.48
-4.11808032583555,0.48
-4.11808032583555,0.482
-3.95757585587369,0.482
-3.95757585587369,0.484
-3.80771224568424,0.484
-3.80771224568424,0.486
-3.78747933438477,0.486
-3.78747933438477,0.488
-3.29499792071278,0.488
-3.29499792071278,0.49
-3.22139776122325,0.49
-3.22139776122325,0.492
-2.96927426970134,0.492
-2.96927426970134,0.494
-2.73903520270607,0.494
-2.73903520270607,0.496
-2.00695423948925,0.496
-2.00695423948925,0.498
-1.97981963687066,0.498
-1.97981963687066,0.5
-1.80836141566084,0.5
-1.80836141566084,0.502
-1.76436081858098,0.502
-1.76436081858098,0.504
-1.76406714374493,0.504
-1.76406714374493,0.506
-1.65264747073447,0.506
-1.65264747073447,0.508
-1.6435671318826,0.508
-1.6435671318826,0.51
-1.22771870469089,0.51
-1.22771870469089,0.512
-1.20975757086477,0.512
-1.20975757086477,0.514
-1.03238167652871,0.514
-1.03238167652871,0.516
-0.610077762086753,0.516
-0.610077762086753,0.518
-0.278180413502451,0.518
-0.278180413502451,0.52
0.0652802285787643,0.52
0.0652802285787643,0.522
0.153077059431483,0.522
0.153077059431483,0.524
0.187411921718315,0.524
0.187411921718315,0.526
0.200090756912156,0.526
0.200090756912156,0.528
0.367910724817479,0.528
0.367910724817479,0.53
0.423713038578766,0.53
0.423713038578766,0.532
0.52088454049227,0.532
0.52088454049227,0.534
0.852892375740154,0.534
0.852892375740154,0.536
0.929266512187586,0.536
0.929266512187586,0.538
1.2482790241107,0.538
1.2482790241107,0.54
1.41258453644309,0.54
1.41258453644309,0.542
1.78802353869636,0.542
1.78802353869636,0.544
2.24912489134649,0.544
2.24912489134649,0.546
2.95869038514052,0.546
2.95869038514052,0.548
3.0338201321264,0.548
3.0338201321264,0.55
3.09209562863004,0.55
3.09209562863004,0.552
3.1883022049919,0.552
3.1883022049919,0.554
3.23047581243277,0.554
3.23047581243277,0.556
3.27528714724486,0.556
3.27528714724486,0.558
3.33599534246391,0.558
3.33599534246391,0.56
3.46907937254502,0.56
3.46907937254502,0.562
3.58983672112985,0.562
3.58983672112985,0.564
3.61175180510379,0.564
3.61175180510379,0.566
4.26402619679382,0.566
4.26402619679382,0.568
4.289448655789,0.568
4.289448655789,0.57
4.39926926783852,0.57
4.39926926783852,0.572
4.44029704253626,0.572
4.44029704253626,0.574
4.56817531641619,0.574
4.56817531641619,0.576
4.62373599860069,0.576
4.62373599860069,0.578
4.90289217450098,0.578
4.90289217450098,0.58
4.92002625777017,0.58
4.92002625777017,0.582
4.99221990160119,0.582
4.99221990160119,0.584
5.09395236398435,0.584
5.09395236398435,0.586
5.35945402298783,0.586
5.35945402298783,0.588
5.83325780867605,0.588
5.83325780867605,0.59
5.969401317477,0.59
5.969401317477,0.592
5.98519546618061,0.592
5.98519546618061,0.594
6.03595865870161,0.594
6.03595865870161,0.596
6.08936324246211,0.596
6.08936324246211,0.598
6.21767459992656,0.598
6.21767459992656,0.6
6.28005490914947,0.6
6.28005490914947,0.602
6.40275376050699,0.602
6.40275376050699,0.604
6.6383412515589,0.604
6.6383412515589,0.606
6.67721123744785,0.606
6.67721123744785,0.608
6.72509223538366,0.608
6.72509223538366,0.61
6.72766275922182,0.61
6.72766275922182,0.612
6.82555440068074,0.612
6.82555440068074,0.614
6.91121673608404,0.614
6.91121673608404,0.616
6.99495464056287,0.616
6.99495464056287,0.618
7.51325679633587,0.618
7.51325679633587,0.62
7.7677626057353,0.62
7.7677626057353,0.622
7.88439804569328,0.622
7.88439804569328,0.624
7.93548369197941,0.624
7.93548369197941,0.626
8.22581591852578,0.626
8.22581591852578,0.628
8.5271912987899,0.628
8.5271912987899,0.63
8.53756597521307,0.63
8.53756597521307,0.632
8.9151111308564,0.632
8.9151111308564,0.634
8.98872168480121,0.634
8.98872168480121,0.636
9.09278721912217,0.636
9.09278721912217,0.638
9.26498469330812,0.638
9.26498469330812,0.64
9.3653313500882,0.64
9.3653313500882,0.642
9.52122638270579,0.642
9.52122638270579,0.644
9.85879353177697,0.644
9.85879353177697,0.646
10.2118380133527,0.646
10.2118380133527,0.648
10.2655522547662,0.648
10.2655522547662,0.65
10.3311235605062,0.65
10.3311235605062,0.652
10.4171121587274,0.652
10.4171121587274,0.654
10.4173440401549,0.654
10.4173440401549,0.656
10.4322462461904,0.656
10.4322462461904,0.658
10.4363158185369,0.658
10.4363158185369,0.66
10.9996128177971,0.66
10.9996128177971,0.662
11.0706504990699,0.662
11.0706504990699,0.664
11.0784707605695,0.664
11.0784707605695,0.666
11.0810989706262,0.666
11.0810989706262,0.668
11.0900089115909,0.668
11.0900089115909,0.67
11.1331751691485,0.67
11.1331751691485,0.672
11.4076007823575,0.672
11.4076007823575,0.674
11.8071204585252,0.674
11.8071204585252,0.676
11.9125186178137,0.676
11.9125186178137,0.678
11.946461573053,0.678
11.946461573053,0.68
12.1676100750664,0.68
12.1676100750664,0.682
12.3223304256761,0.682
12.3223304256761,0.684
12.3429697649287,0.684
12.3429697649287,0.686
12.3861122279818,0.686
12.3861122279818,0.688
12.5632811887456,0.688
12.5632811887456,0.69
12.5735072483931,0.69
12.5735072483931,0.692
12.8309346941824,0.692
12.8309346941824,0.694
12.9819068854816,0.694
12.9819068854816,0.696
13.2869265026341,0.696
13.2869265026341,0.698
13.3778678736675,0.698
13.3778678736675,0.7
13.4846444142166,0.7
13.4846444142166,0.702
13.4901978874234,0.702
13.4901978874234,0.704
13.5542343793122,0.704
13.5542343793122,0.706
13.9292564190302,0.706
13.9292564190302,0.708
14.0648712751317,0.708
14.0648712751317,0.71
14.077537616568,0.71
14.077537616568,0.712
14.0929334092163,0.712
14.0929334092163,0.714
14.1977001533973,0.714
14.1977001533973,0.716
14.7300395773397,0.716
14.7300395773397,0.718
15.4722931324606,0.718
15.4722931324606,0.72
15.5797019395818,0.72
15.5797019395818,0.722
15.7156971512672,0.722
15.7156971512672,0.724
15.9497408695026,0.724
15.9497408695026,0.726
15.9800840067259,0.726
15.9800840067259,0.728
16.069167369282,0.728
16.069167369282,0.73
17.169559102346,0.73
17.169559102346,0.732
17.4807981844728,0.732
17.4807981844728,0.734
17.6802371355464,0.734
17.6802371355464,0.736
18.1538976272026,0.736
18.1538976272026,0.738
18.2162034477904,0.738
18.2162034477904,0.74
18.2313491545221,0.74
18.2313491545221,0.742
18.2587409308087,0.742
18.2587409308087,0.744
18.3147698515497,0.744
18.3147698515497,0.746
18.4997175597962,0.746
18.4997175597962,0.748
18.5652166585821,0.748
18.5652166585821,0.75
18.6946110169243,0.75
18.6946110169243,0.752
18.810358612707,0.752
18.810358612707,0.754
19.4033406725843,0.754
19.4033406725843,0.756
19.6021212758239,0.756
19.6021212758239,0.758
19.7528129044571,0.758
19.7528129044571,0.76
19.9930995199804,0.76
19.9930995199804,0.762
20.5000308234101,0.762
20.5000308234101,0.764
20.6061637935836,0.764
20.6061637935836,0.766
20.6230061514867,0.766
20.6230061514867,0.768
20.6844066623408,0.768
20.6844066623408,0.77
20.8419309844068,0.77
20.8419309844068,0.772
20.8699452999779,0.772
20.8699452999779,0.774
20.9921101302277,0.774
20.9921101302277,0.776
21.1429394944453,0.776
21.1429394944453,0.778
21.4574353886492,0.778
21.4574353886492,0.78
21.4631188328465,0.78
21.4631188328465,0.782
21.5785880143011,0.782
21.5785880143011,0.784
21.7075305847215,0.784
21.7075305847215,0.786
21.7175179524879,0.786
21.7175179524879,0.788
21.8929777794187,0.788
21.8929777794187,0.79
21.9696656450371,0.79
21.9696656450371,0.792
22.1493538104413,0.792
22.1493538104413,0.794
22.6563062886248,0.794
22.6563062886248,0.796
22.8285515923489,0.796
22.8285515923489,0.798
23.0435871685531,0.798
23.0435871685531,0.8
23.2816940232804,0.8
23.2816940232804,0.802
23.30277207505,0.802
23.30277207505,0.804
23.843006211615,0.804
23.843006211615,0.806
23.8489637209603,0.806
23.8489637209603,0.808
24.0645783744581,0.808
24.0645783744581,0.81
24.4085868568227,0.81
24.4085868568227,0.812
24.5245513495242,0.812
24.5245513495242,0.814
24.7713410429473,0.814
24.7713410429473,0.816
24.7759498956749,0.816
24.7759498956749,0.818
24.8214176797085,0.818
24.8214176797085,0.82
25.1369073881317,0.82
25.1369073881317,0.822
25.2133555392586,0.822
25.2133555392586,0.824
25.355310033374,0.824
25.355310033374,0.826
25.459776141277,0.826
25.459776141277,0.828
25.4939313908197,0.828
25.4939313908197,0.83
25.4984181656157,0.83
25.4984181656157,0.832
25.75238869266,0.832
25.75238869266,0.834
25.7577579121673,0.834
25.7577579121673,0.836
25.7621781335433,0.836
25.7621781335433,0.838
26.1173288664358,0.838
26.1173288664358,0.84
26.1279610029953,0.84
26.1279610029953,0.842
26.6377832262646,0.842
26.6377832262646,0.844
26.9428797880532,0.844
26.9428797880532,0.846
27.0222469170096,0.846
27.0222469170096,0.848
27.1525252013246,0.848
27.1525252013246,0.85
27.2162592490698,0.85
27.2162592490698,0.852
27.2958885105534,0.852
27.2958885105534,0.854
27.4147127283113,0.854
27.4147127283113,0.856
27.5390308674765,0.856
27.5390308674765,0.858
27.7038598990885,0.858
27.7038598990885,0.86
27.7241803203972,0.86
27.7241803203972,0.862
27.8589206916263,0.862
27.8589206916263,0.864
28.0850783632998,0.864
28.0850783632998,0.866
28.1173641185381,0.866
28.1173641185381,0.868
28.3632815416828,0.868
28.3632815416828,0.87
28.4726037561386,0.87
28.4726037561386,0.872
28.6094591774015,0.872
28.6094591774015,0.874
28.7353507591052,0.874
28.7353507591052,0.876
28.8682191685746,0.876
28.8682191685746,0.878
28.9916185062694,0.878
28.9916185062694,0.88
29.1689234817547,0.88
29.1689234817547,0.882
29.4631000407482,0.882
29.4631000407482,0.884
29.4926007881733,0.884
29.4926007881733,0.886
29.8216547499879,0.886
29.8216547499879,0.888
30.0049442851276,0.888
30.0049442851276,0.89
30.0500532710698,0.89
30.0500532710698,0.892
30.1993398958205,0.892
30.1993398958205,0.894
30.4019854453281,0.894
30.4019854453281,0.896
30.4286697128346,0.896
30.4286697128346,0.898
30.5503070693468,0.898
30.5503070693468,0.9
30.5625455043245,0.9
30.5625455043245,0.902
30.6139963829771,0.902
30.6139963829771,0.904
30.7011068765806,0.904
30.7011068765806,0.906
30.7936725600009,0.906
30.7936725600009,0.908
30.8196825117289,0.908
30.8196825117289,0.91
31.0131306923541,0.91
31.0131306923541,0.912
31.2488167080034,0.912
31.2488167080034,0.914
31.3941857500378,0.914
31.3941857500378,0.916
31.5078147916085,0.916
31.5078147916085,0.918
31.7079989494934,0.918
31.7079989494934,0.92
31.7650553152641,0.92
31.7650553152641,0.922
31.8761611921863,0.922
31.8761611921863,0.924
31.9713570500906,0.924
31.9713570500906,0.926
32.1007723951031,0.926
32.1007723951031,0.928
32.8603053901108,0.928
32.8603053901108,0.93
32.8704907729067,0.93
32.8704907729067,0.932
32.9337440285178,0.932
32.9337440285178,0.934
33.3084254405997,0.934
33.3084254405997,0.936
33.3571998581679,0.936
33.3571998581679,0.938
33.6954107500207,0.938
33.6954107500207,0.94
33.9844500132544,0.94
33.9844500132544,0.942
33.9896099670771,0.942
33.9896099670771,0.944
34.4493223559255,0.944
34.4493223559255,0.946
34.5293607118116,0.946
34.5293607118116,0.948
34.9109941614907,0.948
34.9109941614907,0.95
35.0151460370626,0.95
35.0151460370626,0.952
35.1252075878173,0.952
35.1252075878173,0.954
35.1353164442183,0.954
35.1353164442183,0.956
35.4768367940762,0.956
35.4768367940762,0.958
35.8090820888046,0.958
35.8090820888046,0.96
35.8526573279988,0.96
35.8526573279988,0.962
36.2715495949629,0.962
36.2715495949629,0.964
36.5933044154936,0.964
36.5933044154936,0.966
36.7441351694653,0.966
36.7441351694653,0.968
36.8305197548944,0.968
36.8305197548944,0.97
37.1344944257325,0.97
37.1344944257325,0.972
37.1659201886059,0.972
37.1659201886059,0.974
37.1709818978741,0.974
37.1709818978741,0.976
37.5085372468101,0.976
37.5085372468101,0.978
37.5990858397128,0.978
37.5990858397128,0.98
37.8242581186992,0.98
37.8242581186992,0.982
37.8991338464437,0.982
37.8991338464437,0.984
38.0069872358679,0.984
38.0069872358679,0.986
38.0425273113622,0.986
38.0425273113622,0.988
38.0427739128348,0.988
38.0427739128348,0.99
38.330201388161,0.99
38.330201388161,0.992
38.6392822175071,0.992
38.6392822175071,0.994
38.9185598727922,0.994
38.9185598727922,0.996
39.1026990898816,0.996
39.1026990898816,0.998
39.7864612488513,0.998
39.7864612488513,1
Inf,1


==> new_results/fig56_with_relion/init_shiftx_3400.dat <==
x,y
-10,0
-9.04761904761905,0
-8.09523809523809,0
-7.14285714285714,0
-6.19047619047619,0
-5.23809523809524,0
-4.28571428571429,0
-3.33333333333333,0.166
-2.38095238095238,0.212
-1.42857142857143,0.14
-0.476190476190476,0.166
0.476190476190476,0.156
1.42857142857143,0.16
2.38095238095238,0
3.33333333333333,0
4.28571428571429,0
5.23809523809524,0
6.19047619047619,0
7.14285714285714,0
8.09523809523809,0
9.04761904761905,0
10,0


==> new_results/fig56_with_relion/init_shifty_3400.dat <==
x,y
-10,0
-9.04761904761905,0
-8.09523809523809,0
-7.14285714285714,0
-6.19047619047619,0
-5.23809523809524,0
-4.28571428571429,0
-3.33333333333333,0.154
-2.38095238095238,0.184
-1.42857142857143,0.148
-0.476190476190476,0.164
0.476190476190476,0.186
1.42857142857143,0.164
2.38095238095238,0
3.33333333333333,0
4.28571428571429,0
5.23809523809524,0
6.19047619047619,0
7.14285714285714,0
8.09523809523809,0
9.04761904761905,0
10,0


==> new_results/fig56_with_relion/init_tilt_3400.dat <==
x,y
-180,0
-178.99721448468,0
-177.994428969359,0
-176.991643454039,0
-175.988857938719,0
-174.986072423398,0
-173.983286908078,0
-172.980501392758,0
-171.977715877437,0
-170.974930362117,0
-169.972144846797,0
-168.969359331476,0
-167.966573816156,0
-166.963788300836,0
-165.961002785515,0
-164.958217270195,0
-163.955431754875,0
-162.952646239554,0
-161.949860724234,0
-160.947075208914,0
-159.944289693593,0
-158.941504178273,0
-157.938718662953,0
-156.935933147632,0
-155.933147632312,0
-154.930362116992,0
-153.927576601671,0
-152.924791086351,0
-151.922005571031,0
-150.91922005571,0
-149.91643454039,0
-148.91364902507,0
-147.910863509749,0
-146.908077994429,0
-145.905292479109,0
-144.902506963788,0
-143.899721448468,0
-142.896935933148,0
-141.894150417827,0
-140.891364902507,0
-139.888579387187,0
-138.885793871866,0
-137.883008356546,0
-136.880222841226,0
-135.877437325905,0
-134.874651810585,0
-133.871866295265,0
-132.869080779944,0
-131.866295264624,0
-130.863509749304,0
-129.860724233983,0
-128.857938718663,0
-127.855153203343,0
-126.852367688022,0
-125.849582172702,0
-124.846796657382,0
-123.844011142061,0
-122.841225626741,0
-121.838440111421,0
-120.8356545961,0
-119.83286908078,0
-118.83008356546,0
-117.827298050139,0
-116.824512534819,0
-115.821727019499,0
-114.818941504178,0
-113.816155988858,0
-112.813370473538,0
-111.810584958217,0
-110.807799442897,0
-109.805013927577,0
-108.802228412256,0
-107.799442896936,0
-106.796657381616,0
-105.793871866295,0
-104.791086350975,0
-103.788300835655,0
-102.785515320334,0
-101.782729805014,0
-100.779944289694,0
-99.7771587743733,0
-98.7743732590529,0
-97.7715877437326,0
-96.7688022284123,0
-95.7660167130919,0
-94.7632311977716,0
-93.7604456824512,0
-92.7576601671309,0
-91.7548746518106,0
-90.7520891364903,0
-89.7493036211699,0
-88.7465181058496,0
-87.7437325905292,0
-86.7409470752089,0
-85.7381615598886,0
-84.7353760445682,0
-83.7325905292479,0
-82.7298050139276,0
-81.7270194986072,0
-80.7242339832869,0
-79.7214484679666,0
-78.7186629526462,0
-77.7158774373259,0
-76.7130919220056,0
-75.7103064066852,0
-74.7075208913649,0
-73.7047353760446,0
-72.7019498607242,0
-71.6991643454039,0
-70.6963788300836,0
-69.6935933147632,0
-68.6908077994429,0
-67.6880222841226,0
-66.6852367688022,0
-65.6824512534819,0
-64.6796657381616,0
-63.6768802228412,0
-62.6740947075209,0
-61.6713091922006,0
-60.6685236768802,0
-59.6657381615599,0
-58.6629526462396,0
-57.6601671309192,0
-56.6573816155989,0
-55.6545961002786,0
-54.6518105849582,0
-53.6490250696379,0
-52.6462395543175,0
-51.6434540389972,0
-50.6406685236769,0
-49.6378830083565,0
-48.6350974930362,0
-47.6323119777159,0
-46.6295264623955,0
-45.6267409470752,0
-44.6239554317549,0
-43.6211699164346,0
-42.6183844011142,0
-41.6155988857939,0
-40.6128133704735,0.014
-39.6100278551532,0.014
-38.6072423398329,0.016
-37.6044568245125,0.008
-36.6016713091922,0.006
-35.5988857938719,0.018
-34.5961002785515,0.008
-33.5933147632312,0.008
-32.5905292479109,0.004
-31.5877437325905,0.014
-30.5849582172702,0.004
-29.5821727019499,0.01
-28.5793871866295,0.008
-27.5766016713092,0.016
-26.5738161559889,0.012
-25.5710306406685,0.006
-24.5682451253482,0.016
-23.5654596100279,0.014
-22.5626740947075,0.012
-21.5598885793872,0.014
-20.5571030640669,0.022
-19.5543175487465,0.008
-18.5515320334262,0.018
-17.5487465181058,0.012
-16.5459610027855,0.01
-15.5431754874652,0.012
-14.5403899721449,0.016
-13.5376044568245,0.024
-12.5348189415042,0.012
-11.5320334261839,0.014
-10.5292479108635,0.014
-9.52646239554318,0.016
-8.52367688022284,0.01
-7.5208913649025,0.016
-6.51810584958218,0.01
-5.51532033426184,0.022
-4.5125348189415,0.01
-3.50974930362116,0.016
-2.50696378830082,0.02
-1.50417827298051,0.008
-0.50139275766017,0.012
0.50139275766017,0.008
1.50417827298051,0.002
2.50696378830082,0.026
3.50974930362116,0.006
4.5125348189415,0.014
5.51532033426184,0.01
6.51810584958218,0.006
7.5208913649025,0.012
8.52367688022284,0.014
9.52646239554318,0.012
10.5292479108635,0.01
11.5320334261839,0.01
12.5348189415042,0.008
13.5376044568245,0.012
14.5403899721449,0.02
15.5431754874652,0.012
16.5459610027855,0.006
17.5487465181058,0.008
18.5515320334262,0.01
19.5543175487465,0.01
20.5571030640669,0.01
21.5598885793872,0.016
22.5626740947075,0.012
23.5654596100279,0.006
24.5682451253482,0.014
25.5710306406685,0.012
26.5738161559889,0.022
27.5766016713092,0.012
28.5793871866295,0.02
29.5821727019499,0.01
30.5849582172702,0.012
31.5877437325905,0.016
32.5905292479109,0.016
33.5933147632312,0.008
34.5961002785515,0.014
35.5988857938719,0.006
36.6016713091922,0.018
37.6044568245125,0.016
38.6072423398329,0.014
39.6100278551532,0.006
40.6128133704735,0
41.6155988857939,0
42.6183844011142,0
43.6211699164346,0
44.6239554317549,0
45.6267409470752,0
46.6295264623955,0
47.6323119777159,0
48.6350974930362,0
49.6378830083565,0
50.6406685236769,0
51.6434540389972,0
52.6462395543176,0
53.6490250696379,0
54.6518105849582,0
55.6545961002786,0
56.6573816155989,0
57.6601671309192,0
58.6629526462395,0
59.6657381615599,0
60.6685236768802,0
61.6713091922006,0
62.6740947075209,0
63.6768802228412,0
64.6796657381616,0
65.6824512534819,0
66.6852367688022,0
67.6880222841226,0
68.6908077994429,0
69.6935933147632,0
70.6963788300836,0
71.6991643454039,0
72.7019498607242,0
73.7047353760446,0
74.7075208913649,0
75.7103064066852,0
76.7130919220056,0
77.7158774373259,0
78.7186629526462,0
79.7214484679666,0
80.7242339832869,0
81.7270194986073,0
82.7298050139276,0
83.7325905292479,0
84.7353760445682,0
85.7381615598886,0
86.7409470752089,0
87.7437325905292,0
88.7465181058496,0
89.7493036211699,0
90.7520891364903,0
91.7548746518106,0
92.7576601671309,0
93.7604456824512,0
94.7632311977716,0
95.7660167130919,0
96.7688022284123,0
97.7715877437326,0
98.7743732590529,0
99.7771587743733,0
100.779944289694,0
101.782729805014,0
102.785515320334,0
103.788300835655,0
104.791086350975,0
105.793871866295,0
106.796657381616,0
107.799442896936,0
108.802228412256,0
109.805013927577,0
110.807799442897,0
111.810584958217,0
112.813370473538,0
113.816155988858,0
114.818941504178,0
115.821727019499,0
116.824512534819,0
117.827298050139,0
118.83008356546,0
119.83286908078,0
120.8356545961,0
121.838440111421,0
122.841225626741,0
123.844011142061,0
124.846796657382,0
125.849582172702,0
126.852367688022,0
127.855153203343,0
128.857938718663,0
129.860724233983,0
130.863509749304,0
131.866295264624,0
132.869080779944,0
133.871866295265,0
134.874651810585,0
135.877437325905,0
136.880222841226,0
137.883008356546,0
138.885793871866,0
139.888579387187,0
140.891364902507,0
141.894150417827,0
142.896935933148,0
143.899721448468,0
144.902506963788,0
145.905292479109,0
146.908077994429,0
147.910863509749,0
148.91364902507,0
149.91643454039,0
150.91922005571,0
151.922005571031,0
152.924791086351,0
153.927576601671,0
154.930362116992,0
155.933147632312,0
156.935933147632,0
157.938718662953,0
158.941504178273,0
159.944289693593,0
160.947075208914,0
161.949860724234,0
162.952646239554,0
163.955431754875,0
164.958217270195,0
165.961002785515,0
166.963788300836,0
167.966573816156,0
168.969359331476,0
169.972144846797,0
170.974930362117,0
171.977715877437,0
172.980501392758,0
173.983286908078,0
174.986072423398,0
175.988857938719,0
176.991643454039,0
177.994428969359,0
178.99721448468,0
180,0


==> new_results/fig56_with_relion/init_tilt_3400_cdf.dat <==
x,y
-Inf,0
-40.0649906987466,0
-40.0649906987466,0.002
-39.9834840727653,0.002
-39.9834840727653,0.004
-39.916926599762,0.004
-39.916926599762,0.006
-39.7202434582821,0.006
-39.7202434582821,0.008
-39.7169195621071,0.008
-39.7169195621071,0.01
-39.6846932258604,0.01
-39.6846932258604,0.012
-39.6755913522097,0.012
-39.6755913522097,0.014
-39.6020608938886,0.014
-39.6020608938886,0.016
-39.3695514259835,0.016
-39.3695514259835,0.018
-39.0972913563502,0.018
-39.0972913563502,0.02
-38.987105454528,0.02
-38.987105454528,0.022
-38.7819968522348,0.022
-38.7819968522348,0.024
-38.7075144272266,0.024
-38.7075144272266,0.026
-38.6936973659815,0.026
-38.6936973659815,0.028
-38.3699606594762,0.028
-38.3699606594762,0.03
-38.3689830374606,0.03
-38.3689830374606,0.032
-38.165253083981,0.032
-38.165253083981,0.034
-38.09208008793,0.034
-38.09208008793,0.036
-38.0667588945013,0.036
-38.0667588945013,0.038
-37.9284557532647,0.038
-37.9284557532647,0.04
-37.8951661409104,0.04
-37.8951661409104,0.042
-37.8287475746274,0.042
-37.8287475746274,0.044
-37.4179840305469,0.044
-37.4179840305469,0.046
-37.2700325653646,0.046
-37.2700325653646,0.048
-37.136648564848,0.048
-37.136648564848,0.05
-36.6698199337228,0.05
-36.6698199337228,0.052
-36.4409509693321,0.052
-36.4409509693321,0.054
-36.0463745683402,0.054
-36.0463745683402,0.056
-35.7087070990255,0.056
-35.7087070990255,0.058
-35.4963381747427,0.058
-35.4963381747427,0.06
-35.4893305677432,0.06
-35.4893305677432,0.062
-35.4015414835271,0.062
-35.4015414835271,0.064
-34.8930299117771,0.064
-34.8930299117771,0.066
-34.8765785138035,0.066
-34.8765785138035,0.068
-34.8409838593336,0.068
-34.8409838593336,0.07
-34.7773446866229,0.07
-34.7773446866229,0.072
-34.7702241962305,0.072
-34.7702241962305,0.074
-34.679214543077,0.074
-34.679214543077,0.076
-34.2288158574404,0.076
-34.2288158574404,0.078
-34.1625596439379,0.078
-34.1625596439379,0.08
-33.6117810574173,0.08
-33.6117810574173,0.082
-33.6107010610408,0.082
-33.6107010610408,0.084
-33.4825022049316,0.084
-33.4825022049316,0.086
-33.3314302601032,0.086
-33.3314302601032,0.088
-32.9444746990174,0.088
-32.9444746990174,0.09
-32.6309956527328,0.09
-32.6309956527328,0.092
-32.383735089465,0.092
-32.383735089465,0.094
-31.7352367006581,0.094
-31.7352367006581,0.096
-31.503979475608,0.096
-31.503979475608,0.098
-31.3724202606775,0.098
-31.3724202606775,0.1
-31.2970195046147,0.1
-31.2970195046147,0.102
-31.2177265283493,0.102
-31.2177265283493,0.104
-31.1355032971014,0.104
-31.1355032971014,0.106
-31.0201554538015,0.106
-31.0201554538015,0.108
-30.6731879741255,0.108
-30.6731879741255,0.11
-30.5687898142662,0.11
-30.5687898142662,0.112
-30.0084463586692,0.112
-30.0084463586692,0.114
-29.5516516758293,0.114
-29.5516516758293,0.116
-29.2931886376363,0.116
-29.2931886376363,0.118
-29.1310369770991,0.118
-29.1310369770991,0.12
-28.9792394140065,0.12
-28.9792394140065,0.122
-28.6974962958533,0.122
-28.6974962958533,0.124
-28.203073052263,0.124
-28.203073052263,0.126
-27.9485826261193,0.126
-27.9485826261193,0.128
-27.9016532893056,0.128
-27.9016532893056,0.13
-27.7965482732697,0.13
-27.7965482732697,0.132
-27.3335254463111,0.132
-27.3335254463111,0.134
-27.2641874443402,0.134
-27.2641874443402,0.136
-27.2490473417687,0.136
-27.2490473417687,0.138
-27.0412693481583,0.138
-27.0412693481583,0.14
-26.8268986038344,0.14
-26.8268986038344,0.142
-26.8016819682066,0.142
-26.8016819682066,0.144
-26.7909833960617,0.144
-26.7909833960617,0.146
-26.7338259669177,0.146
-26.7338259669177,0.148
-26.51348223674,0.148
-26.51348223674,0.15
-26.0566087247188,0.15
-26.0566087247188,0.152
-26.0268525815187,0.152
-26.0268525815187,0.154
-25.985266270071,0.154
-25.985266270071,0.156
-25.9302587478981,0.156
-25.9302587478981,0.158
-25.5966342293026,0.158
-25.5966342293026,0.16
-25.3925561938558,0.16
-25.3925561938558,0.162
-24.9042288614406,0.162
-24.9042288614406,0.164
-24.7972251995088,0.164
-24.7972251995088,0.166
-24.2541692635782,0.166
-24.2541692635782,0.168
-24.0943638875172,0.168
-24.0943638875172,0.17
-23.9176076313855,0.17
-23.9176076313855,0.172
-23.8049789709469,0.172
-23.8049789709469,0.174
-23.7891774282014,0.174
-23.7891774282014,0.176
-23.7706297626902,0.176
-23.7706297626902,0.178
-23.7089865407616,0.178
-23.7089865407616,0.18
-23.6517603130563,0.18
-23.6517603130563,0.182
-23.3902269033082,0.182
-23.3902269033082,0.184
-23.2981884641769,0.184
-23.2981884641769,0.186
-23.2119516456408,0.186
-23.2119516456408,0.188
-22.9265742973001,0.188
-22.9265742973001,0.19
-22.8479528957505,0.19
-22.8479528957505,0.192
-22.8114122748886,0.192
-22.8114122748886,0.194
-22.7461629671246,0.194
-22.7461629671246,0.196
-22.4828496370029,0.196
-22.4828496370029,0.198
-22.1823910839653,0.198
-22.1823910839653,0.2
-22.1771564726845,0.2
-22.1771564726845,0.202
-22.0813528628723,0.202
-22.0813528628723,0.204
-21.9747085097339,0.204
-21.9747085097339,0.206
-21.8169598278776,0.206
-21.8169598278776,0.208
-21.5205987961387,0.208
-21.5205987961387,0.21
-21.484555744615,0.21
-21.484555744615,0.212
-21.3870550548176,0.212
-21.3870550548176,0.214
-21.3497698573198,0.214
-21.3497698573198,0.216
-21.141664701758,0.216
-21.141664701758,0.218
-21.0103213172424,0.218
-21.0103213172424,0.22
-20.9293330821246,0.22
-20.9293330821246,0.222
-20.2734747424503,0.222
-20.2734747424503,0.224
-20.2307843689931,0.224
-20.2307843689931,0.226
-20.1861366050699,0.226
-20.1861366050699,0.228
-20.1744484050342,0.228
-20.1744484050342,0.23
-20.1329859946204,0.23
-20.1329859946204,0.232
-20.0537853291007,0.232
-20.0537853291007,0.234
-19.8785341555479,0.234
-19.8785341555479,0.236
-19.7315427019756,0.236
-19.7315427019756,0.238
-19.6801859422703,0.238
-19.6801859422703,0.24
-19.6380420460455,0.24
-19.6380420460455,0.242
-19.5839614132061,0.242
-19.5839614132061,0.244
-19.5380723722494,0.244
-19.5380723722494,0.246
-19.151227756336,0.246
-19.151227756336,0.248
-18.9727797915875,0.248
-18.9727797915875,0.25
-18.8168744437793,0.25
-18.8168744437793,0.252
-18.4391093751512,0.252
-18.4391093751512,0.254
-18.3918397124004,0.254
-18.3918397124004,0.256
-18.191099512317,0.256
-18.191099512317,0.258
-18.0398730594497,0.258
-18.0398730594497,0.26
-17.8931327667346,0.26
-17.8931327667346,0.262
-17.8748409734551,0.262
-17.8748409734551,0.264
-17.8316375311571,0.264
-17.8316375311571,0.266
-17.7954328588295,0.266
-17.7954328588295,0.268
-17.6029282167383,0.268
-17.6029282167383,0.27
-17.5131026551381,0.27
-17.5131026551381,0.272
-17.4069656734096,0.272
-17.4069656734096,0.274
-17.2407746950497,0.274
-17.2407746950497,0.276
-17.0926674913845,0.276
-17.0926674913845,0.278
-16.9095544154628,0.278
-16.9095544154628,0.28
-16.7906970023142,0.28
-16.7906970023142,0.282
-16.5106173885741,0.282
-16.5106173885741,0.284
-16.4730673474976,0.284
-16.4730673474976,0.286
-15.9443234023046,0.286
-15.9443234023046,0.288
-15.74492187113,0.288
-15.74492187113,0.29
-15.6327265545104,0.29
-15.6327265545104,0.292
-15.4181193907739,0.292
-15.4181193907739,0.294
-14.9248026028921,0.294
-14.9248026028921,0.296
-14.8876155757433,0.296
-14.8876155757433,0.298
-14.7721386099189,0.298
-14.7721386099189,0.3
-14.7333581778418,0.3
-14.7333581778418,0.302
-14.5865097474587,0.302
-14.5865097474587,0.304
-14.0745871430954,0.304
-14.0745871430954,0.306
-14.0139944585559,0.306
-14.0139944585559,0.308
-13.9938845509298,0.308
-13.9938845509298,0.31
-13.946113347562,0.31
-13.946113347562,0.312
-13.7055574340178,0.312
-13.7055574340178,0.314
-13.6898273992274,0.314
-13.6898273992274,0.316
-13.6508913557835,0.316
-13.6508913557835,0.318
-13.5658895327068,0.318
-13.5658895327068,0.32
-13.4193818944679,0.32
-13.4193818944679,0.322
-13.411116907689,0.322
-13.411116907689,0.324
-13.3589699555206,0.324
-13.3589699555206,0.326
-13.2288925097857,0.326
-13.2288925097857,0.328
-13.2132481144317,0.328
-13.2132481144317,0.33
-13.1167572724059,0.33
-13.1167572724059,0.332
-13.0757778888371,0.332
-13.0757778888371,0.334
-12.9208477052341,0.334
-12.9208477052341,0.336
-12.8758673212912,0.336
-12.8758673212912,0.338
-12.8391191380666,0.338
-12.8391191380666,0.34
-12.8016594349017,0.34
-12.8016594349017,0.342
-12.6408385696977,0.342
-12.6408385696977,0.344
-12.5183138164759,0.344
-12.5183138164759,0.346
-12.265814206559,0.346
-12.265814206559,0.348
-11.9403502009742,0.348
-11.9403502009742,0.35
-11.7702121646802,0.35
-11.7702121646802,0.352
-11.734386799029,0.352
-11.734386799029,0.354
-11.7049623511656,0.354
-11.7049623511656,0.356
-11.521882517372,0.356
-11.521882517372,0.358
-11.4977445135311,0.358
-11.4977445135311,0.36
-11.197032947921,0.36
-11.197032947921,0.362
-10.8441761101243,0.362
-10.8441761101243,0.364
-10.8419995980494,0.364
-10.8419995980494,0.366
-10.8092754030556,0.366
-10.8092754030556,0.368
-10.8060959020182,0.368
-10.8060959020182,0.37
-10.4532020688808,0.37
-10.4532020688808,0.372
-10.3575157435068,0.372
-10.3575157435068,0.374
-10.2644398325476,0.374
-10.2644398325476,0.376
-10.0126949418253,0.376
-10.0126949418253,0.378
-9.97270006066994,0.378
-9.97270006066994,0.38
-9.94176453609325,0.38
-9.94176453609325,0.382
-9.88273390894885,0.382
-9.88273390894885,0.384
-9.3173740043619,0.384
-9.3173740043619,0.386
-9.21290461450315,0.386
-9.21290461450315,0.388
-9.16252156266446,0.388
-9.16252156266446,0.39
-9.01213278462622,0.39
-9.01213278462622,0.392
-8.95352419439076,0.392
-8.95352419439076,0.394
-8.83510764039569,0.394
-8.83510764039569,0.396
-8.55869777423869,0.396
-8.55869777423869,0.398
-8.54358626465835,0.398
-8.54358626465835,0.4
-8.23949264818081,0.4
-8.23949264818081,0.402
-8.20446702416736,0.402
-8.20446702416736,0.404
-8.15398119349029,0.404
-8.15398119349029,0.406
-8.12813803382364,0.406
-8.12813803382364,0.408
-7.69049175286166,0.408
-7.69049175286166,0.41
-7.52017787485005,0.41
-7.52017787485005,0.412
-7.48021228203979,0.412
-7.48021228203979,0.414
-7.19147181710384,0.414
-7.19147181710384,0.416
-7.0904132444312,0.416
-7.0904132444312,0.418
-6.99751199848548,0.418
-6.99751199848548,0.42
-6.66365565617405,0.42
-6.66365565617405,0.422
-6.61595030716328,0.422
-6.61595030716328,0.424
-6.57913034296878,0.424
-6.57913034296878,0.426
-6.47597206505839,0.426
-6.47597206505839,0.428
-6.43885675095569,0.428
-6.43885675095569,0.43
-6.17942130504584,0.43
-6.17942130504584,0.432
-5.83505544613024,0.432
-5.83505544613024,0.434
-5.78531892411185,0.434
-5.78531892411185,0.436
-5.28933186244647,0.436
-5.28933186244647,0.438
-5.26323008141325,0.438
-5.26323008141325,0.44
-5.23726642370186,0.44
-5.23726642370186,0.442
-5.20252258628259,0.442
-5.20252258628259,0.444
-5.1699719658855,0.444
-5.1699719658855,0.446
-5.13956836808715,0.446
-5.13956836808715,0.448
-5.01221687354075,0.448
-5.01221687354075,0.45
-4.8473163725097,0.45
-4.8473163725097,0.452
-4.76277815843879,0.452
-4.76277815843879,0.454
-4.69398105000563,0.454
-4.69398105000563,0.456
-4.69310470400672,0.456
-4.69310470400672,0.458
-4.49607459992711,0.458
-4.49607459992711,0.46
-4.33605826343559,0.46
-4.33605826343559,0.462
-4.13422115940896,0.462
-4.13422115940896,0.464
-3.57035598426409,0.464
-3.57035598426409,0.466
-3.51242642223995,0.466
-3.51242642223995,0.468
-3.48793220147036,0.468
-3.48793220147036,0.47
-3.20844486179236,0.47
-3.20844486179236,0.472
-2.95198828606963,0.472
-2.95198828606963,0.474
-2.92819927450063,0.474
-2.92819927450063,0.476
-2.86689208264243,0.476
-2.86689208264243,0.478
-2.83971094781526,0.478
-2.83971094781526,0.48
-2.75048206433726,0.48
-2.75048206433726,0.482
-2.53098182146835,0.482
-2.53098182146835,0.484
-2.4631460950231,0.484
-2.4631460950231,0.486
-2.37022412836682,0.486
-2.37022412836682,0.488
-2.25189228178366,0.488
-2.25189228178366,0.49
-2.15231748497157,0.49
-2.15231748497157,0.492
-1.9874402179061,0.492
-1.9874402179061,0.494
-1.81418246798311,0.494
-1.81418246798311,0.496
-1.76712458882064,0.496
-1.76712458882064,0.498
-1.65600221440761,0.498
-1.65600221440761,0.5
-1.63710607205858,0.5
-1.63710607205858,0.502
-1.58976957348588,0.502
-1.58976957348588,0.504
-1.45468243822705,0.504
-1.45468243822705,0.506
-1.15204012013902,0.506
-1.15204012013902,0.508
-1.14996757692906,0.508
-1.14996757692906,0.51
-0.618115362709363,0.51
-0.618115362709363,0.512
-0.361372602208483,0.512
-0.361372602208483,0.514
-0.254882365169223,0.514
-0.254882365169223,0.516
-0.183753475358127,0.516
-0.183753475358127,0.518
-0.0534623818453564,0.518
-0.0534623818453564,0.52
-0.00848062755778282,0.52
-0.00848062755778282,0.522
0.324375461184286,0.522
0.324375461184286,0.524
1.09526687326202,0.524
1.09526687326202,0.526
1.21114400616941,0.526
1.21114400616941,0.528
1.24145157031935,0.528
1.24145157031935,0.53
1.30359340762068,0.53
1.30359340762068,0.532
1.50880352283578,0.532
1.50880352283578,0.534
2.74179539653658,0.534
2.74179539653658,0.536
2.77739255296026,0.536
2.77739255296026,0.538
2.87382715614049,0.538
2.87382715614049,0.54
2.87592771803509,0.54
2.87592771803509,0.542
2.92132242495642,0.542
2.92132242495642,0.544
3.03848605640384,0.544
3.03848605640384,0.546
3.04956054781743,0.546
3.04956054781743,0.548
3.08100631978646,0.548
3.08100631978646,0.55
3.08894531490627,0.55
3.08894531490627,0.552
3.22823948258249,0.552
3.22823948258249,0.554
3.29062376581693,0.554
3.29062376581693,0.556
3.38016072181207,0.556
3.38016072181207,0.558
3.43017025339218,0.558
3.43017025339218,0.56
3.84262959650024,0.56
3.84262959650024,0.562
4.01237428850766,0.562
4.01237428850766,0.564
4.0734206703815,0.564
4.0734206703815,0.566
4.65892946867167,0.566
4.65892946867167,0.568
4.82018731740293,0.568
4.82018731740293,0.57
5.0633317790794,0.57
5.0633317790794,0.572
5.11787547817849,0.572
5.11787547817849,0.574
5.13062878633511,0.574
5.13062878633511,0.576
5.20669702338369,0.576
5.20669702338369,0.578
5.42413917893626,0.578
5.42413917893626,0.58
5.55692138701519,0.58
5.55692138701519,0.582
5.72512587122413,0.582
5.72512587122413,0.584
5.94783924228734,0.584
5.94783924228734,0.586
6.25025671699728,0.586
6.25025671699728,0.588
6.37229919837834,0.588
6.37229919837834,0.59
6.56274710630711,0.59
6.56274710630711,0.592
7.25051393109364,0.592
7.25051393109364,0.594
7.36078289602097,0.594
7.36078289602097,0.596
7.72519043600562,0.596
7.72519043600562,0.598
7.75496539039861,0.598
7.75496539039861,0.6
8.14616682383461,0.6
8.14616682383461,0.602
8.15956494414758,0.602
8.15956494414758,0.604
8.17156698369484,0.604
8.17156698369484,0.606
8.3599283051523,0.606
8.3599283051523,0.608
8.52496328005487,0.608
8.52496328005487,0.61
8.84350085919563,0.61
8.84350085919563,0.612
8.84361190904798,0.612
8.84361190904798,0.614
8.90720784939064,0.614
8.90720784939064,0.616
8.92853692347832,0.616
8.92853692347832,0.618
8.94755756649035,0.618
8.94755756649035,0.62
9.38281606779508,0.62
9.38281606779508,0.622
9.85781826199713,0.622
9.85781826199713,0.624
9.87180631668022,0.624
9.87180631668022,0.626
10.0798217326595,0.626
10.0798217326595,0.628
10.1620237550686,0.628
10.1620237550686,0.63
10.213259050713,0.63
10.213259050713,0.632
10.4229602620541,0.632
10.4229602620541,0.634
10.8103152688101,0.634
10.8103152688101,0.636
11.019985013368,0.636
11.019985013368,0.638
11.1364209115988,0.638
11.1364209115988,0.64
11.3032535441054,0.64
11.3032535441054,0.642
11.3498241572524,0.642
11.3498241572524,0.644
11.6004551733931,0.644
11.6004551733931,0.646
11.6684107252429,0.646
11.6684107252429,0.648
11.8817180806548,0.648
11.8817180806548,0.65
12.0400927087993,0.65
12.0400927087993,0.652
12.1772296560259,0.652
12.1772296560259,0.654
12.6141781821832,0.654
12.6141781821832,0.656
13.0736276255791,0.656
13.0736276255791,0.658
13.0738080680155,0.658
13.0738080680155,0.66
13.1928379792238,0.66
13.1928379792238,0.662
13.6183015532956,0.662
13.6183015532956,0.664
13.9223914931661,0.664
13.9223914931661,0.666
14.0388864226768,0.666
14.0388864226768,0.668
14.1712362986306,0.668
14.1712362986306,0.67
14.1955550916838,0.67
14.1955550916838,0.672
14.5100114133106,0.672
14.5100114133106,0.674
14.8335193038374,0.674
14.8335193038374,0.676
14.8796455875804,0.676
14.8796455875804,0.678
14.9199455082074,0.678
14.9199455082074,0.68
14.9354441421557,0.68
14.9354441421557,0.682
14.995781311963,0.682
14.995781311963,0.684
15.096154555073,0.684
15.096154555073,0.686
15.2812148767901,0.686
15.2812148767901,0.688
15.3078264420665,0.688
15.3078264420665,0.69
15.3586344546383,0.69
15.3586344546383,0.692
15.449746717376,0.692
15.449746717376,0.694
15.7081779936668,0.694
15.7081779936668,0.696
15.9163865216939,0.696
15.9163865216939,0.698
16.034372483352,0.698
16.034372483352,0.7
16.1648408661429,0.7
16.1648408661429,0.702
16.3413313304419,0.702
16.3413313304419,0.704
16.4999734913304,0.704
16.4999734913304,0.706
16.7104861381902,0.706
16.7104861381902,0.708
16.9550526418701,0.708
16.9550526418701,0.71
17.4564399606153,0.71
17.4564399606153,0.712
17.6364318057764,0.712
17.6364318057764,0.714
18.1749862262569,0.714
18.1749862262569,0.716
18.3573140997961,0.716
18.3573140997961,0.718
18.4389702436929,0.718
18.4389702436929,0.72
18.8858248127834,0.72
18.8858248127834,0.722
19.0201394714976,0.722
19.0201394714976,0.724
19.2458081156911,0.724
19.2458081156911,0.726
19.2989458528651,0.726
19.2989458528651,0.728
19.4265169947766,0.728
19.4265169947766,0.73
19.7516991884985,0.73
19.7516991884985,0.732
20.0631123138751,0.732
20.0631123138751,0.734
20.0835472282308,0.734
20.0835472282308,0.736
20.2229922677832,0.736
20.2229922677832,0.738
20.3826488400846,0.738
20.3826488400846,0.74
20.7102764077105,0.74
20.7102764077105,0.742
20.9087842173138,0.742
20.9087842173138,0.744
21.1444571233675,0.744
21.1444571233675,0.746
21.1489658085326,0.746
21.1489658085326,0.748
21.3666392602059,0.748
21.3666392602059,0.75
21.6333562922493,0.75
21.6333562922493,0.752
21.6387747218511,0.752
21.6387747218511,0.754
21.7565812241333,0.754
21.7565812241333,0.756
22.0760055665443,0.756
22.0760055665443,0.758
22.0790425087139,0.758
22.0790425087139,0.76
22.1011567582475,0.76
22.1011567582475,0.762
22.2042007871503,0.762
22.2042007871503,0.764
22.24510455693,0.764
22.24510455693,0.766
23.059813797357,0.766
23.059813797357,0.768
23.1081748253982,0.768
23.1081748253982,0.77
23.37766354746,0.77
23.37766354746,0.772
23.4848316817116,0.772
23.4848316817116,0.774
23.504107566725,0.774
23.504107566725,0.776
23.532649198406,0.776
23.532649198406,0.778
23.6809269191821,0.778
23.6809269191821,0.78
23.8698339121164,0.78
23.8698339121164,0.782
24.5459980822584,0.782
24.5459980822584,0.784
24.6369021032885,0.784
24.6369021032885,0.786
24.682240676729,0.786
24.682240676729,0.788
24.7413102584772,0.788
24.7413102584772,0.79
25.0288191366533,0.79
25.0288191366533,0.792
25.1212480762777,0.792
25.1212480762777,0.794
25.3776601276627,0.794
25.3776601276627,0.796
25.5538703561574,0.796
25.5538703561574,0.798
25.6754502031357,0.798
25.6754502031357,0.8
25.9175854691297,0.8
25.9175854691297,0.802
26.0476406960133,0.802
26.0476406960133,0.804
26.1233590083034,0.804
26.1233590083034,0.806
26.4383506729338,0.806
26.4383506729338,0.808
26.5092272377417,0.808
26.5092272377417,0.81
26.6790250551359,0.81
26.6790250551359,0.812
26.7422873423261,0.812
26.7422873423261,0.814
26.7519429340303,0.814
26.7519429340303,0.816
26.8127797837454,0.816
26.8127797837454,0.818
26.9700672132601,0.818
26.9700672132601,0.82
27.0883239374813,0.82
27.0883239374813,0.822
27.1017848405713,0.822
27.1017848405713,0.824
27.2518957873182,0.824
27.2518957873182,0.826
27.3517708267768,0.826
27.3517708267768,0.828
27.4486219926412,0.828
27.4486219926412,0.83
27.5021001752344,0.83
27.5021001752344,0.832
27.6149247802656,0.832
27.6149247802656,0.834
27.6485734086018,0.834
27.6485734086018,0.836
27.9237763274173,0.836
27.9237763274173,0.838
28.1558075439773,0.838
28.1558075439773,0.84
28.2903156846565,0.84
28.2903156846565,0.842
28.3268449409426,0.842
28.3268449409426,0.844
28.7061291854908,0.844
28.7061291854908,0.846
28.8123974118572,0.846
28.8123974118572,0.848
29.040849360213,0.848
29.040849360213,0.85
29.0638056220608,0.85
29.0638056220608,0.852
29.1123901624548,0.852
29.1123901624548,0.854
29.2171790640485,0.854
29.2171790640485,0.856
29.2446969071848,0.856
29.2446969071848,0.858
29.2476069114681,0.858
29.2476069114681,0.86
29.2818070200764,0.86
29.2818070200764,0.862
29.3387538984865,0.862
29.3387538984865,0.864
29.7213600245586,0.864
29.7213600245586,0.866
30.0127856056599,0.866
30.0127856056599,0.868
30.1385769686462,0.868
30.1385769686462,0.87
30.3354728671449,0.87
30.3354728671449,0.872
30.5799724541377,0.872
30.5799724541377,0.874
30.5891011910266,0.874
30.5891011910266,0.876
30.736132317927,0.876
30.736132317927,0.878
30.7641513573528,0.878
30.7641513573528,0.88
31.1975218446082,0.88
31.1975218446082,0.882
31.4523281081683,0.882
31.4523281081683,0.884
31.481612633039,0.884
31.481612633039,0.886
31.5936056614393,0.886
31.5936056614393,0.888
31.593773898554,0.888
31.593773898554,0.89
31.8692116836571,0.89
31.8692116836571,0.892
31.9331545298309,0.892
31.9331545298309,0.894
32.2062169457827,0.894
32.2062169457827,0.896
32.4073700233968,0.896
32.4073700233968,0.898
32.5725929501992,0.898
32.5725929501992,0.9
32.5874788904053,0.9
32.5874788904053,0.902
32.6255189471909,0.902
32.6255189471909,0.904
32.7581654922037,0.904
32.7581654922037,0.906
32.8714227450278,0.906
32.8714227450278,0.908
33.1168048431155,0.908
33.1168048431155,0.91
33.4356692182521,0.91
33.4356692182521,0.912
33.5226840418608,0.912
33.5226840418608,0.914
33.545754811262,0.914
33.545754811262,0.916
33.5801346981686,0.916
33.5801346981686,0.918
33.6637846879048,0.918
33.6637846879048,0.92
34.0364316907073,0.92
34.0364316907073,0.922
34.2956367333053,0.922
34.2956367333053,0.924
34.3198727938826,0.924
34.3198727938826,0.926
34.8641206019338,0.926
34.8641206019338,0.928
34.9014663126585,0.928
34.9014663126585,0.93
34.9655046929049,0.93
34.9655046929049,0.932
35.0097733268046,0.932
35.0097733268046,0.934
35.0394305982845,0.934
35.0394305982845,0.936
35.13411865564,0.936
35.13411865564,0.938
35.2440235876039,0.938
35.2440235876039,0.94
35.960628200255,0.94
35.960628200255,0.942
36.1729360224894,0.942
36.1729360224894,0.944
36.251189014633,0.944
36.251189014633,0.946
36.6651833899144,0.946
36.6651833899144,0.948
36.6829140019816,0.948
36.6829140019816,0.95
36.7638619863588,0.95
36.7638619863588,0.952
36.8514444552432,0.952
36.8514444552432,0.954
37.1759772208291,0.954
37.1759772208291,0.956
37.2977835561818,0.956
37.2977835561818,0.958
37.3822884507364,0.958
37.3822884507364,0.96
37.4333436342006,0.96
37.4333436342006,0.962
37.498291606778,0.962
37.498291606778,0.964
37.6823731304529,0.964
37.6823731304529,0.966
37.7172031344525,0.966
37.7172031344525,0.968
37.8498767356133,0.968
37.8498767356133,0.97
37.8642344229313,0.97
37.8642344229313,0.972
37.918277384172,0.972
37.918277384172,0.974
37.9995370317804,0.974
37.9995370317804,0.976
38.0588624476311,0.976
38.0588624476311,0.978
38.3872776845681,0.978
38.3872776845681,0.98
38.6121180106342,0.98
38.6121180106342,0.982
38.7098945081619,0.982
38.7098945081619,0.984
38.8712903240419,0.984
38.8712903240419,0.986
38.887078905287,0.986
38.887078905287,0.988
38.9172772776897,0.988
38.9172772776897,0.99
39.1136416965083,0.99
39.1136416965083,0.992
39.2931044581503,0.992
39.2931044581503,0.994
39.688886631707,0.994
39.688886631707,0.996
39.7800940188791,0.996
39.7800940188791,0.998
39.8897305864864,0.998
39.8897305864864,1
Inf,1


==> new_results/fig56_with_relion/ours_psi_3400.dat <==
x,y
-180,0
-178.99721448468,0
-177.994428969359,0
-176.991643454039,0
-175.988857938719,0
-174.986072423398,0
-173.983286908078,0
-172.980501392758,0
-171.977715877437,0
-170.974930362117,0
-169.972144846797,0
-168.969359331476,0
-167.966573816156,0
-166.963788300836,0
-165.961002785515,0
-164.958217270195,0
-163.955431754875,0
-162.952646239554,0
-161.949860724234,0
-160.947075208914,0
-159.944289693593,0
-158.941504178273,0
-157.938718662953,0
-156.935933147632,0
-155.933147632312,0
-154.930362116992,0
-153.927576601671,0
-152.924791086351,0
-151.922005571031,0
-150.91922005571,0
-149.91643454039,0
-148.91364902507,0
-147.910863509749,0
-146.908077994429,0
-145.905292479109,0
-144.902506963788,0
-143.899721448468,0
-142.896935933148,0
-141.894150417827,0
-140.891364902507,0
-139.888579387187,0
-138.885793871866,0
-137.883008356546,0
-136.880222841226,0
-135.877437325905,0
-134.874651810585,0
-133.871866295265,0
-132.869080779944,0
-131.866295264624,0
-130.863509749304,0
-129.860724233983,0
-128.857938718663,0
-127.855153203343,0
-126.852367688022,0
-125.849582172702,0
-124.846796657382,0
-123.844011142061,0
-122.841225626741,0
-121.838440111421,0
-120.8356545961,0
-119.83286908078,0
-118.83008356546,0
-117.827298050139,0
-116.824512534819,0
-115.821727019499,0
-114.818941504178,0
-113.816155988858,0
-112.813370473538,0
-111.810584958217,0
-110.807799442897,0
-109.805013927577,0
-108.802228412256,0
-107.799442896936,0
-106.796657381616,0
-105.793871866295,0
-104.791086350975,0
-103.788300835655,0
-102.785515320334,0
-101.782729805014,0
-100.779944289694,0
-99.7771587743733,0
-98.7743732590529,0
-97.7715877437326,0
-96.7688022284123,0
-95.7660167130919,0
-94.7632311977716,0
-93.7604456824512,0
-92.7576601671309,0
-91.7548746518106,0
-90.7520891364903,0
-89.7493036211699,0
-88.7465181058496,0
-87.7437325905292,0.002
-86.7409470752089,0
-85.7381615598886,0
-84.7353760445682,0
-83.7325905292479,0
-82.7298050139276,0
-81.7270194986072,0
-80.7242339832869,0
-79.7214484679666,0
-78.7186629526462,0
-77.7158774373259,0
-76.7130919220056,0
-75.7103064066852,0
-74.7075208913649,0
-73.7047353760446,0
-72.7019498607242,0
-71.6991643454039,0
-70.6963788300836,0
-69.6935933147632,0
-68.6908077994429,0
-67.6880222841226,0
-66.6852367688022,0
-65.6824512534819,0
-64.6796657381616,0
-63.6768802228412,0
-62.6740947075209,0
-61.6713091922006,0
-60.6685236768802,0
-59.6657381615599,0
-58.6629526462396,0
-57.6601671309192,0
-56.6573816155989,0
-55.6545961002786,0
-54.6518105849582,0
-53.6490250696379,0
-52.6462395543175,0
-51.6434540389972,0
-50.6406685236769,0
-49.6378830083565,0
-48.6350974930362,0
-47.6323119777159,0
-46.6295264623955,0.002
-45.6267409470752,0
-44.6239554317549,0.002
-43.6211699164346,0
-42.6183844011142,0
-41.6155988857939,0
-40.6128133704735,0
-39.6100278551532,0
-38.6072423398329,0.002
-37.6044568245125,0
-36.6016713091922,0
-35.5988857938719,0
-34.5961002785515,0
-33.5933147632312,0.002
-32.5905292479109,0.002
-31.5877437325905,0
-30.5849582172702,0.002
-29.5821727019499,0
-28.5793871866295,0.004
-27.5766016713092,0
-26.5738161559889,0
-25.5710306406685,0
-24.5682451253482,0
-23.5654596100279,0.002
-22.5626740947075,0.004
-21.5598885793872,0
-20.5571030640669,0
-19.5543175487465,0.002
-18.5515320334262,0.002
-17.5487465181058,0.002
-16.5459610027855,0
-15.5431754874652,0.002
-14.5403899721449,0
-13.5376044568245,0
-12.5348189415042,0
-11.5320334261839,0.004
-10.5292479108635,0.002
-9.52646239554318,0.01
-8.52367688022284,0.01
-7.5208913649025,0.006
-6.51810584958218,0
-5.51532033426184,0.006
-4.5125348189415,0.008
-3.50974930362116,0.01
-2.50696378830082,0.024
-1.50417827298051,0.122
-0.50139275766017,0.548
0.50139275766017,0.108
1.50417827298051,0.024
2.50696378830082,0.01
3.50974930362116,0.006
4.5125348189415,0.008
5.51532033426184,0.01
6.51810584958218,0
7.5208913649025,0
8.52367688022284,0.002
9.52646239554318,0.002
10.5292479108635,0.002
11.5320334261839,0.002
12.5348189415042,0
13.5376044568245,0
14.5403899721449,0.002
15.5431754874652,0.004
16.5459610027855,0.004
17.5487465181058,0.002
18.5515320334262,0.002
19.5543175487465,0
20.5571030640669,0
21.5598885793872,0
22.5626740947075,0.004
23.5654596100279,0
24.5682451253482,0
25.5710306406685,0
26.5738161559889,0
27.5766016713092,0
28.5793871866295,0
29.5821727019499,0.002
30.5849582172702,0
31.5877437325905,0
32.5905292479109,0.002
33.5933147632312,0
34.5961002785515,0
35.5988857938719,0
36.6016713091922,0
37.6044568245125,0
38.6072423398329,0.002
39.6100278551532,0.002
40.6128133704735,0
41.6155988857939,0
42.6183844011142,0
43.6211699164346,0
44.6239554317549,0
45.6267409470752,0
46.6295264623955,0
47.6323119777159,0.002
48.6350974930362,0
49.6378830083565,0.004
50.6406685236769,0.002
51.6434540389972,0
52.6462395543176,0
53.6490250696379,0
54.6518105849582,0
55.6545961002786,0
56.6573816155989,0
57.6601671309192,0
58.6629526462395,0
59.6657381615599,0
60.6685236768802,0.002
61.6713091922006,0
62.6740947075209,0
63.6768802228412,0.002
64.6796657381616,0
65.6824512534819,0
66.6852367688022,0
67.6880222841226,0
68.6908077994429,0
69.6935933147632,0
70.6963788300836,0.002
71.6991643454039,0
72.7019498607242,0
73.7047353760446,0
74.7075208913649,0
75.7103064066852,0
76.7130919220056,0
77.7158774373259,0
78.7186629526462,0
79.7214484679666,0
80.7242339832869,0
81.7270194986073,0
82.7298050139276,0
83.7325905292479,0
84.7353760445682,0
85.7381615598886,0
86.7409470752089,0
87.7437325905292,0
88.7465181058496,0
89.7493036211699,0
90.7520891364903,0.002
91.7548746518106,0
92.7576601671309,0
93.7604456824512,0
94.7632311977716,0
95.7660167130919,0
96.7688022284123,0
97.7715877437326,0
98.7743732590529,0
99.7771587743733,0
100.779944289694,0
101.782729805014,0
102.785515320334,0
103.788300835655,0
104.791086350975,0
105.793871866295,0
106.796657381616,0
107.799442896936,0
108.802228412256,0
109.805013927577,0
110.807799442897,0
111.810584958217,0
112.813370473538,0
113.816155988858,0
114.818941504178,0
115.821727019499,0
116.824512534819,0
117.827298050139,0
118.83008356546,0
119.83286908078,0
120.8356545961,0
121.838440111421,0
122.841225626741,0
123.844011142061,0
124.846796657382,0
125.849582172702,0
126.852367688022,0
127.855153203343,0
128.857938718663,0
129.860724233983,0
130.863509749304,0
131.866295264624,0
132.869080779944,0
133.871866295265,0.002
134.874651810585,0
135.877437325905,0
136.880222841226,0
137.883008356546,0
138.885793871866,0
139.888579387187,0
140.891364902507,0
141.894150417827,0
142.896935933148,0
143.899721448468,0
144.902506963788,0
145.905292479109,0
146.908077994429,0
147.910863509749,0
148.91364902507,0
149.91643454039,0
150.91922005571,0
151.922005571031,0
152.924791086351,0
153.927576601671,0
154.930362116992,0
155.933147632312,0
156.935933147632,0
157.938718662953,0
158.941504178273,0
159.944289693593,0
160.947075208914,0
161.949860724234,0
162.952646239554,0
163.955431754875,0
164.958217270195,0
165.961002785515,0
166.963788300836,0
167.966573816156,0
168.969359331476,0
169.972144846797,0
170.974930362117,0
171.977715877437,0
172.980501392758,0
173.983286908078,0
174.986072423398,0
175.988857938719,0
176.991643454039,0
177.994428969359,0
178.99721448468,0
180,0


==> new_results/fig56_with_relion/ours_psi_3400_cdf.dat <==
x,y
-Inf,0
-119.515019084416,0
-119.515019084416,0.002
-82.4046701024896,0.002
-82.4046701024896,0.004
-67.443081503093,0.004
-67.443081503093,0.006
-45.5905354271039,0.006
-45.5905354271039,0.008
-42.7004103355546,0.008
-42.7004103355546,0.01
-39.2736629261567,0.01
-39.2736629261567,0.012
-37.7381287953673,0.012
-37.7381287953673,0.014
-32.7885833639258,0.014
-32.7885833639258,0.016
-32.0789210635363,0.016
-32.0789210635363,0.018
-23.8072499941091,0.018
-23.8072499941091,0.02
-23.3979086431134,0.02
-23.3979086431134,0.022
-23.263655787761,0.022
-23.263655787761,0.024
-23.0851254950876,0.024
-23.0851254950876,0.026
-22.2939524626284,0.026
-22.2939524626284,0.028
-17.524297770637,0.028
-17.524297770637,0.03
-17.3560160000873,0.03
-17.3560160000873,0.032
-16.1167648532572,0.032
-16.1167648532572,0.034
-14.6648443582525,0.034
-14.6648443582525,0.036
-14.6366833945853,0.036
-14.6366833945853,0.038
-14.2465415011234,0.038
-14.2465415011234,0.04
-14.1905501588821,0.04
-14.1905501588821,0.042
-11.7608665235482,0.042
-11.7608665235482,0.044
-10.9251242632495,0.044
-10.9251242632495,0.046
-10.4633022768367,0.046
-10.4633022768367,0.048
-9.9063028308846,0.048
-9.9063028308846,0.05
-9.75021899262936,0.05
-9.75021899262936,0.052
-8.85252085324348,0.052
-8.85252085324348,0.054
-8.77827329609074,0.054
-8.77827329609074,0.056
-8.50784472645098,0.056
-8.50784472645098,0.058
-7.44838018447869,0.058
-7.44838018447869,0.06
-7.41728848388842,0.06
-7.41728848388842,0.062
-7.25639282263739,0.062
-7.25639282263739,0.064
-5.71749606624492,0.064
-5.71749606624492,0.066
-5.4856996211671,0.066
-5.4856996211671,0.068
-5.09502019879616,0.068
-5.09502019879616,0.07
-4.49158297122571,0.07
-4.49158297122571,0.072
-4.04459371733774,0.072
-4.04459371733774,0.074
-3.68866001772047,0.074
-3.68866001772047,0.076
-3.3442418165597,0.076
-3.3442418165597,0.078
-3.30609174884123,0.078
-3.30609174884123,0.08
-3.12180141053519,0.08
-3.12180141053519,0.082
-3.04085348340895,0.082
-3.04085348340895,0.084
-3.01599593064232,0.084
-3.01599593064232,0.086
-2.91814375221719,0.086
-2.91814375221719,0.088
-2.51669873370475,0.088
-2.51669873370475,0.09
-2.48773387014731,0.09
-2.48773387014731,0.092
-2.40246357733255,0.092
-2.40246357733255,0.094
-2.388507843689,0.094
-2.388507843689,0.096
-2.21969759600041,0.096
-2.21969759600041,0.098
-2.20824576024335,0.098
-2.20824576024335,0.1
-2.14173344029411,0.1
-2.14173344029411,0.102
-2.04104412887453,0.102
-2.04104412887453,0.104
-1.83262899131989,0.104
-1.83262899131989,0.106
-1.81201921518341,0.106
-1.81201921518341,0.108
-1.59544337144739,0.108
-1.59544337144739,0.11
-1.57728520919809,0.11
-1.57728520919809,0.112
-1.57004371881687,0.112
-1.57004371881687,0.114
-1.56625577509796,0.114
-1.56625577509796,0.116
-1.54857007906436,0.116
-1.54857007906436,0.118
-1.53328054654389,0.118
-1.53328054654389,0.12
-1.47130416865792,0.12
-1.47130416865792,0.122
-1.38902326773293,0.122
-1.38902326773293,0.124
-1.37502648244805,0.124
-1.37502648244805,0.126
-1.3544308705162,0.126
-1.3544308705162,0.128
-1.3459084976681,0.128
-1.3459084976681,0.13
-1.3116856441942,0.13
-1.3116856441942,0.132
-1.25101964928663,0.132
-1.25101964928663,0.134
-1.24620887915709,0.134
-1.24620887915709,0.136
-1.23913153583913,0.136
-1.23913153583913,0.138
-1.19619200061991,0.138
-1.19619200061991,0.14
-1.1315587975359,0.14
-1.1315587975359,0.142
-1.08730333910807,0.142
-1.08730333910807,0.144
-1.0626903339909,0.144
-1.0626903339909,0.146
-1.02040386225495,0.146
-1.02040386225495,0.148
-0.98445332396919,0.148
-0.98445332396919,0.15
-0.982477413295957,0.15
-0.982477413295957,0.152
-0.948072579688763,0.152
-0.948072579688763,0.154
-0.931636446176632,0.154
-0.931636446176632,0.156
-0.927024181020055,0.156
-0.927024181020055,0.158
-0.917738730379231,0.158
-0.917738730379231,0.16
-0.909735598840168,0.16
-0.909735598840168,0.162
-0.908167076387864,0.162
-0.908167076387864,0.164
-0.904228393621702,0.164
-0.904228393621702,0.166
-0.894495669556411,0.166
-0.894495669556411,0.168
-0.892274043413431,0.168
-0.892274043413431,0.17
-0.883707027381533,0.17
-0.883707027381533,0.172
-0.870894705042889,0.172
-0.870894705042889,0.174
-0.863837007095332,0.174
-0.863837007095332,0.176
-0.863548425480363,0.176
-0.863548425480363,0.178
-0.822495628866058,0.178
-0.822495628866058,0.18
-0.799972541502531,0.18
-0.799972541502531,0.182
-0.798282750939763,0.182
-0.798282750939763,0.184
-0.794730816715836,0.184
-0.794730816715836,0.186
-0.735158892349799,0.186
-0.735158892349799,0.188
-0.707243302155171,0.188
-0.707243302155171,0.19
-0.701021096355259,0.19
-0.701021096355259,0.192
-0.695372650616533,0.192
-0.695372650616533,0.194
-0.684542319076825,0.194
-0.684542319076825,0.196
-0.666218087978637,0.196
-0.666218087978637,0.198
-0.657789888385353,0.198
-0.657789888385353,0.2
-0.654812901899871,0.2
-0.654812901899871,0.202
-0.629493953740857,0.202
-0.629493953740857,0.204
-0.629481444790262,0.204
-0.629481444790262,0.206
-0.628207051190209,0.206
-0.628207051190209,0.208
-0.62552747487265,0.208
-0.62552747487265,0.21
-0.594071761427531,0.21
-0.594071761427531,0.212
-0.59156599164664,0.212
-0.59156599164664,0.214
-0.583675430570139,0.214
-0.583675430570139,0.216
-0.582838710706256,0.216
-0.582838710706256,0.218
-0.582722036526306,0.218
-0.582722036526306,0.22
-0.565205207252983,0.22
-0.565205207252983,0.222
-0.564096434503034,0.222
-0.564096434503034,0.224
-0.561107357763794,0.224
-0.561107357763794,0.226
-0.559054059373517,0.226
-0.559054059373517,0.228
-0.558703279487148,0.228
-0.558703279487148,0.23
-0.550608813643278,0.23
-0.550608813643278,0.232
-0.528164951868655,0.232
-0.528164951868655,0.234
-0.527839491913897,0.234
-0.527839491913897,0.236
-0.522749732655883,0.236
-0.522749732655883,0.238
-0.521038633352506,0.238
-0.521038633352506,0.24
-0.513288377044827,0.24
-0.513288377044827,0.242
-0.50899400976467,0.242
-0.50899400976467,0.244
-0.508143973737176,0.244
-0.508143973737176,0.246
-0.507909842520407,0.246
-0.507909842520407,0.248
-0.49585633843175,0.248
-0.49585633843175,0.25
-0.494114233697695,0.25
-0.494114233697695,0.252
-0.49378144217553,0.252
-0.49378144217553,0.254
-0.492336457338587,0.254
-0.492336457338587,0.256
-0.489757055384145,0.256
-0.489757055384145,0.258
-0.481644380275462,0.258
-0.481644380275462,0.26
-0.479834787924537,0.26
-0.479834787924537,0.262
-0.47616226325961,0.262
-0.47616226325961,0.264
-0.474805869671141,0.264
-0.474805869671141,0.266
-0.47190786981759,0.266
-0.47190786981759,0.268
-0.469457969187311,0.268
-0.469457969187311,0.27
-0.463899128945431,0.27
-0.463899128945431,0.272
-0.458660393487968,0.272
-0.458660393487968,0.274
-0.455388404990566,0.274
-0.455388404990566,0.276
-0.451388794421003,0.276
-0.451388794421003,0.278
-0.449757024977637,0.278
-0.449757024977637,0.28
-0.442448314919424,0.28
-0.442448314919424,0.282
-0.437888962912185,0.282
-0.437888962912185,0.284
-0.43711883781477,0.284
-0.43711883781477,0.286
-0.436581049729337,0.286
-0.436581049729337,0.288
-0.432530134630185,0.288
-0.432530134630185,0.29
-0.431729794293219,0.29
-0.431729794293219,0.292
-0.427884061327611,0.292
-0.427884061327611,0.294
-0.420623308328919,0.294
-0.420623308328919,0.296
-0.418203286647484,0.296
-0.418203286647484,0.298
-0.413771343336858,0.298
-0.413771343336858,0.3
-0.397246743230922,0.3
-0.397246743230922,0.302
-0.395834492860907,0.302
-0.395834492860907,0.304
-0.394202378457103,0.304
-0.394202378457103,0.306
-0.392452501979174,0.306
-0.392452501979174,0.308
-0.385336541622414,0.308
-0.385336541622414,0.31
-0.385333513734943,0.31
-0.385333513734943,0.312
-0.384898539940637,0.312
-0.384898539940637,0.314
-0.375481177730562,0.314
-0.375481177730562,0.316
-0.366690142996485,0.316
-0.366690142996485,0.318
-0.365394585811287,0.318
-0.365394585811287,0.32
-0.364488067006668,0.32
-0.364488067006668,0.322
-0.356993084027414,0.322
-0.356993084027414,0.324
-0.356497389123404,0.324
-0.356497389123404,0.326
-0.348966557973905,0.326
-0.348966557973905,0.328
-0.344412920058258,0.328
-0.344412920058258,0.33
-0.341944939102381,0.33
-0.341944939102381,0.332
-0.332343940584527,0.332
-0.332343940584527,0.334
-0.325013723819801,0.334
-0.325013723819801,0.336
-0.324866763122631,0.336
-0.324866763122631,0.338
-0.319789914375132,0.338
-0.319789914375132,0.34
-0.317863328467997,0.34
-0.317863328467997,0.342
-0.31066813943076,0.342
-0.31066813943076,0.344
-0.30979548401448,0.344
-0.30979548401448,0.346
-0.309352957318144,0.346
-0.309352957318144,0.348
-0.305077162056521,0.348
-0.305077162056521,0.35
-0.303851077959484,0.35
-0.303851077959484,0.352
-0.295274294367584,0.352
-0.295274294367584,0.354
-0.292695197010913,0.354
-0.292695197010913,0.356
-0.292565086403276,0.356
-0.292565086403276,0.358
-0.290362080960397,0.358
-0.290362080960397,0.36
-0.287816976223956,0.36
-0.287816976223956,0.362
-0.284877167304611,0.362
-0.284877167304611,0.364
-0.27453072233886,0.364
-0.27453072233886,0.366
-0.273640944947655,0.366
-0.273640944947655,0.368
-0.271755430562783,0.368
-0.271755430562783,0.37
-0.271222691529054,0.37
-0.271222691529054,0.372
-0.266718057595757,0.372
-0.266718057595757,0.374
-0.26449208653756,0.374
-0.26449208653756,0.376
-0.26116378695807,0.376
-0.26116378695807,0.378
-0.253297441677592,0.378
-0.253297441677592,0.38
-0.246682729639034,0.38
-0.246682729639034,0.382
-0.243652511102998,0.382
-0.243652511102998,0.384
-0.241347240720809,0.384
-0.241347240720809,0.386
-0.241266594352038,0.386
-0.241266594352038,0.388
-0.239678553404921,0.388
-0.239678553404921,0.39
-0.236480344558748,0.39
-0.236480344558748,0.392
-0.227833792154946,0.392
-0.227833792154946,0.394
-0.225230848085471,0.394
-0.225230848085471,0.396
-0.222044755064091,0.396
-0.222044755064091,0.398
-0.218838799233721,0.398
-0.218838799233721,0.4
-0.218410358963674,0.4
-0.218410358963674,0.402
-0.213526394560007,0.402
-0.213526394560007,0.404
-0.208999861399177,0.404
-0.208999861399177,0.406
-0.208274712645394,0.406
-0.208274712645394,0.408
-0.203528576243426,0.408
-0.203528576243426,0.41
-0.197288328898312,0.41
-0.197288328898312,0.412
-0.192918070061576,0.412
-0.192918070061576,0.414
-0.191725139610145,0.414
-0.191725139610145,0.416
-0.189243854694503,0.416
-0.189243854694503,0.418
-0.188147629621856,0.418
-0.188147629621856,0.42
-0.185887194858575,0.42
-0.185887194858575,0.422
-0.185355137431786,0.422
-0.185355137431786,0.424
-0.183551696013004,0.424
-0.183551696013004,0.426
-0.182720197272663,0.426
-0.182720197272663,0.428
-0.178617497589272,0.428
-0.178617497589272,0.43
-0.16820678827999,0.43
-0.16820678827999,0.432
-0.164616239956539,0.432
-0.164616239956539,0.434
-0.163758272781102,0.434
-0.163758272781102,0.436
-0.158498088236632,0.436
-0.158498088236632,0.438
-0.152970359431967,0.438
-0.152970359431967,0.44
-0.151697425010763,0.44
-0.151697425010763,0.442
-0.147057405906951,0.442
-0.147057405906951,0.444
-0.146962865850735,0.444
-0.146962865850735,0.446
-0.145189126373896,0.446
-0.145189126373896,0.448
-0.140720903842079,0.448
-0.140720903842079,0.45
-0.138406277305936,0.45
-0.138406277305936,0.452
-0.135105982127805,0.452
-0.135105982127805,0.454
-0.130071750336454,0.454
-0.130071750336454,0.456
-0.127777757000465,0.456
-0.127777757000465,0.458
-0.117234031651452,0.458
-0.117234031651452,0.46
-0.115354718372796,0.46
-0.115354718372796,0.462
-0.103716394953958,0.462
-0.103716394953958,0.464
-0.103451824278913,0.464
-0.103451824278913,0.466
-0.102441412061827,0.466
-0.102441412061827,0.468
-0.102076433780354,0.468
-0.102076433780354,0.47
-0.0987691212842815,0.47
-0.0987691212842815,0.472
-0.0966672037946472,0.472
-0.0966672037946472,0.474
-0.0955831873305771,0.474
-0.0955831873305771,0.476
-0.0953297100270498,0.476
-0.0953297100270498,0.478
-0.0880582107270524,0.478
-0.0880582107270524,0.48
-0.0879360676320027,0.48
-0.0879360676320027,0.482
-0.0832618035189626,0.482
-0.0832618035189626,0.484
-0.0816733329707629,0.484
-0.0816733329707629,0.486
-0.0811786270182868,0.486
-0.0811786270182868,0.488
-0.0784273930780323,0.488
-0.0784273930780323,0.49
-0.0734270134938309,0.49
-0.0734270134938309,0.492
-0.0714640468976943,0.492
-0.0714640468976943,0.494
-0.0701191344478304,0.494
-0.0701191344478304,0.496
-0.0689213624955815,0.496
-0.0689213624955815,0.498
-0.0673383514967147,0.498
-0.0673383514967147,0.5
-0.0644655208898394,0.5
-0.0644655208898394,0.502
-0.0590781003788802,0.502
-0.0590781003788802,0.504
-0.0510445868955831,0.504
-0.0510445868955831,0.506
-0.0497287202951199,0.506
-0.0497287202951199,0.508
-0.0474193815429475,0.508
-0.0474193815429475,0.51
-0.0473940084835549,0.51
-0.0473940084835549,0.512
-0.0456999123939537,0.512
-0.0456999123939537,0.514
-0.0439242178972487,0.514
-0.0439242178972487,0.516
-0.0435169412848598,0.516
-0.0435169412848598,0.518
-0.0416636572224807,0.518
-0.0416636572224807,0.52
-0.0402566834113741,0.52
-0.0402566834113741,0.522
-0.0382202354522595,0.522
-0.0382202354522595,0.524
-0.0310617572637042,0.524
-0.0310617572637042,0.526
-0.0275555955882233,0.526
-0.0275555955882233,0.528
-0.0258574176296817,0.528
-0.0258574176296817,0.53
-0.0256055853760881,0.53
-0.0256055853760881,0.532
-0.0215298443975378,0.532
-0.0215298443975378,0.534
-0.0129290100242467,0.534
-0.0129290100242467,0.536
-0.0104401878841141,0.536
-0.0104401878841141,0.538
-0.00858770787016316,0.538
-0.00858770787016316,0.54
-0.00712742693291619,0.54
-0.00712742693291619,0.542
-0.00567159665051341,0.542
-0.00567159665051341,0.544
0.00941411138620328,0.544
0.00941411138620328,0.546
0.00948886838662616,0.546
0.00948886838662616,0.548
0.0137449899758952,0.548
0.0137449899758952,0.55
0.0154681321284267,0.55
0.0154681321284267,0.552
0.0160003840247614,0.552
0.0160003840247614,0.554
0.0163693966675275,0.554
0.0163693966675275,0.556
0.021763224532935,0.556
0.021763224532935,0.558
0.0332825194330242,0.558
0.0332825194330242,0.56
0.0347151559384836,0.56
0.0347151559384836,0.562
0.0363801923368274,0.562
0.0363801923368274,0.564
0.0378792428612092,0.564
0.0378792428612092,0.566
0.0390578386108063,0.566
0.0390578386108063,0.568
0.0390765800156413,0.568
0.0390765800156413,0.57
0.0407298512701728,0.57
0.0407298512701728,0.572
0.0416065266838118,0.572
0.0416065266838118,0.574
0.0432773761781664,0.574
0.0432773761781664,0.576
0.0488392124274778,0.576
0.0488392124274778,0.578
0.0489168622876712,0.578
0.0489168622876712,0.58
0.0547723488517215,0.58
0.0547723488517215,0.582
0.0614467553339664,0.582
0.0614467553339664,0.584
0.0631464699633457,0.584
0.0631464699633457,0.586
0.0645959357879357,0.586
0.0645959357879357,0.588
0.0729367348675173,0.588
0.0729367348675173,0.59
0.0768286618170859,0.59
0.0768286618170859,0.592
0.0856647291081791,0.592
0.0856647291081791,0.594
0.0858135128190528,0.594
0.0858135128190528,0.596
0.0868565153590458,0.596
0.0868565153590458,0.598
0.0921191063346213,0.598
0.0921191063346213,0.6
0.0935781445348309,0.6
0.0935781445348309,0.602
0.0954024769676651,0.602
0.0954024769676651,0.604
0.0979756525155777,0.604
0.0979756525155777,0.606
0.10617826430073,0.606
0.10617826430073,0.608
0.10701848680165,0.608
0.10701848680165,0.61
0.107452749774591,0.61
0.107452749774591,0.612
0.111695561099415,0.612
0.111695561099415,0.614
0.112908427576002,0.614
0.112908427576002,0.616
0.115374569884328,0.616
0.115374569884328,0.618
0.122663236556465,0.618
0.122663236556465,0.62
0.130641110173913,0.62
0.130641110173913,0.622
0.143978392734353,0.622
0.143978392734353,0.624
0.144531696363435,0.624
0.144531696363435,0.626
0.145144772188984,0.626
0.145144772188984,0.628
0.148556238601071,0.628
0.148556238601071,0.63
0.152242893161178,0.63
0.152242893161178,0.632
0.159380242365881,0.632
0.159380242365881,0.634
0.163030407567484,0.634
0.163030407567484,0.636
0.16827315329292,0.636
0.16827315329292,0.638
0.184712082550223,0.638
0.184712082550223,0.64
0.187830053688535,0.64
0.187830053688535,0.642
0.188875247345598,0.642
0.188875247345598,0.644
0.189807208141822,0.644
0.189807208141822,0.646
0.199278242277508,0.646
0.199278242277508,0.648
0.203582194537384,0.648
0.203582194537384,0.65
0.208461492530605,0.65
0.208461492530605,0.652
0.220112295483323,0.652
0.220112295483323,0.654
0.220976846439971,0.654
0.220976846439971,0.656
0.223147334392667,0.656
0.223147334392667,0.658
0.223410719751722,0.658
0.223410719751722,0.66
0.227772436174684,0.66
0.227772436174684,0.662
0.229527852698795,0.662
0.229527852698795,0.664
0.233547535120224,0.664
0.233547535120224,0.666
0.239042989191272,0.666
0.239042989191272,0.668
0.239194139818358,0.668
0.239194139818358,0.67
0.247812102814569,0.67
0.247812102814569,0.672
0.247921932331752,0.672
0.247921932331752,0.674
0.248640406091887,0.674
0.248640406091887,0.676
0.255025971524844,0.676
0.255025971524844,0.678
0.257443614403702,0.678
0.257443614403702,0.68
0.258676015282683,0.68
0.258676015282683,0.682
0.266890798855112,0.682
0.266890798855112,0.684
0.29126342356929,0.684
0.29126342356929,0.686
0.294915257198482,0.686
0.294915257198482,0.688
0.298854703941511,0.688
0.298854703941511,0.69
0.299221603049203,0.69
0.299221603049203,0.692
0.304728151854591,0.692
0.304728151854591,0.694
0.307565643820139,0.694
0.307565643820139,0.696
0.311452909311567,0.696
0.311452909311567,0.698
0.31696031345315,0.698
0.31696031345315,0.7
0.319157810359119,0.7
0.319157810359119,0.702
0.329171326191158,0.702
0.329171326191158,0.704
0.338033299455161,0.704
0.338033299455161,0.706
0.3414091521047,0.706
0.3414091521047,0.708
0.346752796751451,0.708
0.346752796751451,0.71
0.348079814091179,0.71
0.348079814091179,0.712
0.350052641623101,0.712
0.350052641623101,0.714
0.353134374606294,0.714
0.353134374606294,0.716
0.357193383954905,0.716
0.357193383954905,0.718
0.357649292861882,0.718
0.357649292861882,0.72
0.367225362403287,0.72
0.367225362403287,0.722
0.36844667063114,0.722
0.36844667063114,0.724
0.372279907927507,0.724
0.372279907927507,0.726
0.373277131203792,0.726
0.373277131203792,0.728
0.376784765808214,0.728
0.376784765808214,0.73
0.399793621220848,0.73
0.399793621220848,0.732
0.400365424184185,0.732
0.400365424184185,0.734
0.405858268712631,0.734
0.405858268712631,0.736
0.408493751325482,0.736
0.408493751325482,0.738
0.409117617981311,0.738
0.409117617981311,0.74
0.411909160950205,0.74
0.411909160950205,0.742
0.413324842890947,0.742
0.413324842890947,0.744
0.414945839735402,0.744
0.414945839735402,0.746
0.416016298411901,0.746
0.416016298411901,0.748
0.419133318522812,0.748
0.419133318522812,0.75
0.421906615895716,0.75
0.421906615895716,0.752
0.421968025294895,0.752
0.421968025294895,0.754
0.42609007429372,0.754
0.42609007429372,0.756
0.47706258024824,0.756
0.47706258024824,0.758
0.478108932906733,0.758
0.478108932906733,0.76
0.483643675586326,0.76
0.483643675586326,0.762
0.486321289421089,0.762
0.486321289421089,0.764
0.488489731555006,0.764
0.488489731555006,0.766
0.495326388272585,0.766
0.495326388272585,0.768
0.498381107186111,0.768
0.498381107186111,0.77
0.500994663175071,0.77
0.500994663175071,0.772
0.501121378464099,0.772
0.501121378464099,0.774
0.507049341402538,0.774
0.507049341402538,0.776
0.530944456296964,0.776
0.530944456296964,0.778
0.532291401001477,0.778
0.532291401001477,0.78
0.536456943651489,0.78
0.536456943651489,0.782
0.536660296268812,0.782
0.536660296268812,0.784
0.558473066447572,0.784
0.558473066447572,0.786
0.576607804656476,0.786
0.576607804656476,0.788
0.582332028630106,0.788
0.582332028630106,0.79
0.583780234570971,0.79
0.583780234570971,0.792
0.594003084206728,0.792
0.594003084206728,0.794
0.608197147653061,0.794
0.608197147653061,0.796
0.613155019750985,0.796
0.613155019750985,0.798
0.620915501465275,0.798
0.620915501465275,0.8
0.625189594653801,0.8
0.625189594653801,0.802
0.628640559307948,0.802
0.628640559307948,0.804
0.629245071552955,0.804
0.629245071552955,0.806
0.629400573923706,0.806
0.629400573923706,0.808
0.640267957457666,0.808
0.640267957457666,0.81
0.645101438071501,0.81
0.645101438071501,0.812
0.647331080997841,0.812
0.647331080997841,0.814
0.668275497100094,0.814
0.668275497100094,0.816
0.680838149725032,0.816
0.680838149725032,0.818
0.69938346310165,0.818
0.69938346310165,0.82
0.704911102003117,0.82
0.704911102003117,0.822
0.714201866092153,0.822
0.714201866092153,0.824
0.724937670209242,0.824
0.724937670209242,0.826
0.726563596000436,0.826
0.726563596000436,0.828
0.729457816548608,0.828
0.729457816548608,0.83
0.734332531943328,0.83
0.734332531943328,0.832
0.734872242807445,0.832
0.734872242807445,0.834
0.736051834377072,0.834
0.736051834377072,0.836
0.749869767544758,0.836
0.749869767544758,0.838
0.761551295911789,0.838
0.761551295911789,0.84
0.782942109614262,0.84
0.782942109614262,0.842
0.790185680303136,0.842
0.790185680303136,0.844
0.795472369411055,0.844
0.795472369411055,0.846
0.795651232634452,0.846
0.795651232634452,0.848
0.835964580953547,0.848
0.835964580953547,0.85
0.855009294703036,0.85
0.855009294703036,0.852
0.877046350556839,0.852
0.877046350556839,0.854
0.891359451333126,0.854
0.891359451333126,0.856
0.904185960698122,0.856
0.904185960698122,0.858
0.960298857799413,0.858
0.960298857799413,0.86
0.960959304511488,0.86
0.960959304511488,0.862
0.972872746734087,0.862
0.972872746734087,0.864
0.973444018916815,0.864
0.973444018916815,0.866
0.984607526582277,0.866
0.984607526582277,0.868
1.00904367957797,0.868
1.00904367957797,0.87
1.04791435876701,0.87
1.04791435876701,0.872
1.04897930082103,0.872
1.04897930082103,0.874
1.0553299945056,0.874
1.0553299945056,0.876
1.09948643895892,0.876
1.09948643895892,0.878
1.16100332865925,0.878
1.16100332865925,0.88
1.21453736098428,0.88
1.21453736098428,0.882
1.22120594055137,0.882
1.22120594055137,0.884
1.31347124373008,0.884
1.31347124373008,0.886
1.33379516253382,0.886
1.33379516253382,0.888
1.3471511417347,0.888
1.3471511417347,0.89
1.34877734222953,0.89
1.34877734222953,0.892
1.39225131906781,0.892
1.39225131906781,0.894
1.42403854456704,0.894
1.42403854456704,0.896
1.42498690683103,0.896
1.42498690683103,0.898
1.59198521651426,0.898
1.59198521651426,0.9
1.64325040339189,0.9
1.64325040339189,0.902
1.76871662370673,0.902
1.76871662370673,0.904
1.78390206648499,0.904
1.78390206648499,0.906
1.85683925912842,0.906
1.85683925912842,0.908
1.91912774162953,0.908
1.91912774162953,0.91
2.01922001559052,0.91
2.01922001559052,0.912
2.0445510509643,0.912
2.0445510509643,0.914
2.42218352747753,0.914
2.42218352747753,0.916
2.51707512210746,0.916
2.51707512210746,0.918
2.52914489118905,0.918
2.52914489118905,0.92
2.91702631131814,0.92
2.91702631131814,0.922
3.24852488512045,0.922
3.24852488512045,0.924
3.77338219907866,0.924
3.77338219907866,0.926
4.46846302271901,0.926
4.46846302271901,0.928
4.68629761711519,0.928
4.68629761711519,0.93
4.86990037676282,0.93
4.86990037676282,0.932
4.90228119842675,0.932
4.90228119842675,0.934
5.01171610415923,0.934
5.01171610415923,0.936
5.49786938551408,0.936
5.49786938551408,0.938
5.76918937906639,0.938
5.76918937906639,0.94
5.83592175384743,0.94
5.83592175384743,0.942
6.00364957065887,0.942
6.00364957065887,0.944
6.10972546137707,0.944
6.10972546137707,0.946
6.82777784866692,0.946
6.82777784866692,0.948
7.2694278976377,0.948
7.2694278976377,0.95
7.40831871510743,0.95
7.40831871510743,0.952
8.64375953697763,0.952
8.64375953697763,0.954
8.83296302828808,0.954
8.83296302828808,0.956
9.55916205869234,0.956
9.55916205869234,0.958
10.0848617827953,0.958
10.0848617827953,0.96
12.3219178487411,0.96
12.3219178487411,0.962
14.4549042860742,0.962
14.4549042860742,0.964
14.7012606521702,0.964
14.7012606521702,0.966
14.7763562305538,0.966
14.7763562305538,0.968
16.4083096515961,0.968
16.4083096515961,0.97
17.7217810979367,0.97
17.7217810979367,0.972
17.7310781093544,0.972
17.7310781093544,0.974
19.6486491769916,0.974
19.6486491769916,0.976
25.0879896572235,0.976
25.0879896572235,0.978
33.3750178774852,0.978
33.3750178774852,0.98
38.3197550886498,0.98
38.3197550886498,0.982
39.0193451943016,0.982
39.0193451943016,0.984
39.9139971887151,0.984
39.9139971887151,0.986
45.8187922311724,0.986
45.8187922311724,0.988
46.0193499854851,0.988
46.0193499854851,0.99
48.6067659499744,0.99
48.6067659499744,0.992
50.7797030897277,0.992
50.7797030897277,0.994
69.6519240727377,0.994
69.6519240727377,0.996
78.9181017605163,0.996
78.9181017605163,0.998
90.6992751174554,0.998
90.6992751174554,1
Inf,1


==> new_results/fig56_with_relion/ours_rot_3400.dat <==
x,y
-180,0
-178.99721448468,0
-177.994428969359,0
-176.991643454039,0
-175.988857938719,0
-174.986072423398,0
-173.983286908078,0
-172.980501392758,0
-171.977715877437,0
-170.974930362117,0
-169.972144846797,0
-168.969359331476,0
-167.966573816156,0
-166.963788300836,0
-165.961002785515,0
-164.958217270195,0
-163.955431754875,0
-162.952646239554,0
-161.949860724234,0
-160.947075208914,0
-159.944289693593,0
-158.941504178273,0
-157.938718662953,0
-156.935933147632,0
-155.933147632312,0
-154.930362116992,0
-153.927576601671,0
-152.924791086351,0
-151.922005571031,0
-150.91922005571,0
-149.91643454039,0
-148.91364902507,0
-147.910863509749,0
-146.908077994429,0
-145.905292479109,0
-144.902506963788,0
-143.899721448468,0
-142.896935933148,0
-141.894150417827,0
-140.891364902507,0
-139.888579387187,0
-138.885793871866,0
-137.883008356546,0
-136.880222841226,0
-135.877437325905,0
-134.874651810585,0
-133.871866295265,0
-132.869080779944,0
-131.866295264624,0
-130.863509749304,0
-129.860724233983,0
-128.857938718663,0
-127.855153203343,0
-126.852367688022,0
-125.849582172702,0
-124.846796657382,0
-123.844011142061,0
-122.841225626741,0
-121.838440111421,0
-120.8356545961,0
-119.83286908078,0
-118.83008356546,0
-117.827298050139,0
-116.824512534819,0
-115.821727019499,0
-114.818941504178,0
-113.816155988858,0
-112.813370473538,0
-111.810584958217,0
-110.807799442897,0
-109.805013927577,0
-108.802228412256,0
-107.799442896936,0
-106.796657381616,0
-105.793871866295,0
-104.791086350975,0
-103.788300835655,0
-102.785515320334,0
-101.782729805014,0
-100.779944289694,0
-99.7771587743733,0
-98.7743732590529,0
-97.7715877437326,0
-96.7688022284123,0
-95.7660167130919,0
-94.7632311977716,0
-93.7604456824512,0.002
-92.7576601671309,0
-91.7548746518106,0
-90.7520891364903,0
-89.7493036211699,0
-88.7465181058496,0
-87.7437325905292,0
-86.7409470752089,0
-85.7381615598886,0
-84.7353760445682,0
-83.7325905292479,0
-82.7298050139276,0.002
-81.7270194986072,0
-80.7242339832869,0
-79.7214484679666,0
-78.7186629526462,0
-77.7158774373259,0
-76.7130919220056,0
-75.7103064066852,0
-74.7075208913649,0
-73.7047353760446,0
-72.7019498607242,0
-71.6991643454039,0
-70.6963788300836,0
-69.6935933147632,0
-68.6908077994429,0.002
-67.6880222841226,0
-66.6852367688022,0
-65.6824512534819,0
-64.6796657381616,0.002
-63.6768802228412,0
-62.6740947075209,0
-61.6713091922006,0.002
-60.6685236768802,0
-59.6657381615599,0.002
-58.6629526462396,0.002
-57.6601671309192,0
-56.6573816155989,0
-55.6545961002786,0
-54.6518105849582,0.002
-53.6490250696379,0
-52.6462395543175,0
-51.6434540389972,0
-50.6406685236769,0
-49.6378830083565,0.002
-48.6350974930362,0.002
-47.6323119777159,0.002
-46.6295264623955,0.002
-45.6267409470752,0
-44.6239554317549,0.002
-43.6211699164346,0
-42.6183844011142,0
-41.6155988857939,0
-40.6128133704735,0
-39.6100278551532,0
-38.6072423398329,0.002
-37.6044568245125,0.002
-36.6016713091922,0.002
-35.5988857938719,0
-34.5961002785515,0
-33.5933147632312,0
-32.5905292479109,0
-31.5877437325905,0.002
-30.5849582172702,0
-29.5821727019499,0.002
-28.5793871866295,0
-27.5766016713092,0
-26.5738161559889,0
-25.5710306406685,0.002
-24.5682451253482,0.002
-23.5654596100279,0
-22.5626740947075,0.002
-21.5598885793872,0
-20.5571030640669,0
-19.5543175487465,0
-18.5515320334262,0
-17.5487465181058,0.004
-16.5459610027855,0.002
-15.5431754874652,0
-14.5403899721449,0
-13.5376044568245,0.002
-12.5348189415042,0
-11.5320334261839,0.002
-10.5292479108635,0.004
-9.52646239554318,0.004
-8.52367688022284,0.006
-7.5208913649025,0.01
-6.51810584958218,0.008
-5.51532033426184,0.002
-4.5125348189415,0.01
-3.50974930362116,0.016
-2.50696378830082,0.074
-1.50417827298051,0.296
-0.50139275766017,0.374
0.50139275766017,0.052
1.50417827298051,0.014
2.50696378830082,0.006
3.50974930362116,0.004
4.5125348189415,0.008
5.51532033426184,0.002
6.51810584958218,0.006
7.5208913649025,0
8.52367688022284,0.006
9.52646239554318,0.004
10.5292479108635,0.002
11.5320334261839,0.002
12.5348189415042,0
13.5376044568245,0
14.5403899721449,0
15.5431754874652,0
16.5459610027855,0.004
17.5487465181058,0
18.5515320334262,0
19.5543175487465,0
20.5571030640669,0
21.5598885793872,0.002
22.5626740947075,0.002
23.5654596100279,0
24.5682451253482,0.002
25.5710306406685,0.002
26.5738161559889,0
27.5766016713092,0.002
28.5793871866295,0.002
29.5821727019499,0.004
30.5849582172702,0
31.5877437325905,0
32.5905292479109,0.002
33.5933147632312,0
34.5961002785515,0
35.5988857938719,0
36.6016713091922,0
37.6044568245125,0
38.6072423398329,0
39.6100278551532,0
40.6128133704735,0.002
41.6155988857939,0
42.6183844011142,0
43.6211699164346,0
44.6239554317549,0
45.6267409470752,0
46.6295264623955,0
47.6323119777159,0
48.6350974930362,0
49.6378830083565,0.002
50.6406685236769,0
51.6434540389972,0
52.6462395543176,0
53.6490250696379,0
54.6518105849582,0
55.6545961002786,0.002
56.6573816155989,0
57.6601671309192,0
58.6629526462395,0
59.6657381615599,0.002
60.6685236768802,0
61.6713091922006,0
62.6740947075209,0
63.6768802228412,0
64.6796657381616,0
65.6824512534819,0
66.6852367688022,0.002
67.6880222841226,0
68.6908077994429,0
69.6935933147632,0.002
70.6963788300836,0
71.6991643454039,0
72.7019498607242,0
73.7047353760446,0
74.7075208913649,0
75.7103064066852,0
76.7130919220056,0.002
77.7158774373259,0
78.7186629526462,0
79.7214484679666,0
80.7242339832869,0.002
81.7270194986073,0
82.7298050139276,0
83.7325905292479,0
84.7353760445682,0
85.7381615598886,0
86.7409470752089,0
87.7437325905292,0
88.7465181058496,0
89.7493036211699,0
90.7520891364903,0
91.7548746518106,0
92.7576601671309,0
93.7604456824512,0
94.7632311977716,0
95.7660167130919,0
96.7688022284123,0
97.7715877437326,0
98.7743732590529,0
99.7771587743733,0
100.779944289694,0
101.782729805014,0
102.785515320334,0
103.788300835655,0
104.791086350975,0
105.793871866295,0
106.796657381616,0
107.799442896936,0
108.802228412256,0
109.805013927577,0
110.807799442897,0
111.810584958217,0
112.813370473538,0
113.816155988858,0
114.818941504178,0
115.821727019499,0
116.824512534819,0
117.827298050139,0
118.83008356546,0
119.83286908078,0
120.8356545961,0
121.838440111421,0
122.841225626741,0
123.844011142061,0
124.846796657382,0
125.849582172702,0
126.852367688022,0
127.855153203343,0
128.857938718663,0
129.860724233983,0
130.863509749304,0
131.866295264624,0
132.869080779944,0
133.871866295265,0
134.874651810585,0
135.877437325905,0
136.880222841226,0
137.883008356546,0
138.885793871866,0
139.888579387187,0
140.891364902507,0
141.894150417827,0
142.896935933148,0
143.899721448468,0
144.902506963788,0
145.905292479109,0
146.908077994429,0
147.910863509749,0
148.91364902507,0
149.91643454039,0
150.91922005571,0
151.922005571031,0
152.924791086351,0
153.927576601671,0
154.930362116992,0
155.933147632312,0
156.935933147632,0
157.938718662953,0
158.941504178273,0
159.944289693593,0
160.947075208914,0
161.949860724234,0
162.952646239554,0
163.955431754875,0
164.958217270195,0
165.961002785515,0
166.963788300836,0
167.966573816156,0
168.969359331476,0
169.972144846797,0
170.974930362117,0
171.977715877437,0
172.980501392758,0
173.983286908078,0
174.986072423398,0
175.988857938719,0
176.991643454039,0
177.994428969359,0
178.99721448468,0
180,0


==> new_results/fig56_with_relion/ours_rot_3400_cdf.dat <==
x,y
-Inf,0
-83.9266873865061,0
-83.9266873865061,0.002
-82.040745955126,0.002
-82.040745955126,0.004
-78.1963432007908,0.004
-78.1963432007908,0.006
-70.565554983273,0.006
-70.565554983273,0.008
-66.389613232456,0.008
-66.389613232456,0.01
-63.5124487369399,0.01
-63.5124487369399,0.012
-55.7321693158026,0.012
-55.7321693158026,0.014
-52.2881436025955,0.014
-52.2881436025955,0.016
-50.170804476389,0.016
-50.170804476389,0.018
-47.2299325972909,0.018
-47.2299325972909,0.02
-46.5192569625254,0.02
-46.5192569625254,0.022
-43.7714585972202,0.022
-43.7714585972202,0.024
-38.5773107295186,0.024
-38.5773107295186,0.026
-38.5504518005186,0.026
-38.5504518005186,0.028
-35.5729822599401,0.028
-35.5729822599401,0.03
-32.5304536615203,0.03
-32.5304536615203,0.032
-28.3780594806509,0.032
-28.3780594806509,0.034
-23.078224483612,0.034
-23.078224483612,0.036
-22.2109031156843,0.036
-22.2109031156843,0.038
-17.706087675249,0.038
-17.706087675249,0.04
-15.6324345164319,0.04
-15.6324345164319,0.042
-14.7923083185438,0.042
-14.7923083185438,0.044
-14.4988073306668,0.044
-14.4988073306668,0.046
-12.2599325755092,0.046
-12.2599325755092,0.048
-11.4335716133412,0.048
-11.4335716133412,0.05
-10.47693729987,0.05
-10.47693729987,0.052
-9.73637836627752,0.052
-9.73637836627752,0.054
-9.56639892320917,0.054
-9.56639892320917,0.056
-9.06459168957972,0.056
-9.06459168957972,0.058
-8.99777511319849,0.058
-8.99777511319849,0.06
-7.87413117697481,0.06
-7.87413117697481,0.062
-7.18756080354289,0.062
-7.18756080354289,0.064
-6.94034177622758,0.064
-6.94034177622758,0.066
-5.88222480604481,0.066
-5.88222480604481,0.068
-5.44083391842239,0.068
-5.44083391842239,0.07
-5.38531274018853,0.07
-5.38531274018853,0.072
-5.20181983507333,0.072
-5.20181983507333,0.074
-5.13207537176086,0.074
-5.13207537176086,0.076
-4.77634802050836,0.076
-4.77634802050836,0.078
-4.34573208799231,0.078
-4.34573208799231,0.08
-3.8551222056575,0.08
-3.8551222056575,0.082
-3.53948774335563,0.082
-3.53948774335563,0.084
-3.51443636365077,0.084
-3.51443636365077,0.086
-2.85614799570129,0.086
-2.85614799570129,0.088
-2.46705516717352,0.088
-2.46705516717352,0.09
-2.31985273778542,0.09
-2.31985273778542,0.092
-2.23025537073821,0.092
-2.23025537073821,0.094
-2.15879330703923,0.094
-2.15879330703923,0.096
-2.03363665219813,0.096
-2.03363665219813,0.098
-2.02835210995653,0.098
-2.02835210995653,0.1
-2.00471476457541,0.1
-2.00471476457541,0.102
-1.99963075240287,0.102
-1.99963075240287,0.104
-1.96627917197465,0.104
-1.96627917197465,0.106
-1.94884089232439,0.106
-1.94884089232439,0.108
-1.946556947824,0.108
-1.946556947824,0.11
-1.91563757755067,0.11
-1.91563757755067,0.112
-1.90907532254068,0.112
-1.90907532254068,0.114
-1.88704071444348,0.114
-1.88704071444348,0.116
-1.83294695221271,0.116
-1.83294695221271,0.118
-1.81843879910757,0.118
-1.81843879910757,0.12
-1.73949147376178,0.12
-1.73949147376178,0.122
-1.73580283839888,0.122
-1.73580283839888,0.124
-1.70151857040617,0.124
-1.70151857040617,0.126
-1.65276520989019,0.126
-1.65276520989019,0.128
-1.60805112366908,0.128
-1.60805112366908,0.13
-1.56467884372679,0.13
-1.56467884372679,0.132
-1.46796212354327,0.132
-1.46796212354327,0.134
-1.45860469509576,0.134
-1.45860469509576,0.136
-1.45059384118006,0.136
-1.45059384118006,0.138
-1.38389235001397,0.138
-1.38389235001397,0.14
-1.36913676682517,0.14
-1.36913676682517,0.142
-1.30562352927286,0.142
-1.30562352927286,0.144
-1.29935042252933,0.144
-1.29935042252933,0.146
-1.28063887793841,0.146
-1.28063887793841,0.148
-1.27516233205016,0.148
-1.27516233205016,0.15
-1.27045550814507,0.15
-1.27045550814507,0.152
-1.26140653588991,0.152
-1.26140653588991,0.154
-1.24329002528028,0.154
-1.24329002528028,0.156
-1.23854401622726,0.156
-1.23854401622726,0.158
-1.21885884657769,0.158
-1.21885884657769,0.16
-1.21392268419898,0.16
-1.21392268419898,0.162
-1.19404619852836,0.162
-1.19404619852836,0.164
-1.14785368956336,0.164
-1.14785368956336,0.166
-1.09561575806643,0.166
-1.09561575806643,0.168
-1.08085555250034,0.168
-1.08085555250034,0.17
-1.06682406578033,0.17
-1.06682406578033,0.172
-1.05869677464979,0.172
-1.05869677464979,0.174
-1.05413853862473,0.174
-1.05413853862473,0.176
-1.05393948155247,0.176
-1.05393948155247,0.178
-1.04487881928685,0.178
-1.04487881928685,0.18
-1.04225819042058,0.18
-1.04225819042058,0.182
-1.03837739757166,0.182
-1.03837739757166,0.184
-1.038175366343,0.184
-1.038175366343,0.186
-1.03243573645802,0.186
-1.03243573645802,0.188
-1.01816153399375,0.188
-1.01816153399375,0.19
-1.01579066861553,0.19
-1.01579066861553,0.192
-0.995724752708717,0.192
-0.995724752708717,0.194
-0.910948949598825,0.194
-0.910948949598825,0.196
-0.908132447948749,0.196
-0.908132447948749,0.198
-0.899128858816741,0.198
-0.899128858816741,0.2
-0.89852262449292,0.2
-0.89852262449292,0.202
-0.892660413523893,0.202
-0.892660413523893,0.204
-0.883037194134004,0.204
-0.883037194134004,0.206
-0.88214660059051,0.206
-0.88214660059051,0.208
-0.858739205434646,0.208
-0.858739205434646,0.21
-0.838860237274539,0.21
-0.838860237274539,0.212
-0.799463780886722,0.212
-0.799463780886722,0.214
-0.790796716690665,0.214
-0.790796716690665,0.216
-0.78491526288223,0.216
-0.78491526288223,0.218
-0.780878779905354,0.218
-0.780878779905354,0.22
-0.771606136359684,0.22
-0.771606136359684,0.222
-0.771258688282735,0.222
-0.771258688282735,0.224
-0.768949318259833,0.224
-0.768949318259833,0.226
-0.768396953985745,0.226
-0.768396953985745,0.228
-0.767330251984361,0.228
-0.767330251984361,0.23
-0.766514221603351,0.23
-0.766514221603351,0.232
-0.765270792973046,0.232
-0.765270792973046,0.234
-0.762586537547557,0.234
-0.762586537547557,0.236
-0.756712390306633,0.236
-0.756712390306633,0.238
-0.740744016055079,0.238
-0.740744016055079,0.24
-0.736599229017066,0.24
-0.736599229017066,0.242
-0.73286088870969,0.242
-0.73286088870969,0.244
-0.727800486653169,0.244
-0.727800486653169,0.246
-0.718965801551951,0.246
-0.718965801551951,0.248
-0.706072089177101,0.248
-0.706072089177101,0.25
-0.70228727333966,0.25
-0.70228727333966,0.252
-0.690640060291047,0.252
-0.690640060291047,0.254
-0.688338201840253,0.254
-0.688338201840253,0.256
-0.688161394163611,0.256
-0.688161394163611,0.258
-0.685000632355015,0.258
-0.685000632355015,0.26
-0.679230277097116,0.26
-0.679230277097116,0.262
-0.674870758466243,0.262
-0.674870758466243,0.264
-0.664975742183109,0.264
-0.664975742183109,0.266
-0.663972941608191,0.266
-0.663972941608191,0.268
-0.65856261498368,0.268
-0.65856261498368,0.27
-0.653168332181373,0.27
-0.653168332181373,0.272
-0.642071493331934,0.272
-0.642071493331934,0.274
-0.638563763016496,0.274
-0.638563763016496,0.276
-0.600652224747201,0.276
-0.600652224747201,0.278
-0.593759757948386,0.278
-0.593759757948386,0.28
-0.593195500751441,0.28
-0.593195500751441,0.282
-0.591767586527772,0.282
-0.591767586527772,0.284
-0.588043925370513,0.284
-0.588043925370513,0.286
-0.582572327264326,0.286
-0.582572327264326,0.288
-0.577308721086102,0.288
-0.577308721086102,0.29
-0.567968896532332,0.29
-0.567968896532332,0.292
-0.563934761602837,0.292
-0.563934761602837,0.294
-0.558073607125477,0.294
-0.558073607125477,0.296
-0.552925527941256,0.296
-0.552925527941256,0.298
-0.539988211287169,0.298
-0.539988211287169,0.3
-0.531004938954873,0.3
-0.531004938954873,0.302
-0.512376125923655,0.302
-0.512376125923655,0.304
-0.503221251473312,0.304
-0.503221251473312,0.306
-0.491352536742441,0.306
-0.491352536742441,0.308
-0.482225598500383,0.308
-0.482225598500383,0.31
-0.478404622215801,0.31
-0.478404622215801,0.312
-0.469995228433978,0.312
-0.469995228433978,0.314
-0.468078353419933,0.314
-0.468078353419933,0.316
-0.461671775755172,0.316
-0.461671775755172,0.318
-0.458837829695693,0.318
-0.458837829695693,0.32
-0.457102477008657,0.32
-0.457102477008657,0.322
-0.448268267904342,0.322
-0.448268267904342,0.324
-0.444164250687681,0.324
-0.444164250687681,0.326
-0.433716558554597,0.326
-0.433716558554597,0.328
-0.428303492100617,0.328
-0.428303492100617,0.33
-0.427742813234781,0.33
-0.427742813234781,0.332
-0.427662166910869,0.332
-0.427662166910869,0.334
-0.422976205091725,0.334
-0.422976205091725,0.336
-0.411256419516134,0.336
-0.411256419516134,0.338
-0.410096722121835,0.338
-0.410096722121835,0.34
-0.407340650149896,0.34
-0.407340650149896,0.342
-0.400521005431776,0.342
-0.400521005431776,0.344
-0.39273309941164,0.344
-0.39273309941164,0.346
-0.389315273617257,0.346
-0.389315273617257,0.348
-0.382743309474671,0.348
-0.382743309474671,0.35
-0.381578159481721,0.35
-0.381578159481721,0.352
-0.380442165016776,0.352
-0.380442165016776,0.354
-0.379227444193314,0.354
-0.379227444193314,0.356
-0.376541161186098,0.356
-0.376541161186098,0.358
-0.374624841761509,0.358
-0.374624841761509,0.36
-0.373867442651688,0.36
-0.373867442651688,0.362
-0.370233423663631,0.362
-0.370233423663631,0.364
-0.361320259638023,0.364
-0.361320259638023,0.366
-0.359157028975391,0.366
-0.359157028975391,0.368
-0.357956827821312,0.368
-0.357956827821312,0.37
-0.353588480328735,0.37
-0.353588480328735,0.372
-0.34682521915474,0.372
-0.34682521915474,0.374
-0.335998796327747,0.374
-0.335998796327747,0.376
-0.332652286981431,0.376
-0.332652286981431,0.378
-0.321068949863907,0.378
-0.321068949863907,0.38
-0.316797478407852,0.38
-0.316797478407852,0.382
-0.316507837480006,0.382
-0.316507837480006,0.384
-0.309220172934647,0.384
-0.309220172934647,0.386
-0.303005209594616,0.386
-0.303005209594616,0.388
-0.295927632056704,0.388
-0.295927632056704,0.39
-0.295017319127707,0.39
-0.295017319127707,0.392
-0.293118133143599,0.392
-0.293118133143599,0.394
-0.287639408371552,0.394
-0.287639408371552,0.396
-0.285914780147494,0.396
-0.285914780147494,0.398
-0.280447653071226,0.398
-0.280447653071226,0.4
-0.277137887381791,0.4
-0.277137887381791,0.402
-0.269642057777644,0.402
-0.269642057777644,0.404
-0.268675754078484,0.404
-0.268675754078484,0.406
-0.25680944871483,0.406
-0.25680944871483,0.408
-0.253512597355347,0.408
-0.253512597355347,0.41
-0.25312038304792,0.41
-0.25312038304792,0.412
-0.249605331058059,0.412
-0.249605331058059,0.414
-0.247141656215505,0.414
-0.247141656215505,0.416
-0.246083612923616,0.416
-0.246083612923616,0.418
-0.24339530788955,0.418
-0.24339530788955,0.42
-0.242924538519326,0.42
-0.242924538519326,0.422
-0.233808618785188,0.422
-0.233808618785188,0.424
-0.231352825455553,0.424
-0.231352825455553,0.426
-0.219561955904724,0.426
-0.219561955904724,0.428
-0.211683483957297,0.428
-0.211683483957297,0.43
-0.208147036366629,0.43
-0.208147036366629,0.432
-0.207882056336541,0.432
-0.207882056336541,0.434
-0.204902657478377,0.434
-0.204902657478377,0.436
-0.204551027205186,0.436
-0.204551027205186,0.438
-0.201632093968422,0.438
-0.201632093968422,0.44
-0.199908186065347,0.44
-0.199908186065347,0.442
-0.196704650790019,0.442
-0.196704650790019,0.444
-0.186237883276116,0.444
-0.186237883276116,0.446
-0.178037099943652,0.446
-0.178037099943652,0.448
-0.178004137558974,0.448
-0.178004137558974,0.45
-0.174760599536727,0.45
-0.174760599536727,0.452
-0.17139182410484,0.452
-0.17139182410484,0.454
-0.164552939190482,0.454
-0.164552939190482,0.456
-0.163936977719436,0.456
-0.163936977719436,0.458
-0.157635826955822,0.458
-0.157635826955822,0.46
-0.157567743925087,0.46
-0.157567743925087,0.462
-0.157449377078235,0.462
-0.157449377078235,0.464
-0.156895846599055,0.464
-0.156895846599055,0.466
-0.151770602855634,0.466
-0.151770602855634,0.468
-0.142430451129285,0.468
-0.142430451129285,0.47
-0.134292537752318,0.47
-0.134292537752318,0.472
-0.132854822144485,0.472
-0.132854822144485,0.474
-0.123950375059189,0.474
-0.123950375059189,0.476
-0.108180978500597,0.476
-0.108180978500597,0.478
-0.107829665799591,0.478
-0.107829665799591,0.48
-0.107310697695017,0.48
-0.107310697695017,0.482
-0.105592739347142,0.482
-0.105592739347142,0.484
-0.098501530811061,0.484
-0.098501530811061,0.486
-0.0956594515658964,0.486
-0.0956594515658964,0.488
-0.0891105904238898,0.488
-0.0891105904238898,0.49
-0.089039202282144,0.49
-0.089039202282144,0.492
-0.0866803771511375,0.492
-0.0866803771511375,0.494
-0.0855262508311475,0.494
-0.0855262508311475,0.496
-0.0809217473619536,0.496
-0.0809217473619536,0.498
-0.074023995455182,0.498
-0.074023995455182,0.5
-0.0725972992318361,0.5
-0.0725972992318361,0.502
-0.0581755343266791,0.502
-0.0581755343266791,0.504
-0.0519982196391922,0.504
-0.0519982196391922,0.506
-0.0468837538559485,0.506
-0.0468837538559485,0.508
-0.043365043927323,0.508
-0.043365043927323,0.51
-0.0406346245231941,0.51
-0.0406346245231941,0.512
-0.0383729160129518,0.512
-0.0383729160129518,0.514
-0.0352320365106296,0.514
-0.0352320365106296,0.516
-0.0329002740229806,0.516
-0.0329002740229806,0.518
-0.0196929817249461,0.518
-0.0196929817249461,0.52
-0.0190005931693402,0.52
-0.0190005931693402,0.522
-0.017504135452447,0.522
-0.017504135452447,0.524
-0.011413173615095,0.524
-0.011413173615095,0.526
-0.00508363297222208,0.526
-0.00508363297222208,0.528
-0.00194613806020477,0.528
-0.00194613806020477,0.53
-0.00182994709842881,0.53
-0.00182994709842881,0.532
1.51230745869862e-05,0.532
1.51230745869862e-05,0.534
0.00405771091571091,0.534
0.00405771091571091,0.536
0.00466832243078918,0.536
0.00466832243078918,0.538
0.00511134468540613,0.538
0.00511134468540613,0.54
0.00780563178115504,0.54
0.00780563178115504,0.542
0.0106457427879798,0.542
0.0106457427879798,0.544
0.0130670548554787,0.544
0.0130670548554787,0.546
0.0156382847963215,0.546
0.0156382847963215,0.548
0.0219455428420913,0.548
0.0219455428420913,0.55
0.0225020487616763,0.55
0.0225020487616763,0.552
0.0264030853364566,0.552
0.0264030853364566,0.554
0.0357303518987163,0.554
0.0357303518987163,0.556
0.0358533375917764,0.556
0.0358533375917764,0.558
0.0386137650373758,0.558
0.0386137650373758,0.56
0.0428338807952735,0.56
0.0428338807952735,0.562
0.0450258980661977,0.562
0.0450258980661977,0.564
0.0473070213708757,0.564
0.0473070213708757,0.566
0.0571645730410241,0.566
0.0571645730410241,0.568
0.0572035370788501,0.568
0.0572035370788501,0.57
0.0602473534418421,0.57
0.0602473534418421,0.572
0.0653250742404462,0.572
0.0653250742404462,0.574
0.0706622625772997,0.574
0.0706622625772997,0.576
0.0805116237525784,0.576
0.0805116237525784,0.578
0.0815690333805352,0.578
0.0815690333805352,0.58
0.0821137047301863,0.58
0.0821137047301863,0.582
0.0824215241710858,0.582
0.0824215241710858,0.584
0.0843523989774836,0.584
0.0843523989774836,0.586
0.0865431597257277,0.586
0.0865431597257277,0.588
0.0870280071304967,0.588
0.0870280071304967,0.59
0.0885277644584071,0.59
0.0885277644584071,0.592
0.0945274159857204,0.592
0.0945274159857204,0.594
0.101905633053807,0.594
0.101905633053807,0.596
0.102323988711369,0.596
0.102323988711369,0.598
0.105908464832564,0.598
0.105908464832564,0.6
0.107539349646602,0.6
0.107539349646602,0.602
0.11160948939534,0.602
0.11160948939534,0.604
0.121451749180754,0.604
0.121451749180754,0.606
0.123467924654457,0.606
0.123467924654457,0.608
0.130151372836506,0.608
0.130151372836506,0.61
0.137454538045734,0.61
0.137454538045734,0.612
0.138756896420924,0.612
0.138756896420924,0.614
0.139932380902226,0.614
0.139932380902226,0.616
0.141467536957491,0.616
0.141467536957491,0.618
0.141841475077589,0.618
0.141841475077589,0.62
0.146285926259361,0.62
0.146285926259361,0.622
0.148648602972191,0.622
0.148648602972191,0.624
0.154950036656995,0.624
0.154950036656995,0.626
0.162185119234979,0.626
0.162185119234979,0.628
0.164764196582628,0.628
0.164764196582628,0.63
0.166632053493805,0.63
0.166632053493805,0.632
0.177014583800434,0.632
0.177014583800434,0.634
0.177440983685609,0.634
0.177440983685609,0.636
0.180150502854957,0.636
0.180150502854957,0.638
0.180750851821984,0.638
0.180750851821984,0.64
0.183461757021895,0.64
0.183461757021895,0.642
0.187986558076385,0.642
0.187986558076385,0.644
0.193649354427594,0.644
0.193649354427594,0.646
0.195352967250118,0.646
0.195352967250118,0.648
0.201119449251374,0.648
0.201119449251374,0.65
0.204374403512983,0.65
0.204374403512983,0.652
0.207345174288268,0.652
0.207345174288268,0.654
0.210015319903468,0.654
0.210015319903468,0.656
0.210351383888854,0.656
0.210351383888854,0.658
0.223980340814549,0.658
0.223980340814549,0.66
0.235968165761931,0.66
0.235968165761931,0.662
0.236196153847769,0.662
0.236196153847769,0.664
0.240100211673343,0.664
0.240100211673343,0.666
0.248148034191868,0.666
0.248148034191868,0.668
0.271470360250431,0.668
0.271470360250431,0.67
0.274055393734623,0.67
0.274055393734623,0.672
0.276041187303542,0.672
0.276041187303542,0.674
0.28034362456765,0.674
0.28034362456765,0.676
0.286526195361359,0.676
0.286526195361359,0.678
0.290367033841644,0.678
0.290367033841644,0.68
0.30374321972844,0.68
0.30374321972844,0.682
0.309252610855398,0.682
0.309252610855398,0.684
0.324730501282319,0.684
0.324730501282319,0.686
0.339509260406435,0.686
0.339509260406435,0.688
0.345693874498773,0.688
0.345693874498773,0.69
0.357517773714757,0.69
0.357517773714757,0.692
0.360204578313358,0.692
0.360204578313358,0.694
0.363163469835269,0.694
0.363163469835269,0.696
0.364965105177932,0.696
0.364965105177932,0.698
0.36982857445541,0.698
0.36982857445541,0.7
0.376878714176809,0.7
0.376878714176809,0.702
0.382522338341872,0.702
0.382522338341872,0.704
0.384498716404346,0.704
0.384498716404346,0.706
0.389669218416084,0.706
0.389669218416084,0.708
0.397307321345187,0.708
0.397307321345187,0.71
0.404104681825501,0.71
0.404104681825501,0.712
0.412027594271223,0.712
0.412027594271223,0.714
0.413223075010961,0.714
0.413223075010961,0.716
0.432163010625294,0.716
0.432163010625294,0.718
0.438029981890807,0.718
0.438029981890807,0.72
0.438776194425379,0.72
0.438776194425379,0.722
0.442881187186269,0.722
0.442881187186269,0.724
0.445538449180362,0.724
0.445538449180362,0.726
0.446370771881966,0.726
0.446370771881966,0.728
0.44685659009015,0.728
0.44685659009015,0.73
0.450153206839554,0.73
0.450153206839554,0.732
0.450457504147914,0.732
0.450457504147914,0.734
0.460563906580634,0.734
0.460563906580634,0.736
0.462479289794207,0.736
0.462479289794207,0.738
0.478768702526576,0.738
0.478768702526576,0.74
0.488584416745097,0.74
0.488584416745097,0.742
0.490207351295775,0.742
0.490207351295775,0.744
0.491271295896348,0.744
0.491271295896348,0.746
0.492337572394802,0.746
0.492337572394802,0.748
0.503075050682155,0.748
0.503075050682155,0.75
0.523037876993265,0.75
0.523037876993265,0.752
0.53334060098127,0.752
0.53334060098127,0.754
0.539260592469036,0.754
0.539260592469036,0.756
0.565049240542456,0.756
0.565049240542456,0.758
0.571618702043454,0.758
0.571618702043454,0.76
0.577794047256727,0.76
0.577794047256727,0.762
0.585428790682919,0.762
0.585428790682919,0.764
0.587311820257259,0.764
0.587311820257259,0.766
0.591905171403542,0.766
0.591905171403542,0.768
0.601080798282747,0.768
0.601080798282747,0.77
0.604026979550339,0.77
0.604026979550339,0.772
0.611819977013682,0.772
0.611819977013682,0.774
0.613804586640303,0.774
0.613804586640303,0.776
0.616824244804137,0.776
0.616824244804137,0.778
0.620006465550611,0.778
0.620006465550611,0.78
0.62043080362366,0.78
0.62043080362366,0.782
0.622215037617506,0.782
0.622215037617506,0.784
0.656280995521867,0.784
0.656280995521867,0.786
0.65726523870415,0.786
0.65726523870415,0.788
0.660559920191732,0.788
0.660559920191732,0.79
0.665726228677256,0.79
0.665726228677256,0.792
0.672901962170898,0.792
0.672901962170898,0.794
0.681821113777393,0.794
0.681821113777393,0.796
0.692707889845779,0.796
0.692707889845779,0.798
0.694771485708503,0.798
0.694771485708503,0.8
0.701173677121023,0.8
0.701173677121023,0.802
0.723412088323614,0.802
0.723412088323614,0.804
0.73920975794148,0.804
0.73920975794148,0.806
0.757325311054341,0.806
0.757325311054341,0.808
0.76189433438633,0.808
0.76189433438633,0.81
0.763032036072918,0.81
0.763032036072918,0.812
0.768187000219112,0.812
0.768187000219112,0.814
0.773753090404988,0.814
0.773753090404988,0.816
0.800228650187295,0.816
0.800228650187295,0.818
0.805967442595972,0.818
0.805967442595972,0.82
0.809135196944159,0.82
0.809135196944159,0.822
0.810817231757808,0.822
0.810817231757808,0.824
0.815483500606052,0.824
0.815483500606052,0.826
0.821127816929913,0.826
0.821127816929913,0.828
0.843277538098077,0.828
0.843277538098077,0.83
0.847872856381478,0.83
0.847872856381478,0.832
0.859528550682371,0.832
0.859528550682371,0.834
0.86421773489556,0.834
0.86421773489556,0.836
0.894557564655494,0.836
0.894557564655494,0.838
0.910819822801151,0.838
0.910819822801151,0.84
0.933788736792956,0.84
0.933788736792956,0.842
0.953779260829858,0.842
0.953779260829858,0.844
0.955762108974902,0.844
0.955762108974902,0.846
0.96295515190171,0.846
0.96295515190171,0.848
0.983539064074909,0.848
0.983539064074909,0.85
0.990346172564413,0.85
0.990346172564413,0.852
0.994406071170515,0.852
0.994406071170515,0.854
1.00582531975037,0.854
1.00582531975037,0.856
1.00612104749738,0.856
1.00612104749738,0.858
1.01181535163698,0.858
1.01181535163698,0.86
1.01375647749116,0.86
1.01375647749116,0.862
1.06180842093212,0.862
1.06180842093212,0.864
1.06702951009763,0.864
1.06702951009763,0.866
1.07506397207553,0.866
1.07506397207553,0.868
1.09327516050625,0.868
1.09327516050625,0.87
1.1103502788662,0.87
1.1103502788662,0.872
1.18073682728796,0.872
1.18073682728796,0.874
1.19746668740034,0.874
1.19746668740034,0.876
1.20896802190605,0.876
1.20896802190605,0.878
1.22211006530559,0.878
1.22211006530559,0.88
1.23941497583249,0.88
1.23941497583249,0.882
1.27295602721095,0.882
1.27295602721095,0.884
1.34211912858049,0.884
1.34211912858049,0.886
1.40534116180799,0.886
1.40534116180799,0.888
1.46553592382948,0.888
1.46553592382948,0.89
1.49013406629521,0.89
1.49013406629521,0.892
1.63845170155419,0.892
1.63845170155419,0.894
1.78556971631191,0.894
1.78556971631191,0.896
1.91618209780837,0.896
1.91618209780837,0.898
1.998880869654,0.898
1.998880869654,0.9
2.04655293128799,0.9
2.04655293128799,0.902
2.08102672143225,0.902
2.08102672143225,0.904
2.2669189583434,0.904
2.2669189583434,0.906
2.28511763922629,0.906
2.28511763922629,0.908
2.50120325720191,0.908
2.50120325720191,0.91
2.63474579426288,0.91
2.63474579426288,0.912
2.68582426488424,0.912
2.68582426488424,0.914
2.76087470370882,0.914
2.76087470370882,0.916
2.79507006695634,0.916
2.79507006695634,0.918
2.96025781588316,0.918
2.96025781588316,0.92
3.53972829386005,0.92
3.53972829386005,0.922
4.18122463587418,0.922
4.18122463587418,0.924
4.63877855360421,0.924
4.63877855360421,0.926
5.04564242035204,0.926
5.04564242035204,0.928
5.37582853276674,0.928
5.37582853276674,0.93
5.41164703148974,0.93
5.41164703148974,0.932
5.78005068452253,0.932
5.78005068452253,0.934
5.7890076968713,0.934
5.7890076968713,0.936
6.04583198140087,0.936
6.04583198140087,0.938
7.51042284186181,0.938
7.51042284186181,0.94
8.1841123521452,0.94
8.1841123521452,0.942
9.28974791339594,0.942
9.28974791339594,0.944
9.34400094163544,0.944
9.34400094163544,0.946
9.5206160267098,0.946
9.5206160267098,0.948
10.3935093516218,0.948
10.3935093516218,0.95
11.1476562893229,0.95
11.1476562893229,0.952
13.0354661711368,0.952
13.0354661711368,0.954
14.769724025791,0.954
14.769724025791,0.956
15.8274642131629,0.956
15.8274642131629,0.958
16.3865280288262,0.958
16.3865280288262,0.96
16.8912317983213,0.96
16.8912317983213,0.962
17.3896669018802,0.962
17.3896669018802,0.964
22.7730232467526,0.964
22.7730232467526,0.966
29.2758287606538,0.966
29.2758287606538,0.968
29.654416996019,0.968
29.654416996019,0.97
32.0963800786172,0.97
32.0963800786172,0.972
32.8947914896976,0.972
32.8947914896976,0.974
34.1026393823159,0.974
34.1026393823159,0.976
35.5174380060408,0.976
35.5174380060408,0.978
40.811432108139,0.978
40.811432108139,0.98
48.0435514335456,0.98
48.0435514335456,0.982
50.0699099454536,0.982
50.0699099454536,0.984
60.6112435194703,0.984
60.6112435194703,0.986
63.4092135062738,0.986
63.4092135062738,0.988
76.7214261734914,0.988
76.7214261734914,0.99
78.0841398396039,0.99
78.0841398396039,0.992
101.146907517291,0.992
101.146907517291,0.994
115.494545360582,0.994
115.494545360582,0.996
129.009971008592,0.996
129.009971008592,0.998
147.017198189066,0.998
147.017198189066,1
Inf,1


==> new_results/fig56_with_relion/ours_shiftx_3400.dat <==
x,y
-10,0
-9.04761904761905,0.002
-8.09523809523809,0
-7.14285714285714,0
-6.19047619047619,0.002
-5.23809523809524,0.008
-4.28571428571429,0.004
-3.33333333333333,0.002
-2.38095238095238,0.008
-1.42857142857143,0.008
-0.476190476190476,0.928
0.476190476190476,0.014
1.42857142857143,0.006
2.38095238095238,0
3.33333333333333,0.004
4.28571428571429,0.002
5.23809523809524,0.004
6.19047619047619,0
7.14285714285714,0.006
8.09523809523809,0.002
9.04761904761905,0
10,0


==> new_results/fig56_with_relion/ours_shifty_3400.dat <==
x,y
-10,0
-9.04761904761905,0
-8.09523809523809,0
-7.14285714285714,0
-6.19047619047619,0.002
-5.23809523809524,0.002
-4.28571428571429,0
-3.33333333333333,0.006
-2.38095238095238,0.012
-1.42857142857143,0.01
-0.476190476190476,0.926
0.476190476190476,0.016
1.42857142857143,0.002
2.38095238095238,0.01
3.33333333333333,0
4.28571428571429,0.004
5.23809523809524,0.002
6.19047619047619,0.006
7.14285714285714,0
8.09523809523809,0
9.04761904761905,0.002
10,0


==> new_results/fig56_with_relion/ours_tilt_3400.dat <==
x,y
-180,0
-178.99721448468,0
-177.994428969359,0
-176.991643454039,0
-175.988857938719,0
-174.986072423398,0
-173.983286908078,0
-172.980501392758,0
-171.977715877437,0
-170.974930362117,0
-169.972144846797,0
-168.969359331476,0
-167.966573816156,0
-166.963788300836,0
-165.961002785515,0
-164.958217270195,0
-163.955431754875,0
-162.952646239554,0
-161.949860724234,0
-160.947075208914,0
-159.944289693593,0
-158.941504178273,0
-157.938718662953,0
-156.935933147632,0
-155.933147632312,0
-154.930362116992,0
-153.927576601671,0
-152.924791086351,0
-151.922005571031,0
-150.91922005571,0
-149.91643454039,0
-148.91364902507,0
-147.910863509749,0
-146.908077994429,0
-145.905292479109,0
-144.902506963788,0
-143.899721448468,0
-142.896935933148,0
-141.894150417827,0
-140.891364902507,0
-139.888579387187,0
-138.885793871866,0
-137.883008356546,0
-136.880222841226,0
-135.877437325905,0
-134.874651810585,0
-133.871866295265,0
-132.869080779944,0
-131.866295264624,0
-130.863509749304,0
-129.860724233983,0
-128.857938718663,0
-127.855153203343,0
-126.852367688022,0
-125.849582172702,0
-124.846796657382,0
-123.844011142061,0
-122.841225626741,0
-121.838440111421,0
-120.8356545961,0
-119.83286908078,0
-118.83008356546,0
-117.827298050139,0
-116.824512534819,0
-115.821727019499,0
-114.818941504178,0
-113.816155988858,0
-112.813370473538,0
-111.810584958217,0
-110.807799442897,0
-109.805013927577,0
-108.802228412256,0
-107.799442896936,0
-106.796657381616,0
-105.793871866295,0
-104.791086350975,0
-103.788300835655,0
-102.785515320334,0
-101.782729805014,0
-100.779944289694,0
-99.7771587743733,0
-98.7743732590529,0
-97.7715877437326,0.002
-96.7688022284123,0
-95.7660167130919,0
-94.7632311977716,0
-93.7604456824512,0
-92.7576601671309,0
-91.7548746518106,0
-90.7520891364903,0
-89.7493036211699,0
-88.7465181058496,0
-87.7437325905292,0
-86.7409470752089,0
-85.7381615598886,0
-84.7353760445682,0
-83.7325905292479,0
-82.7298050139276,0
-81.7270194986072,0
-80.7242339832869,0
-79.7214484679666,0
-78.7186629526462,0.002
-77.7158774373259,0.002
-76.7130919220056,0
-75.7103064066852,0
-74.7075208913649,0
-73.7047353760446,0
-72.7019498607242,0
-71.6991643454039,0
-70.6963788300836,0.002
-69.6935933147632,0
-68.6908077994429,0
-67.6880222841226,0
-66.6852367688022,0
-65.6824512534819,0
-64.6796657381616,0.002
-63.6768802228412,0
-62.6740947075209,0
-61.6713091922006,0
-60.6685236768802,0
-59.6657381615599,0
-58.6629526462396,0
-57.6601671309192,0.002
-56.6573816155989,0
-55.6545961002786,0.002
-54.6518105849582,0
-53.6490250696379,0
-52.6462395543175,0
-51.6434540389972,0
-50.6406685236769,0
-49.6378830083565,0
-48.6350974930362,0
-47.6323119777159,0.002
-46.6295264623955,0
-45.6267409470752,0.002
-44.6239554317549,0.002
-43.6211699164346,0
-42.6183844011142,0
-41.6155988857939,0.004
-40.6128133704735,0
-39.6100278551532,0.002
-38.6072423398329,0.002
-37.6044568245125,0
-36.6016713091922,0
-35.5988857938719,0
-34.5961002785515,0
-33.5933147632312,0
-32.5905292479109,0
-31.5877437325905,0
-30.5849582172702,0
-29.5821727019499,0
-28.5793871866295,0
-27.5766016713092,0.002
-26.5738161559889,0
-25.5710306406685,0.004
-24.5682451253482,0
-23.5654596100279,0
-22.5626740947075,0.002
-21.5598885793872,0
-20.5571030640669,0
-19.5543175487465,0
-18.5515320334262,0.002
-17.5487465181058,0
-16.5459610027855,0.002
-15.5431754874652,0
-14.5403899721449,0
-13.5376044568245,0
-12.5348189415042,0
-11.5320334261839,0
-10.5292479108635,0
-9.52646239554318,0
-8.52367688022284,0.002
-7.5208913649025,0
-6.51810584958218,0
-5.51532033426184,0.002
-4.5125348189415,0
-3.50974930362116,0
-2.50696378830082,0.028
-1.50417827298051,0.182
-0.50139275766017,0.488
0.50139275766017,0.2
1.50417827298051,0.016
2.50696378830082,0
3.50974930362116,0
4.5125348189415,0.004
5.51532033426184,0.004
6.51810584958218,0.002
7.5208913649025,0
8.52367688022284,0.002
9.52646239554318,0
10.5292479108635,0.002
11.5320334261839,0.002
12.5348189415042,0
13.5376044568245,0.002
14.5403899721449,0
15.5431754874652,0.002
16.5459610027855,0.002
17.5487465181058,0
18.5515320334262,0
19.5543175487465,0
20.5571030640669,0
21.5598885793872,0
22.5626740947075,0.002
23.5654596100279,0
24.5682451253482,0
25.5710306406685,0.002
26.5738161559889,0
27.5766016713092,0.002
28.5793871866295,0
29.5821727019499,0
30.5849582172702,0
31.5877437325905,0
32.5905292479109,0
33.5933147632312,0
34.5961002785515,0
35.5988857938719,0
36.6016713091922,0.002
37.6044568245125,0
38.6072423398329,0
39.6100278551532,0.002
40.6128133704735,0
41.6155988857939,0
42.6183844011142,0
43.6211699164346,0
44.6239554317549,0
45.6267409470752,0
46.6295264623955,0.002
47.6323119777159,0
48.6350974930362,0
49.6378830083565,0
50.6406685236769,0.002
51.6434540389972,0
52.6462395543176,0
53.6490250696379,0
54.6518105849582,0
55.6545961002786,0
56.6573816155989,0
57.6601671309192,0
58.6629526462395,0.002
59.6657381615599,0.002
60.6685236768802,0
61.6713091922006,0
62.6740947075209,0
63.6768802228412,0
64.6796657381616,0.002
65.6824512534819,0
66.6852367688022,0
67.6880222841226,0
68.6908077994429,0
69.6935933147632,0
70.6963788300836,0
71.6991643454039,0
72.7019498607242,0
73.7047353760446,0
74.7075208913649,0
75.7103064066852,0
76.7130919220056,0
77.7158774373259,0
78.7186629526462,0
79.7214484679666,0
80.7242339832869,0
81.7270194986073,0
82.7298050139276,0
83.7325905292479,0
84.7353760445682,0
85.7381615598886,0
86.7409470752089,0
87.7437325905292,0
88.7465181058496,0
89.7493036211699,0
90.7520891364903,0
91.7548746518106,0
92.7576601671309,0
93.7604456824512,0
94.7632311977716,0
95.7660167130919,0
96.7688022284123,0
97.7715877437326,0
98.7743732590529,0
99.7771587743733,0
100.779944289694,0
101.782729805014,0
102.785515320334,0
103.788300835655,0
104.791086350975,0
105.793871866295,0
106.796657381616,0
107.799442896936,0
108.802228412256,0
109.805013927577,0
110.807799442897,0
111.810584958217,0
112.813370473538,0
113.816155988858,0
114.818941504178,0
115.821727019499,0
116.824512534819,0
117.827298050139,0
118.83008356546,0
119.83286908078,0
120.8356545961,0
121.838440111421,0
122.841225626741,0
123.844011142061,0
124.846796657382,0
125.849582172702,0
126.852367688022,0
127.855153203343,0
128.857938718663,0
129.860724233983,0
130.863509749304,0
131.866295264624,0
132.869080779944,0
133.871866295265,0
134.874651810585,0
135.877437325905,0
136.880222841226,0
137.883008356546,0
138.885793871866,0
139.888579387187,0
140.891364902507,0
141.894150417827,0
142.896935933148,0
143.899721448468,0
144.902506963788,0
145.905292479109,0
146.908077994429,0
147.910863509749,0
148.91364902507,0
149.91643454039,0
150.91922005571,0
151.922005571031,0
152.924791086351,0
153.927576601671,0
154.930362116992,0
155.933147632312,0
156.935933147632,0
157.938718662953,0
158.941504178273,0
159.944289693593,0
160.947075208914,0
161.949860724234,0
162.952646239554,0
163.955431754875,0
164.958217270195,0
165.961002785515,0
166.963788300836,0
167.966573816156,0
168.969359331476,0
169.972144846797,0
170.974930362117,0
171.977715877437,0
172.980501392758,0
173.983286908078,0
174.986072423398,0
175.988857938719,0
176.991643454039,0
177.994428969359,0
178.99721448468,0
180,0


==> new_results/fig56_with_relion/ours_tilt_3400_cdf.dat <==
x,y
-Inf,0
-107.715028165981,0
-107.715028165981,0.002
-76.9192128199604,0.002
-76.9192128199604,0.004
-70.4820956232055,0.004
-70.4820956232055,0.006
-66.5200577146028,0.006
-66.5200577146028,0.008
-58.2376622361485,0.008
-58.2376622361485,0.01
-55.4428835208191,0.01
-55.4428835208191,0.012
-52.4786637510347,0.012
-52.4786637510347,0.014
-46.1927450319655,0.014
-46.1927450319655,0.016
-46.0077851669668,0.016
-46.0077851669668,0.018
-43.9401389611731,0.018
-43.9401389611731,0.02
-41.0480157025918,0.02
-41.0480157025918,0.022
-39.0739537771494,0.022
-39.0739537771494,0.024
-29.3623424726265,0.024
-29.3623424726265,0.026
-26.3601751573358,0.026
-26.3601751573358,0.028
-25.8547415560897,0.028
-25.8547415560897,0.03
-24.7887127553993,0.03
-24.7887127553993,0.032
-21.2116500657402,0.032
-21.2116500657402,0.034
-20.4568476087116,0.034
-20.4568476087116,0.036
-18.2559351421132,0.036
-18.2559351421132,0.038
-9.0079765975946,0.038
-9.0079765975946,0.04
-5.58582969950272,0.04
-5.58582969950272,0.042
-3.69237468273321,0.042
-3.69237468273321,0.044
-3.56937882465836,0.044
-3.56937882465836,0.046
-2.64305878570509,0.046
-2.64305878570509,0.048
-2.00952064805869,0.048
-2.00952064805869,0.05
-1.79693312110122,0.05
-1.79693312110122,0.052
-1.77777469917915,0.052
-1.77777469917915,0.054
-1.73374764895659,0.054
-1.73374764895659,0.056
-1.72787888126785,0.056
-1.72787888126785,0.058
-1.70710506862824,0.058
-1.70710506862824,0.06
-1.62041351204201,0.06
-1.62041351204201,0.062
-1.57701625905465,0.062
-1.57701625905465,0.064
-1.55402307261716,0.064
-1.55402307261716,0.066
-1.5054581385481,0.066
-1.5054581385481,0.068
-1.401860317382,0.068
-1.401860317382,0.07
-1.38359448221853,0.07
-1.38359448221853,0.072
-1.37603466076406,0.072
-1.37603466076406,0.074
-1.30173387442639,0.074
-1.30173387442639,0.076
-1.29752206492977,0.076
-1.29752206492977,0.078
-1.28300959241595,0.078
-1.28300959241595,0.08
-1.2742189949929,0.08
-1.2742189949929,0.082
-1.18669769242923,0.082
-1.18669769242923,0.084
-1.15738237899222,0.084
-1.15738237899222,0.086
-1.14498764711663,0.086
-1.14498764711663,0.088
-1.13559252982614,0.088
-1.13559252982614,0.09
-1.13483738334584,0.09
-1.13483738334584,0.092
-1.10191487744109,0.092
-1.10191487744109,0.094
-1.09296203869422,0.094
-1.09296203869422,0.096
-1.0923569125827,0.096
-1.0923569125827,0.098
-1.0889564108868,0.098
-1.0889564108868,0.1
-1.08876413111973,0.1
-1.08876413111973,0.102
-1.07252259398298,0.102
-1.07252259398298,0.104
-1.00645059758566,0.104
-1.00645059758566,0.106
-0.989621548102029,0.106
-0.989621548102029,0.108
-0.977544593773955,0.108
-0.977544593773955,0.11
-0.964875762663915,0.11
-0.964875762663915,0.112
-0.964152918622672,0.112
-0.964152918622672,0.114
-0.917985925707173,0.114
-0.917985925707173,0.116
-0.914149818363705,0.116
-0.914149818363705,0.118
-0.902007993400739,0.118
-0.902007993400739,0.12
-0.882399960964742,0.12
-0.882399960964742,0.122
-0.882388833124211,0.122
-0.882388833124211,0.124
-0.87204725807429,0.124
-0.87204725807429,0.126
-0.857420677222658,0.126
-0.857420677222658,0.128
-0.852914243803988,0.128
-0.852914243803988,0.13
-0.845073896051825,0.13
-0.845073896051825,0.132
-0.835983167204424,0.132
-0.835983167204424,0.134
-0.832592429731123,0.134
-0.832592429731123,0.136
-0.82272432560853,0.136
-0.82272432560853,0.138
-0.82080225419076,0.138
-0.82080225419076,0.14
-0.818088637630882,0.14
-0.818088637630882,0.142
-0.812264490380995,0.142
-0.812264490380995,0.144
-0.780376579511153,0.144
-0.780376579511153,0.146
-0.778444561495983,0.146
-0.778444561495983,0.148
-0.776886163247164,0.148
-0.776886163247164,0.15
-0.772692325061809,0.15
-0.772692325061809,0.152
-0.762328219482379,0.152
-0.762328219482379,0.154
-0.732770934860932,0.154
-0.732770934860932,0.156
-0.717192824990285,0.156
-0.717192824990285,0.158
-0.71380087060478,0.158
-0.71380087060478,0.16
-0.707671915510562,0.16
-0.707671915510562,0.162
-0.70020465191071,0.162
-0.70020465191071,0.164
-0.684998663090921,0.164
-0.684998663090921,0.166
-0.680127359189813,0.166
-0.680127359189813,0.168
-0.659300948538238,0.168
-0.659300948538238,0.17
-0.647394392152124,0.17
-0.647394392152124,0.172
-0.646710417018342,0.172
-0.646710417018342,0.174
-0.64041017466699,0.174
-0.64041017466699,0.176
-0.634209249237667,0.176
-0.634209249237667,0.178
-0.631336818284879,0.178
-0.631336818284879,0.18
-0.630680914682582,0.18
-0.630680914682582,0.182
-0.629978282228238,0.182
-0.629978282228238,0.184
-0.629187358073719,0.184
-0.629187358073719,0.186
-0.627539728601531,0.186
-0.627539728601531,0.188
-0.626303038915714,0.188
-0.626303038915714,0.19
-0.609990032601906,0.19
-0.609990032601906,0.192
-0.605931320899124,0.192
-0.605931320899124,0.194
-0.600231236821746,0.194
-0.600231236821746,0.196
-0.593616455476409,0.196
-0.593616455476409,0.198
-0.592161437020003,0.198
-0.592161437020003,0.2
-0.59003936851875,0.2
-0.59003936851875,0.202
-0.588975251091797,0.202
-0.588975251091797,0.204
-0.588269759291314,0.204
-0.588269759291314,0.206
-0.582651256185895,0.206
-0.582651256185895,0.208
-0.580296610686335,0.208
-0.580296610686335,0.21
-0.567622319790793,0.21
-0.567622319790793,0.212
-0.567223848427358,0.212
-0.567223848427358,0.214
-0.563502805392952,0.214
-0.563502805392952,0.216
-0.558675885269451,0.216
-0.558675885269451,0.218
-0.551586452852747,0.218
-0.551586452852747,0.22
-0.549508197665168,0.22
-0.549508197665168,0.222
-0.539512071461564,0.222
-0.539512071461564,0.224
-0.528507118439905,0.224
-0.528507118439905,0.226
-0.528400080623361,0.226
-0.528400080623361,0.228
-0.51949587956874,0.228
-0.51949587956874,0.23
-0.518964220961498,0.23
-0.518964220961498,0.232
-0.512560187630146,0.232
-0.512560187630146,0.234
-0.50227160989721,0.234
-0.50227160989721,0.236
-0.494369949113387,0.236
-0.494369949113387,0.238
-0.484809369657586,0.238
-0.484809369657586,0.24
-0.480928227282209,0.24
-0.480928227282209,0.242
-0.472727770810344,0.242
-0.472727770810344,0.244
-0.463654031087294,0.244
-0.463654031087294,0.246
-0.458967592619519,0.246
-0.458967592619519,0.248
-0.456706503309496,0.248
-0.456706503309496,0.25
-0.455183537801373,0.25
-0.455183537801373,0.252
-0.44910150022388,0.252
-0.44910150022388,0.254
-0.418032410039302,0.254
-0.418032410039302,0.256
-0.416461959656519,0.256
-0.416461959656519,0.258
-0.412970376835033,0.258
-0.412970376835033,0.26
-0.409708415704021,0.26
-0.409708415704021,0.262
-0.409143129966607,0.262
-0.409143129966607,0.264
-0.398970143682549,0.264
-0.398970143682549,0.266
-0.394842135129758,0.266
-0.394842135129758,0.268
-0.394519828539769,0.268
-0.394519828539769,0.27
-0.387539288427962,0.27
-0.387539288427962,0.272
-0.383339457925002,0.272
-0.383339457925002,0.274
-0.382904199572309,0.274
-0.382904199572309,0.276
-0.373657789730071,0.276
-0.373657789730071,0.278
-0.373043479238434,0.278
-0.373043479238434,0.28
-0.362781370287269,0.28
-0.362781370287269,0.282
-0.361288652883331,0.282
-0.361288652883331,0.284
-0.349236541137243,0.284
-0.349236541137243,0.286
-0.348211153444808,0.286
-0.348211153444808,0.288
-0.346955262186225,0.288
-0.346955262186225,0.29
-0.34050427337973,0.29
-0.34050427337973,0.292
-0.335384851555117,0.292
-0.335384851555117,0.294
-0.331473233543018,0.294
-0.331473233543018,0.296
-0.312860797756997,0.296
-0.312860797756997,0.298
-0.301035946400434,0.298
-0.301035946400434,0.3
-0.28929342666903,0.3
-0.28929342666903,0.302
-0.288782793433741,0.302
-0.288782793433741,0.304
-0.287979883494155,0.304
-0.287979883494155,0.306
-0.279780811277139,0.306
-0.279780811277139,0.308
-0.278886052698196,0.308
-0.278886052698196,0.31
-0.278272019536959,0.31
-0.278272019536959,0.312
-0.273336345865303,0.312
-0.273336345865303,0.314
-0.265483161296065,0.314
-0.265483161296065,0.316
-0.258676276578074,0.316
-0.258676276578074,0.318
-0.253171823193943,0.318
-0.253171823193943,0.32
-0.253111162450299,0.32
-0.253111162450299,0.322
-0.251366686624892,0.322
-0.251366686624892,0.324
-0.250326365331438,0.324
-0.250326365331438,0.326
-0.247045317429991,0.326
-0.247045317429991,0.328
-0.244320903093381,0.328
-0.244320903093381,0.33
-0.243693265781507,0.33
-0.243693265781507,0.332
-0.243651747261177,0.332
-0.243651747261177,0.334
-0.23564737210762,0.334
-0.23564737210762,0.336
-0.230962627860677,0.336
-0.230962627860677,0.338
-0.221268871147032,0.338
-0.221268871147032,0.34
-0.210180126839165,0.34
-0.210180126839165,0.342
-0.207623499154168,0.342
-0.207623499154168,0.344
-0.200929810921585,0.344
-0.200929810921585,0.346
-0.185907645447327,0.346
-0.185907645447327,0.348
-0.180422964153502,0.348
-0.180422964153502,0.35
-0.173345882314783,0.35
-0.173345882314783,0.352
-0.167585183040586,0.352
-0.167585183040586,0.354
-0.165955645696721,0.354
-0.165955645696721,0.356
-0.163602691586816,0.356
-0.163602691586816,0.358
-0.163174367135774,0.358
-0.163174367135774,0.36
-0.156851286363366,0.36
-0.156851286363366,0.362
-0.156769260144336,0.362
-0.156769260144336,0.364
-0.152853699211907,0.364
-0.152853699211907,0.366
-0.151676765739597,0.366
-0.151676765739597,0.368
-0.150891909287432,0.368
-0.150891909287432,0.37
-0.150483826190876,0.37
-0.150483826190876,0.372
-0.143632665273673,0.372
-0.143632665273673,0.374
-0.142148379565009,0.374
-0.142148379565009,0.376
-0.139461169864047,0.376
-0.139461169864047,0.378
-0.130055592565675,0.378
-0.130055592565675,0.38
-0.127598664393406,0.38
-0.127598664393406,0.382
-0.127364764632979,0.382
-0.127364764632979,0.384
-0.119762102489564,0.384
-0.119762102489564,0.386
-0.114741939619068,0.386
-0.114741939619068,0.388
-0.113336260028363,0.388
-0.113336260028363,0.39
-0.111133187654833,0.39
-0.111133187654833,0.392
-0.109829744091573,0.392
-0.109829744091573,0.394
-0.109561263566466,0.394
-0.109561263566466,0.396
-0.108594340729626,0.396
-0.108594340729626,0.398
-0.10615987462943,0.398
-0.10615987462943,0.4
-0.105232961808865,0.4
-0.105232961808865,0.402
-0.10060825511432,0.402
-0.10060825511432,0.404
-0.0929015305739894,0.404
-0.0929015305739894,0.406
-0.0906135999940341,0.406
-0.0906135999940341,0.408
-0.0897689427704446,0.408
-0.0897689427704446,0.41
-0.0884042666769727,0.41
-0.0884042666769727,0.412
-0.0881896170690949,0.412
-0.0881896170690949,0.414
-0.086788206212246,0.414
-0.086788206212246,0.416
-0.0850444026447531,0.416
-0.0850444026447531,0.418
-0.0849626446566767,0.418
-0.0849626446566767,0.42
-0.0847259273147766,0.42
-0.0847259273147766,0.422
-0.0816291711044642,0.422
-0.0816291711044642,0.424
-0.0792677188030909,0.424
-0.0792677188030909,0.426
-0.0735418548673141,0.426
-0.0735418548673141,0.428
-0.0734560930014833,0.428
-0.0734560930014833,0.43
-0.0720635914538281,0.43
-0.0720635914538281,0.432
-0.0697193051068617,0.432
-0.0697193051068617,0.434
-0.0683417314364863,0.434
-0.0683417314364863,0.436
-0.0677903056769758,0.436
-0.0677903056769758,0.438
-0.065882891105258,0.438
-0.065882891105258,0.44
-0.0657409944629848,0.44
-0.0657409944629848,0.442
-0.0499349882764189,0.442
-0.0499349882764189,0.444
-0.0490465760827917,0.444
-0.0490465760827917,0.446
-0.0473534855448209,0.446
-0.0473534855448209,0.448
-0.0458038231312963,0.448
-0.0458038231312963,0.45
-0.0455106869001999,0.45
-0.0455106869001999,0.452
-0.0447655757765741,0.452
-0.0447655757765741,0.454
-0.0408499773029254,0.454
-0.0408499773029254,0.456
-0.0387438551232082,0.456
-0.0387438551232082,0.458
-0.0326232258727275,0.458
-0.0326232258727275,0.46
-0.0266067826890254,0.46
-0.0266067826890254,0.462
-0.0248876025654322,0.462
-0.0248876025654322,0.464
-0.0218052308983197,0.464
-0.0218052308983197,0.466
-0.0211809551893044,0.466
-0.0211809551893044,0.468
-0.0193329542818496,0.468
-0.0193329542818496,0.47
-0.0185226974578127,0.47
-0.0185226974578127,0.472
-0.00712731632057781,0.472
-0.00712731632057781,0.474
-0.00572825425420577,0.474
-0.00572825425420577,0.476
-0.00449832857852359,0.476
-0.00449832857852359,0.478
-0.00190245632565091,0.478
-0.00190245632565091,0.48
-0.000834211783978825,0.48
-0.000834211783978825,0.482
0.00242032852962151,0.482
0.00242032852962151,0.484
0.00273147103677416,0.484
0.00273147103677416,0.486
0.00831881831470052,0.486
0.00831881831470052,0.488
0.0127929350217004,0.488
0.0127929350217004,0.49
0.0142277221493383,0.49
0.0142277221493383,0.492
0.0216234172846563,0.492
0.0216234172846563,0.494
0.021727726502334,0.494
0.021727726502334,0.496
0.0244960411233155,0.496
0.0244960411233155,0.498
0.0245809073517354,0.498
0.0245809073517354,0.5
0.0256129276734664,0.5
0.0256129276734664,0.502
0.0275357082703144,0.502
0.0275357082703144,0.504
0.0277791530930936,0.504
0.0277791530930936,0.506
0.0292663754240137,0.506
0.0292663754240137,0.508
0.0322951442436143,0.508
0.0322951442436143,0.51
0.032468112728411,0.51
0.032468112728411,0.512
0.0425365607001627,0.512
0.0425365607001627,0.514
0.0457209061488396,0.514
0.0457209061488396,0.516
0.0527340405783368,0.516
0.0527340405783368,0.518
0.0553103620822591,0.518
0.0553103620822591,0.52
0.0586973114475126,0.52
0.0586973114475126,0.522
0.0617078275504689,0.522
0.0617078275504689,0.524
0.0622658984402005,0.524
0.0622658984402005,0.526
0.0649276342302997,0.526
0.0649276342302997,0.528
0.0706694489878816,0.528
0.0706694489878816,0.53
0.0760647595563652,0.53
0.0760647595563652,0.532
0.0763470322482199,0.532
0.0763470322482199,0.534
0.077223353203543,0.534
0.077223353203543,0.536
0.102187273101435,0.536
0.102187273101435,0.538
0.103366886059503,0.538
0.103366886059503,0.54
0.104567486309042,0.54
0.104567486309042,0.542
0.107897926793506,0.542
0.107897926793506,0.544
0.115691232325604,0.544
0.115691232325604,0.546
0.121208634964529,0.546
0.121208634964529,0.548
0.133610194086783,0.548
0.133610194086783,0.55
0.133691881117072,0.55
0.133691881117072,0.552
0.138444467683909,0.552
0.138444467683909,0.554
0.143018566439452,0.554
0.143018566439452,0.556
0.143786597433292,0.556
0.143786597433292,0.558
0.146513373818976,0.558
0.146513373818976,0.56
0.151235716437347,0.56
0.151235716437347,0.562
0.152123933541679,0.562
0.152123933541679,0.564
0.153475111830685,0.564
0.153475111830685,0.566
0.154691608026501,0.566
0.154691608026501,0.568
0.15544332813878,0.568
0.15544332813878,0.57
0.158549995927485,0.57
0.158549995927485,0.572
0.169360679781177,0.572
0.169360679781177,0.574
0.172215979113245,0.574
0.172215979113245,0.576
0.172985812594437,0.576
0.172985812594437,0.578
0.176380415971469,0.578
0.176380415971469,0.58
0.180306555251112,0.58
0.180306555251112,0.582
0.181249353341207,0.582
0.181249353341207,0.584
0.190525938052509,0.584
0.190525938052509,0.586
0.191635169227534,0.586
0.191635169227534,0.588
0.198798474008922,0.588
0.198798474008922,0.59
0.199337242316919,0.59
0.199337242316919,0.592
0.200364019859048,0.592
0.200364019859048,0.594
0.200683433065716,0.594
0.200683433065716,0.596
0.20811600816192,0.596
0.20811600816192,0.598
0.210287478532838,0.598
0.210287478532838,0.6
0.213734308931659,0.6
0.213734308931659,0.602
0.215532587650406,0.602
0.215532587650406,0.604
0.21681532178735,0.604
0.21681532178735,0.606
0.218742256693904,0.606
0.218742256693904,0.608
0.221262369482889,0.608
0.221262369482889,0.61
0.222368815168034,0.61
0.222368815168034,0.612
0.223556643431493,0.612
0.223556643431493,0.614
0.228081669449707,0.614
0.228081669449707,0.616
0.233533855738732,0.616
0.233533855738732,0.618
0.238609054749515,0.618
0.238609054749515,0.62
0.241855130556367,0.62
0.241855130556367,0.622
0.243774963174318,0.622
0.243774963174318,0.624
0.244057933778549,0.624
0.244057933778549,0.626
0.257174865350082,0.626
0.257174865350082,0.628
0.260999495293394,0.628
0.260999495293394,0.63
0.261267752060704,0.63
0.261267752060704,0.632
0.262517372812343,0.632
0.262517372812343,0.634
0.270755126419101,0.634
0.270755126419101,0.636
0.27086367328148,0.636
0.27086367328148,0.638
0.278937312347406,0.638
0.278937312347406,0.64
0.283022805929883,0.64
0.283022805929883,0.642
0.287705239897221,0.642
0.287705239897221,0.644
0.291571651721287,0.644
0.291571651721287,0.646
0.293893648592565,0.646
0.293893648592565,0.648
0.296292173962855,0.648
0.296292173962855,0.65
0.298079435594514,0.65
0.298079435594514,0.652
0.302595118445116,0.652
0.302595118445116,0.654
0.303833477576631,0.654
0.303833477576631,0.656
0.305355065090558,0.656
0.305355065090558,0.658
0.310605101101698,0.658
0.310605101101698,0.66
0.310750657465315,0.66
0.310750657465315,0.662
0.318848851190411,0.662
0.318848851190411,0.664
0.322724776702039,0.664
0.322724776702039,0.666
0.327916459005657,0.666
0.327916459005657,0.668
0.330412899404497,0.668
0.330412899404497,0.67
0.346516610951152,0.67
0.346516610951152,0.672
0.347966535572332,0.672
0.347966535572332,0.674
0.354347032110172,0.674
0.354347032110172,0.676
0.356282160347164,0.676
0.356282160347164,0.678
0.363364800134288,0.678
0.363364800134288,0.68
0.363746497436182,0.68
0.363746497436182,0.682
0.363977251096971,0.682
0.363977251096971,0.684
0.381435494831946,0.684
0.381435494831946,0.686
0.38259974359675,0.686
0.38259974359675,0.688
0.383472183240473,0.688
0.383472183240473,0.69
0.384752946246976,0.69
0.384752946246976,0.692
0.385011474738282,0.692
0.385011474738282,0.694
0.388775351131925,0.694
0.388775351131925,0.696
0.391020227167087,0.696
0.391020227167087,0.698
0.396323766647735,0.698
0.396323766647735,0.7
0.399346297263963,0.7
0.399346297263963,0.702
0.402808783280414,0.702
0.402808783280414,0.704
0.406594037130895,0.704
0.406594037130895,0.706
0.409612778261113,0.706
0.409612778261113,0.708
0.414075790184899,0.708
0.414075790184899,0.71
0.421687314545284,0.71
0.421687314545284,0.712
0.423506887182391,0.712
0.423506887182391,0.714
0.424736113093309,0.714
0.424736113093309,0.716
0.430943527498181,0.716
0.430943527498181,0.718
0.441379574586979,0.718
0.441379574586979,0.72
0.442086833032851,0.72
0.442086833032851,0.722
0.442328488072672,0.722
0.442328488072672,0.724
0.448596495417999,0.724
0.448596495417999,0.726
0.454819732235619,0.726
0.454819732235619,0.728
0.455152645095851,0.728
0.455152645095851,0.73
0.45941860295647,0.73
0.45941860295647,0.732
0.461867595320901,0.732
0.461867595320901,0.734
0.464867271880498,0.734
0.464867271880498,0.736
0.467054915966914,0.736
0.467054915966914,0.738
0.475643783769193,0.738
0.475643783769193,0.74
0.477742518982734,0.74
0.477742518982734,0.742
0.481520914238663,0.742
0.481520914238663,0.744
0.503584232950179,0.744
0.503584232950179,0.746
0.509940838678376,0.746
0.509940838678376,0.748
0.512828739599906,0.748
0.512828739599906,0.75
0.514477501724574,0.75
0.514477501724574,0.752
0.51944302442267,0.752
0.51944302442267,0.754
0.521709173944314,0.754
0.521709173944314,0.756
0.521767038428551,0.756
0.521767038428551,0.758
0.531150608572025,0.758
0.531150608572025,0.76
0.536104841044418,0.76
0.536104841044418,0.762
0.538345341016191,0.762
0.538345341016191,0.764
0.539742914820312,0.764
0.539742914820312,0.766
0.554073013102552,0.766
0.554073013102552,0.768
0.564177597129657,0.768
0.564177597129657,0.77
0.564214804866231,0.77
0.564214804866231,0.772
0.569883936950404,0.772
0.569883936950404,0.774
0.574817856609318,0.774
0.574817856609318,0.776
0.585599940059809,0.776
0.585599940059809,0.778
0.596091307860027,0.778
0.596091307860027,0.78
0.603729087791884,0.78
0.603729087791884,0.782
0.612754124599457,0.782
0.612754124599457,0.784
0.617221222602535,0.784
0.617221222602535,0.786
0.618584096434582,0.786
0.618584096434582,0.788
0.626029996416597,0.788
0.626029996416597,0.79
0.626114360937324,0.79
0.626114360937324,0.792
0.634452874913706,0.792
0.634452874913706,0.794
0.640059869368984,0.794
0.640059869368984,0.796
0.643297922090301,0.796
0.643297922090301,0.798
0.6447143395092,0.798
0.6447143395092,0.8
0.652767329916772,0.8
0.652767329916772,0.802
0.65848203803362,0.802
0.65848203803362,0.804
0.660526875632101,0.804
0.660526875632101,0.806
0.666996361463998,0.806
0.666996361463998,0.808
0.671485476658754,0.808
0.671485476658754,0.81
0.673949369891945,0.81
0.673949369891945,0.812
0.68026412383635,0.812
0.68026412383635,0.814
0.683492997207273,0.814
0.683492997207273,0.816
0.68626617154914,0.816
0.68626617154914,0.818
0.687847402680092,0.818
0.687847402680092,0.82
0.695305887965492,0.82
0.695305887965492,0.822
0.703196402301795,0.822
0.703196402301795,0.824
0.708509221870929,0.824
0.708509221870929,0.826
0.725917188022586,0.826
0.725917188022586,0.828
0.733643428427263,0.828
0.733643428427263,0.83
0.742571429820089,0.83
0.742571429820089,0.832
0.745004432614539,0.832
0.745004432614539,0.834
0.759443329690079,0.834
0.759443329690079,0.836
0.769880355737827,0.836
0.769880355737827,0.838
0.77761450654708,0.838
0.77761450654708,0.84
0.77847605828322,0.84
0.77847605828322,0.842
0.788425885099968,0.842
0.788425885099968,0.844
0.794632317808259,0.844
0.794632317808259,0.846
0.799551157853226,0.846
0.799551157853226,0.848
0.816143038919813,0.848
0.816143038919813,0.85
0.823376364771089,0.85
0.823376364771089,0.852
0.826111641343665,0.852
0.826111641343665,0.854
0.86258645015433,0.854
0.86258645015433,0.856
0.864115119285224,0.856
0.864115119285224,0.858
0.883474472725313,0.858
0.883474472725313,0.86
0.885185190597973,0.86
0.885185190597973,0.862
0.892475073785826,0.862
0.892475073785826,0.864
0.914618457902222,0.864
0.914618457902222,0.866
0.930718821228005,0.866
0.930718821228005,0.868
0.942718026396634,0.868
0.942718026396634,0.87
0.943640572666474,0.87
0.943640572666474,0.872
0.951753122164242,0.872
0.951753122164242,0.874
0.958823007498215,0.874
0.958823007498215,0.876
0.969338116102733,0.876
0.969338116102733,0.878
0.977049497479807,0.878
0.977049497479807,0.88
0.985702135050561,0.88
0.985702135050561,0.882
0.993407490543469,0.882
0.993407490543469,0.884
1.00405050518272,0.884
1.00405050518272,0.886
1.00878986763374,0.886
1.00878986763374,0.888
1.0094166095284,0.888
1.0094166095284,0.89
1.01143544605612,0.89
1.01143544605612,0.892
1.04452929024669,0.892
1.04452929024669,0.894
1.08151805555832,0.894
1.08151805555832,0.896
1.08249697272865,0.896
1.08249697272865,0.898
1.08401940831365,0.898
1.08401940831365,0.9
1.08798325581206,0.9
1.08798325581206,0.902
1.10063240260524,0.902
1.10063240260524,0.904
1.12583113625607,0.904
1.12583113625607,0.906
1.12728241676187,0.906
1.12728241676187,0.908
1.12868961503779,0.908
1.12868961503779,0.91
1.13072626582931,0.91
1.13072626582931,0.912
1.15239002840021,0.912
1.15239002840021,0.914
1.1763253998554,0.914
1.1763253998554,0.916
1.17871822286717,0.916
1.17871822286717,0.918
1.19081343080151,0.918
1.19081343080151,0.92
1.19272661532887,0.92
1.19272661532887,0.922
1.19533023172548,0.922
1.19533023172548,0.924
1.20243293549657,0.924
1.20243293549657,0.926
1.20416337345149,0.926
1.20416337345149,0.928
1.26740331243345,0.928
1.26740331243345,0.93
1.27166791818785,0.93
1.27166791818785,0.932
1.33809174207034,0.932
1.33809174207034,0.934
1.34770136322733,0.934
1.34770136322733,0.936
1.36326510842086,0.936
1.36326510842086,0.938
1.38057215901655,0.938
1.38057215901655,0.94
1.48224329878,0.94
1.48224329878,0.942
1.49591065670468,0.942
1.49591065670468,0.944
1.69240918720379,0.944
1.69240918720379,0.946
1.82239854284479,0.946
1.82239854284479,0.948
1.90135244002415,0.948
1.90135244002415,0.95
1.98326900527707,0.95
1.98326900527707,0.952
2.12440769927235,0.952
2.12440769927235,0.954
3.05137093601465,0.954
3.05137093601465,0.956
5.30391856605343,0.956
5.30391856605343,0.958
6.3475373870424,0.958
6.3475373870424,0.96
8.29093082114412,0.96
8.29093082114412,0.962
9.6000407442742,0.962
9.6000407442742,0.964
11.0344339616469,0.964
11.0344339616469,0.966
14.5193527092196,0.966
14.5193527092196,0.968
15.2918139905541,0.968
15.2918139905541,0.97
22.5729067942913,0.97
22.5729067942913,0.972
23.1916240776428,0.972
23.1916240776428,0.974
24.0782849824915,0.974
24.0782849824915,0.976
27.6556897301141,0.976
27.6556897301141,0.978
37.3358383669328,0.978
37.3358383669328,0.98
42.9468066108923,0.98
42.9468066108923,0.982
43.8809585697531,0.982
43.8809585697531,0.984
47.0526841129569,0.984
47.0526841129569,0.986
50.3259543347093,0.986
50.3259543347093,0.988
50.8634928988035,0.988
50.8634928988035,0.99
54.1622805202281,0.99
54.1622805202281,0.992
64.805581064399,0.992
64.805581064399,0.994
67.8972377918404,0.994
67.8972377918404,0.996
137.481689105179,0.996
137.481689105179,0.998
168.308734889258,0.998
168.308734889258,1
Inf,1


==> new_results/fig56_with_relion/relion_psi_3400.dat <==
x,y
-180,0
-178.99721448468,0
-177.994428969359,0
-176.991643454039,0
-175.988857938719,0
-174.986072423398,0
-173.983286908078,0
-172.980501392758,0
-171.977715877437,0
-170.974930362117,0
-169.972144846797,0
-168.969359331476,0
-167.966573816156,0
-166.963788300836,0
-165.961002785515,0
-164.958217270195,0
-163.955431754875,0
-162.952646239554,0
-161.949860724234,0
-160.947075208914,0
-159.944289693593,0
-158.941504178273,0
-157.938718662953,0
-156.935933147632,0
-155.933147632312,0
-154.930362116992,0
-153.927576601671,0
-152.924791086351,0
-151.922005571031,0
-150.91922005571,0
-149.91643454039,0
-148.91364902507,0
-147.910863509749,0
-146.908077994429,0
-145.905292479109,0
-144.902506963788,0
-143.899721448468,0
-142.896935933148,0
-141.894150417827,0
-140.891364902507,0
-139.888579387187,0
-138.885793871866,0
-137.883008356546,0
-136.880222841226,0
-135.877437325905,0
-134.874651810585,0
-133.871866295265,0
-132.869080779944,0
-131.866295264624,0
-130.863509749304,0
-129.860724233983,0
-128.857938718663,0
-127.855153203343,0
-126.852367688022,0
-125.849582172702,0
-124.846796657382,0
-123.844011142061,0
-122.841225626741,0
-121.838440111421,0
-120.8356545961,0
-119.83286908078,0
-118.83008356546,0
-117.827298050139,0
-116.824512534819,0
-115.821727019499,0
-114.818941504178,0
-113.816155988858,0
-112.813370473538,0
-111.810584958217,0
-110.807799442897,0
-109.805013927577,0
-108.802228412256,0
-107.799442896936,0
-106.796657381616,0
-105.793871866295,0
-104.791086350975,0
-103.788300835655,0
-102.785515320334,0
-101.782729805014,0
-100.779944289694,0
-99.7771587743733,0
-98.7743732590529,0
-97.7715877437326,0
-96.7688022284123,0
-95.7660167130919,0
-94.7632311977716,0
-93.7604456824512,0
-92.7576601671309,0
-91.7548746518106,0
-90.7520891364903,0
-89.7493036211699,0
-88.7465181058496,0
-87.7437325905292,0
-86.7409470752089,0
-85.7381615598886,0
-84.7353760445682,0
-83.7325905292479,0
-82.7298050139276,0
-81.7270194986072,0
-80.7242339832869,0
-79.7214484679666,0
-78.7186629526462,0
-77.7158774373259,0
-76.7130919220056,0
-75.7103064066852,0
-74.7075208913649,0
-73.7047353760446,0
-72.7019498607242,0
-71.6991643454039,0
-70.6963788300836,0
-69.6935933147632,0
-68.6908077994429,0
-67.6880222841226,0
-66.6852367688022,0
-65.6824512534819,0
-64.6796657381616,0
-63.6768802228412,0
-62.6740947075209,0
-61.6713091922006,0
-60.6685236768802,0
-59.6657381615599,0
-58.6629526462396,0
-57.6601671309192,0
-56.6573816155989,0
-55.6545961002786,0
-54.6518105849582,0
-53.6490250696379,0
-52.6462395543175,0
-51.6434540389972,0
-50.6406685236769,0
-49.6378830083565,0.002
-48.6350974930362,0
-47.6323119777159,0
-46.6295264623955,0
-45.6267409470752,0
-44.6239554317549,0
-43.6211699164346,0
-42.6183844011142,0
-41.6155988857939,0
-40.6128133704735,0.002
-39.6100278551532,0
-38.6072423398329,0
-37.6044568245125,0
-36.6016713091922,0
-35.5988857938719,0
-34.5961002785515,0
-33.5933147632312,0
-32.5905292479109,0
-31.5877437325905,0
-30.5849582172702,0
-29.5821727019499,0
-28.5793871866295,0
-27.5766016713092,0
-26.5738161559889,0
-25.5710306406685,0
-24.5682451253482,0
-23.5654596100279,0.002
-22.5626740947075,0.002
-21.5598885793872,0.002
-20.5571030640669,0
-19.5543175487465,0
-18.5515320334262,0
-17.5487465181058,0
-16.5459610027855,0
-15.5431754874652,0
-14.5403899721449,0
-13.5376044568245,0
-12.5348189415042,0
-11.5320334261839,0
-10.5292479108635,0.002
-9.52646239554318,0
-8.52367688022284,0
-7.5208913649025,0.002
-6.51810584958218,0.002
-5.51532033426184,0.006
-4.5125348189415,0.006
-3.50974930362116,0.034
-2.50696378830082,0.094
-1.50417827298051,0.2
-0.50139275766017,0.314
0.50139275766017,0.212
1.50417827298051,0.072
2.50696378830082,0.02
3.50974930362116,0.002
4.5125348189415,0.004
5.51532033426184,0.002
6.51810584958218,0.004
7.5208913649025,0
8.52367688022284,0
9.52646239554318,0
10.5292479108635,0
11.5320334261839,0
12.5348189415042,0
13.5376044568245,0.002
14.5403899721449,0
15.5431754874652,0.002
16.5459610027855,0
17.5487465181058,0.002
18.5515320334262,0
19.5543175487465,0
20.5571030640669,0
21.5598885793872,0
22.5626740947075,0
23.5654596100279,0
24.5682451253482,0
25.5710306406685,0
26.5738161559889,0
27.5766016713092,0
28.5793871866295,0
29.5821727019499,0
30.5849582172702,0
31.5877437325905,0.002
32.5905292479109,0
33.5933147632312,0
34.5961002785515,0
35.5988857938719,0
36.6016713091922,0
37.6044568245125,0
38.6072423398329,0
39.6100278551532,0
40.6128133704735,0.002
41.6155988857939,0
42.6183844011142,0
43.6211699164346,0
44.6239554317549,0
45.6267409470752,0
46.6295264623955,0
47.6323119777159,0
48.6350974930362,0
49.6378830083565,0
50.6406685236769,0
51.6434540389972,0
52.6462395543176,0
53.6490250696379,0
54.6518105849582,0
55.6545961002786,0
56.6573816155989,0
57.6601671309192,0
58.6629526462395,0
59.6657381615599,0
60.6685236768802,0
61.6713091922006,0
62.6740947075209,0
63.6768802228412,0
64.6796657381616,0
65.6824512534819,0
66.6852367688022,0
67.6880222841226,0
68.6908077994429,0
69.6935933147632,0
70.6963788300836,0
71.6991643454039,0
72.7019498607242,0
73.7047353760446,0
74.7075208913649,0
75.7103064066852,0
76.7130919220056,0
77.7158774373259,0
78.7186629526462,0
79.7214484679666,0
80.7242339832869,0
81.7270194986073,0
82.7298050139276,0
83.7325905292479,0
84.7353760445682,0
85.7381615598886,0
86.7409470752089,0
87.7437325905292,0
88.7465181058496,0
89.7493036211699,0
90.7520891364903,0
91.7548746518106,0
92.7576601671309,0
93.7604456824512,0
94.7632311977716,0
95.7660167130919,0
96.7688022284123,0
97.7715877437326,0
98.7743732590529,0
99.7771587743733,0
100.779944289694,0
101.782729805014,0
102.785515320334,0
103.788300835655,0
104.791086350975,0
105.793871866295,0
106.796657381616,0
107.799442896936,0
108.802228412256,0
109.805013927577,0
110.807799442897,0
111.810584958217,0
112.813370473538,0
113.816155988858,0
114.818941504178,0
115.821727019499,0
116.824512534819,0
117.827298050139,0
118.83008356546,0
119.83286908078,0
120.8356545961,0
121.838440111421,0
122.841225626741,0
123.844011142061,0
124.846796657382,0
125.849582172702,0
126.852367688022,0
127.855153203343,0
128.857938718663,0
129.860724233983,0
130.863509749304,0
131.866295264624,0
132.869080779944,0
133.871866295265,0
134.874651810585,0
135.877437325905,0
136.880222841226,0
137.883008356546,0
138.885793871866,0
139.888579387187,0
140.891364902507,0
141.894150417827,0
142.896935933148,0
143.899721448468,0
144.902506963788,0
145.905292479109,0.002
146.908077994429,0
147.910863509749,0
148.91364902507,0
149.91643454039,0
150.91922005571,0
151.922005571031,0
152.924791086351,0
153.927576601671,0
154.930362116992,0
155.933147632312,0
156.935933147632,0
157.938718662953,0
158.941504178273,0
159.944289693593,0
160.947075208914,0
161.949860724234,0
162.952646239554,0
163.955431754875,0
164.958217270195,0.002
165.961002785515,0
166.963788300836,0
167.966573816156,0
168.969359331476,0
169.972144846797,0
170.974930362117,0
171.977715877437,0
172.980501392758,0
173.983286908078,0
174.986072423398,0
175.988857938719,0
176.991643454039,0
177.994428969359,0
178.99721448468,0
180,0


==> new_results/fig56_with_relion/relion_psi_3400_cdf.dat <==
x,y
-Inf,0
-51.8479668802242,0
-51.8479668802242,0.002
-22.4870574682208,0.002
-22.4870574682208,0.004
-14.0711968542758,0.004
-14.0711968542758,0.006
-7.380931358855,0.006
-7.380931358855,0.008
-6.70864998224662,0.008
-6.70864998224662,0.01
-6.53762463377166,0.01
-6.53762463377166,0.012
-6.08163412027876,0.012
-6.08163412027876,0.014
-5.95396283143714,0.014
-5.95396283143714,0.016
-5.20485280382172,0.016
-5.20485280382172,0.018
-4.94862138648034,0.018
-4.94862138648034,0.02
-4.58427767999541,0.02
-4.58427767999541,0.022
-4.45623935119795,0.022
-4.45623935119795,0.024
-4.44817314629197,0.024
-4.44817314629197,0.026
-4.4160739689388,0.026
-4.4160739689388,0.028
-4.24352686432894,0.028
-4.24352686432894,0.03
-3.7801804976609,0.03
-3.7801804976609,0.032
-3.62629445837229,0.032
-3.62629445837229,0.034
-3.54033699551713,0.034
-3.54033699551713,0.036
-3.29555995961563,0.036
-3.29555995961563,0.038
-3.19602611582712,0.038
-3.19602611582712,0.04
-2.96971741533625,0.04
-2.96971741533625,0.042
-2.94514228484212,0.042
-2.94514228484212,0.044
-2.92222905635615,0.044
-2.92222905635615,0.046
-2.81692691344002,0.046
-2.81692691344002,0.048
-2.69264182518341,0.048
-2.69264182518341,0.05
-2.61151685832115,0.05
-2.61151685832115,0.052
-2.55017501263626,0.052
-2.55017501263626,0.054
-2.5051366564814,0.054
-2.5051366564814,0.056
-2.49526258237052,0.056
-2.49526258237052,0.058
-2.47743794278529,0.058
-2.47743794278529,0.06
-2.46440048307574,0.06
-2.46440048307574,0.062
-2.43535009948056,0.062
-2.43535009948056,0.064
-2.42627853720194,0.064
-2.42627853720194,0.066
-2.36304530806441,0.066
-2.36304530806441,0.068
-2.35623902198313,0.068
-2.35623902198313,0.07
-2.33143556081972,0.07
-2.33143556081972,0.072
-2.31426810881226,0.072
-2.31426810881226,0.074
-2.27905471817655,0.074
-2.27905471817655,0.076
-2.25124725374522,0.076
-2.25124725374522,0.078
-2.20089457135492,0.078
-2.20089457135492,0.08
-2.11584993875721,0.08
-2.11584993875721,0.082
-2.11451426302476,0.082
-2.11451426302476,0.084
-2.09892858182151,0.084
-2.09892858182151,0.086
-2.09585237013351,0.086
-2.09585237013351,0.088
-2.03119719016997,0.088
-2.03119719016997,0.09
-2.00735219377207,0.09
-2.00735219377207,0.092
-2.0062845859764,0.092
-2.0062845859764,0.094
-2.00416052707414,0.094
-2.00416052707414,0.096
-1.97147451008169,0.096
-1.97147451008169,0.098
-1.95163646899607,0.098
-1.95163646899607,0.1
-1.91614011198493,0.1
-1.91614011198493,0.102
-1.87329590903789,0.102
-1.87329590903789,0.104
-1.85661696233248,0.104
-1.85661696233248,0.106
-1.83459361658993,0.106
-1.83459361658993,0.108
-1.77500101454032,0.108
-1.77500101454032,0.11
-1.75853706197894,0.11
-1.75853706197894,0.112
-1.75198690597267,0.112
-1.75198690597267,0.114
-1.75076819468205,0.114
-1.75076819468205,0.116
-1.74103448989009,0.116
-1.74103448989009,0.118
-1.69944217167273,0.118
-1.69944217167273,0.12
-1.6880997933622,0.12
-1.6880997933622,0.122
-1.66844129761426,0.122
-1.66844129761426,0.124
-1.66293604558847,0.124
-1.66293604558847,0.126
-1.65617034164467,0.126
-1.65617034164467,0.128
-1.64962929956534,0.128
-1.64962929956534,0.13
-1.63889296065639,0.13
-1.63889296065639,0.132
-1.6332006075624,0.132
-1.6332006075624,0.134
-1.63108820864011,0.134
-1.63108820864011,0.136
-1.63017812783463,0.136
-1.63017812783463,0.138
-1.6271001749791,0.138
-1.6271001749791,0.14
-1.62369166097868,0.14
-1.62369166097868,0.142
-1.61211886259922,0.142
-1.61211886259922,0.144
-1.60750308714836,0.144
-1.60750308714836,0.146
-1.59454104603875,0.146
-1.59454104603875,0.148
-1.58244370119802,0.148
-1.58244370119802,0.15
-1.57720109348548,0.15
-1.57720109348548,0.152
-1.57409295546668,0.152
-1.57409295546668,0.154
-1.56855974902328,0.154
-1.56855974902328,0.156
-1.56823489215925,0.156
-1.56823489215925,0.158
-1.52729013574973,0.158
-1.52729013574973,0.16
-1.49398035027917,0.16
-1.49398035027917,0.162
-1.48705810715167,0.162
-1.48705810715167,0.164
-1.45878317377307,0.164
-1.45878317377307,0.166
-1.42165888086026,0.166
-1.42165888086026,0.168
-1.41267802700199,0.168
-1.41267802700199,0.17
-1.38322818279486,0.17
-1.38322818279486,0.172
-1.37928038635505,0.172
-1.37928038635505,0.174
-1.37927928973966,0.174
-1.37927928973966,0.176
-1.37604937345818,0.176
-1.37604937345818,0.178
-1.3676050178496,0.178
-1.3676050178496,0.18
-1.36164746213296,0.18
-1.36164746213296,0.182
-1.35371471235958,0.182
-1.35371471235958,0.184
-1.34566895362497,0.184
-1.34566895362497,0.186
-1.34124519378191,0.186
-1.34124519378191,0.188
-1.32898755632257,0.188
-1.32898755632257,0.19
-1.32663403125084,0.19
-1.32663403125084,0.192
-1.32600473477117,0.192
-1.32600473477117,0.194
-1.30901397989311,0.194
-1.30901397989311,0.196
-1.30086529365298,0.196
-1.30086529365298,0.198
-1.29143384084398,0.198
-1.29143384084398,0.2
-1.27422714437802,0.2
-1.27422714437802,0.202
-1.25908495827294,0.202
-1.25908495827294,0.204
-1.25513045014515,0.204
-1.25513045014515,0.206
-1.24431930979697,0.206
-1.24431930979697,0.208
-1.23218139284697,0.208
-1.23218139284697,0.21
-1.19343318145411,0.21
-1.19343318145411,0.212
-1.1049617865728,0.212
-1.1049617865728,0.214
-1.10063840091291,0.214
-1.10063840091291,0.216
-1.06111164707875,0.216
-1.06111164707875,0.218
-1.05088090019936,0.218
-1.05088090019936,0.22
-1.03035653014433,0.22
-1.03035653014433,0.222
-1.0234714555445,0.222
-1.0234714555445,0.224
-1.01629680956872,0.224
-1.01629680956872,0.226
-1.01529727970791,0.226
-1.01529727970791,0.228
-1.01214807947024,0.228
-1.01214807947024,0.23
-1.00212837568352,0.23
-1.00212837568352,0.232
-0.987693789945979,0.232
-0.987693789945979,0.234
-0.976727366331204,0.234
-0.976727366331204,0.236
-0.943975454520205,0.236
-0.943975454520205,0.238
-0.940229513523133,0.238
-0.940229513523133,0.24
-0.915111532307275,0.24
-0.915111532307275,0.242
-0.898392972850786,0.242
-0.898392972850786,0.244
-0.897852509362709,0.244
-0.897852509362709,0.246
-0.890915454883503,0.246
-0.890915454883503,0.248
-0.871119169391477,0.248
-0.871119169391477,0.25
-0.864328553444011,0.25
-0.864328553444011,0.252
-0.863625870427201,0.252
-0.863625870427201,0.254
-0.85717190786756,0.254
-0.85717190786756,0.256
-0.823275576697881,0.256
-0.823275576697881,0.258
-0.812651089997643,0.258
-0.812651089997643,0.26
-0.809902565684069,0.26
-0.809902565684069,0.262
-0.797852270801684,0.262
-0.797852270801684,0.264
-0.796041624203212,0.264
-0.796041624203212,0.266
-0.781904989059099,0.266
-0.781904989059099,0.268
-0.779853233074505,0.268
-0.779853233074505,0.27
-0.778909963731479,0.27
-0.778909963731479,0.272
-0.778074252144336,0.272
-0.778074252144336,0.274
-0.777232812020941,0.274
-0.777232812020941,0.276
-0.777068773258851,0.276
-0.777068773258851,0.278
-0.761104593381219,0.278
-0.761104593381219,0.28
-0.760191274391332,0.28
-0.760191274391332,0.282
-0.757967515523148,0.282
-0.757967515523148,0.284
-0.757446039906426,0.284
-0.757446039906426,0.286
-0.749362558190057,0.286
-0.749362558190057,0.288
-0.746926561722603,0.288
-0.746926561722603,0.29
-0.72475389533264,0.29
-0.72475389533264,0.292
-0.712641452853372,0.292
-0.712641452853372,0.294
-0.704598308811614,0.294
-0.704598308811614,0.296
-0.695400285362533,0.296
-0.695400285362533,0.298
-0.690360072851888,0.298
-0.690360072851888,0.3
-0.688161844623255,0.3
-0.688161844623255,0.302
-0.682074606081869,0.302
-0.682074606081869,0.304
-0.658102388448754,0.304
-0.658102388448754,0.306
-0.656540783278655,0.306
-0.656540783278655,0.308
-0.65245365347306,0.308
-0.65245365347306,0.31
-0.639859235004914,0.31
-0.639859235004914,0.312
-0.638176761441002,0.312
-0.638176761441002,0.314
-0.630411135741667,0.314
-0.630411135741667,0.316
-0.621458486237043,0.316
-0.621458486237043,0.318
-0.611998631845736,0.318
-0.611998631845736,0.32
-0.610652621691941,0.32
-0.610652621691941,0.322
-0.606469687132677,0.322
-0.606469687132677,0.324
-0.592823146402452,0.324
-0.592823146402452,0.326
-0.590844926422177,0.326
-0.590844926422177,0.328
-0.588528590281098,0.328
-0.588528590281098,0.33
-0.583416013193435,0.33
-0.583416013193435,0.332
-0.58315701879665,0.332
-0.58315701879665,0.334
-0.581382631696908,0.334
-0.581382631696908,0.336
-0.580221291597468,0.336
-0.580221291597468,0.338
-0.570791738485411,0.338
-0.570791738485411,0.34
-0.564191315860796,0.34
-0.564191315860796,0.342
-0.55908975023101,0.342
-0.55908975023101,0.344
-0.552916716131117,0.344
-0.552916716131117,0.346
-0.532641720374786,0.346
-0.532641720374786,0.348
-0.531489709694597,0.348
-0.531489709694597,0.35
-0.515990338707581,0.35
-0.515990338707581,0.352
-0.510101070449423,0.352
-0.510101070449423,0.354
-0.502193426439092,0.354
-0.502193426439092,0.356
-0.499719397912827,0.356
-0.499719397912827,0.358
-0.49014522342128,0.358
-0.49014522342128,0.36
-0.486944550623909,0.36
-0.486944550623909,0.362
-0.482781385853968,0.362
-0.482781385853968,0.364
-0.480604536787676,0.364
-0.480604536787676,0.366
-0.479175628918697,0.366
-0.479175628918697,0.368
-0.468352954213012,0.368
-0.468352954213012,0.37
-0.441228345021557,0.37
-0.441228345021557,0.372
-0.437324941351214,0.372
-0.437324941351214,0.374
-0.430287899711964,0.374
-0.430287899711964,0.376
-0.428483457119731,0.376
-0.428483457119731,0.378
-0.423463566012856,0.378
-0.423463566012856,0.38
-0.421750160947668,0.38
-0.421750160947668,0.382
-0.413940873302361,0.382
-0.413940873302361,0.384
-0.395436020992975,0.384
-0.395436020992975,0.386
-0.391804834444757,0.386
-0.391804834444757,0.388
-0.37777965896808,0.388
-0.37777965896808,0.39
-0.377176963850309,0.39
-0.377176963850309,0.392
-0.34276689931977,0.392
-0.34276689931977,0.394
-0.336253205909429,0.394
-0.336253205909429,0.396
-0.329842165444888,0.396
-0.329842165444888,0.398
-0.325410704536128,0.398
-0.325410704536128,0.4
-0.319286673193176,0.4
-0.319286673193176,0.402
-0.31836442503328,0.402
-0.31836442503328,0.404
-0.310215714883115,0.404
-0.310215714883115,0.406
-0.294446430378741,0.406
-0.294446430378741,0.408
-0.291748121105456,0.408
-0.291748121105456,0.41
-0.289747388232342,0.41
-0.289747388232342,0.412
-0.285398014227894,0.412
-0.285398014227894,0.414
-0.277512604076102,0.414
-0.277512604076102,0.416
-0.27310063476034,0.416
-0.27310063476034,0.418
-0.270581014913573,0.418
-0.270581014913573,0.42
-0.264827840462317,0.42
-0.264827840462317,0.422
-0.260456624491269,0.422
-0.260456624491269,0.424
-0.254765573544715,0.424
-0.254765573544715,0.426
-0.252896227185431,0.426
-0.252896227185431,0.428
-0.249410483935312,0.428
-0.249410483935312,0.43
-0.246683782293928,0.43
-0.246683782293928,0.432
-0.210009863734619,0.432
-0.210009863734619,0.434
-0.208754618335589,0.434
-0.208754618335589,0.436
-0.205927889286004,0.436
-0.205927889286004,0.438
-0.203580079762617,0.438
-0.203580079762617,0.44
-0.198217329783802,0.44
-0.198217329783802,0.442
-0.181967065724411,0.442
-0.181967065724411,0.444
-0.174896950457253,0.444
-0.174896950457253,0.446
-0.172777199353557,0.446
-0.172777199353557,0.448
-0.164116445390789,0.448
-0.164116445390789,0.45
-0.163103819483092,0.45
-0.163103819483092,0.452
-0.157590825159343,0.452
-0.157590825159343,0.454
-0.154379720633162,0.454
-0.154379720633162,0.456
-0.135712536446476,0.456
-0.135712536446476,0.458
-0.135450685056242,0.458
-0.135450685056242,0.46
-0.119923410410258,0.46
-0.119923410410258,0.462
-0.112860055425756,0.462
-0.112860055425756,0.464
-0.0977122110952564,0.464
-0.0977122110952564,0.466
-0.0973793264714819,0.466
-0.0973793264714819,0.468
-0.0973640547817801,0.468
-0.0973640547817801,0.47
-0.0950758987969493,0.47
-0.0950758987969493,0.472
-0.0774690005708862,0.472
-0.0774690005708862,0.474
-0.077012693756441,0.474
-0.077012693756441,0.476
-0.0748900881340546,0.476
-0.0748900881340546,0.478
-0.0640738226161702,0.478
-0.0640738226161702,0.48
-0.0636566068123151,0.48
-0.0636566068123151,0.482
-0.0519555204888889,0.482
-0.0519555204888889,0.484
-0.0501166790914009,0.484
-0.0501166790914009,0.486
-0.0498796829213575,0.486
-0.0498796829213575,0.488
-0.0403175551384152,0.488
-0.0403175551384152,0.49
-0.0365706786461769,0.49
-0.0365706786461769,0.492
-0.0306203279775876,0.492
-0.0306203279775876,0.494
-0.0280031631281759,0.494
-0.0280031631281759,0.496
-0.017374850739623,0.496
-0.017374850739623,0.498
-0.0123866016802043,0.498
-0.0123866016802043,0.5
-0.011088737572184,0.5
-0.011088737572184,0.502
0.00358402767176358,0.502
0.00358402767176358,0.504
0.0132285642164902,0.504
0.0132285642164902,0.506
0.0150953237010952,0.506
0.0150953237010952,0.508
0.0163896471011071,0.508
0.0163896471011071,0.51
0.0214189973159225,0.51
0.0214189973159225,0.512
0.0348633264248974,0.512
0.0348633264248974,0.514
0.0508604250697431,0.514
0.0508604250697431,0.516
0.0530919569321782,0.516
0.0530919569321782,0.518
0.0631099805657458,0.518
0.0631099805657458,0.52
0.0638101338530692,0.52
0.0638101338530692,0.522
0.0773189192674408,0.522
0.0773189192674408,0.524
0.0812760908201051,0.524
0.0812760908201051,0.526
0.0823094751202689,0.526
0.0823094751202689,0.528
0.0974739152766572,0.528
0.0974739152766572,0.53
0.105001647310701,0.53
0.105001647310701,0.532
0.110554443703807,0.532
0.110554443703807,0.534
0.112104297467125,0.534
0.112104297467125,0.536
0.118341531729378,0.536
0.118341531729378,0.538
0.120929580584306,0.538
0.120929580584306,0.54
0.125775604928322,0.54
0.125775604928322,0.542
0.130702648562021,0.542
0.130702648562021,0.544
0.131721289245888,0.544
0.131721289245888,0.546
0.131955715558661,0.546
0.131955715558661,0.548
0.137286569510081,0.548
0.137286569510081,0.55
0.152512475583649,0.55
0.152512475583649,0.552
0.153570119021175,0.552
0.153570119021175,0.554
0.153971669488026,0.554
0.153971669488026,0.556
0.15829539666322,0.556
0.15829539666322,0.558
0.161115739804535,0.558
0.161115739804535,0.56
0.167448718878193,0.56
0.167448718878193,0.562
0.168034081045334,0.562
0.168034081045334,0.564
0.172133487369448,0.564
0.172133487369448,0.566
0.173147446191251,0.566
0.173147446191251,0.568
0.174960727682041,0.568
0.174960727682041,0.57
0.175154345598287,0.57
0.175154345598287,0.572
0.17793049436591,0.572
0.17793049436591,0.574
0.185505576046209,0.574
0.185505576046209,0.576
0.193131716158121,0.576
0.193131716158121,0.578
0.197731007304242,0.578
0.197731007304242,0.58
0.198793605427966,0.58
0.198793605427966,0.582
0.200075835378747,0.582
0.200075835378747,0.584
0.201707412057658,0.584
0.201707412057658,0.586
0.203290909466659,0.586
0.203290909466659,0.588
0.22873407501271,0.588
0.22873407501271,0.59
0.246964722866608,0.59
0.246964722866608,0.592
0.249142799621779,0.592
0.249142799621779,0.594
0.251357553327262,0.594
0.251357553327262,0.596
0.25429765441163,0.596
0.25429765441163,0.598
0.255863154497899,0.598
0.255863154497899,0.6
0.262495042277602,0.6
0.262495042277602,0.602
0.263106648248048,0.602
0.263106648248048,0.604
0.270791071273056,0.604
0.270791071273056,0.606
0.270858556949212,0.606
0.270858556949212,0.608
0.272909670297224,0.608
0.272909670297224,0.61
0.273516068495884,0.61
0.273516068495884,0.612
0.284788512812507,0.612
0.284788512812507,0.614
0.293264605417846,0.614
0.293264605417846,0.616
0.295452984948029,0.616
0.295452984948029,0.618
0.301936191239406,0.618
0.301936191239406,0.62
0.302239740628245,0.62
0.302239740628245,0.622
0.305946742712365,0.622
0.305946742712365,0.624
0.306688224655204,0.624
0.306688224655204,0.626
0.313068644253747,0.626
0.313068644253747,0.628
0.323480530734116,0.628
0.323480530734116,0.63
0.34227146225868,0.63
0.34227146225868,0.632
0.345970997689619,0.632
0.345970997689619,0.634
0.349670474024435,0.634
0.349670474024435,0.636
0.352264528938157,0.636
0.352264528938157,0.638
0.359138174565359,0.638
0.359138174565359,0.64
0.366724819183709,0.64
0.366724819183709,0.642
0.387441538011966,0.642
0.387441538011966,0.644
0.3875551910171,0.644
0.3875551910171,0.646
0.389981026513397,0.646
0.389981026513397,0.648
0.412973157501881,0.648
0.412973157501881,0.65
0.416298588270275,0.65
0.416298588270275,0.652
0.435092353927132,0.652
0.435092353927132,0.654
0.43519374847698,0.654
0.43519374847698,0.656
0.437309689445726,0.656
0.437309689445726,0.658
0.453318984985305,0.658
0.453318984985305,0.66
0.453660236511269,0.66
0.453660236511269,0.662
0.463946742073915,0.662
0.463946742073915,0.664
0.46487769556897,0.664
0.46487769556897,0.666
0.470756297167497,0.666
0.470756297167497,0.668
0.472496685749617,0.668
0.472496685749617,0.67
0.475371942669717,0.67
0.475371942669717,0.672
0.476439115699634,0.672
0.476439115699634,0.674
0.486193606637755,0.674
0.486193606637755,0.676
0.486978034338279,0.676
0.486978034338279,0.678
0.491834744934068,0.678
0.491834744934068,0.68
0.501017126337839,0.68
0.501017126337839,0.682
0.510077068123792,0.682
0.510077068123792,0.684
0.525234009437013,0.684
0.525234009437013,0.686
0.562299559254891,0.686
0.562299559254891,0.688
0.578352621091046,0.688
0.578352621091046,0.69
0.585417506906599,0.69
0.585417506906599,0.692
0.601687616964059,0.692
0.601687616964059,0.694
0.605871072824012,0.694
0.605871072824012,0.696
0.632925072859337,0.696
0.632925072859337,0.698
0.641776641482957,0.698
0.641776641482957,0.7
0.647698005177782,0.7
0.647698005177782,0.702
0.652486072229976,0.702
0.652486072229976,0.704
0.661070081242656,0.704
0.661070081242656,0.706
0.67007868232497,0.706
0.67007868232497,0.708
0.683662372456354,0.708
0.683662372456354,0.71
0.684192376235217,0.71
0.684192376235217,0.712
0.699485564611621,0.712
0.699485564611621,0.714
0.72444947729302,0.714
0.72444947729302,0.716
0.732413018464968,0.716
0.732413018464968,0.718
0.742016144589797,0.718
0.742016144589797,0.72
0.755922781338882,0.72
0.755922781338882,0.722
0.761700771872438,0.722
0.761700771872438,0.724
0.779110909977248,0.724
0.779110909977248,0.726
0.793993588829437,0.726
0.793993588829437,0.728
0.795202439432217,0.728
0.795202439432217,0.73
0.797579230990063,0.73
0.797579230990063,0.732
0.805640114494054,0.732
0.805640114494054,0.734
0.859461576300914,0.734
0.859461576300914,0.736
0.864031678608399,0.736
0.864031678608399,0.738
0.865250829586208,0.738
0.865250829586208,0.74
0.870477532070184,0.74
0.870477532070184,0.742
0.885328658455478,0.742
0.885328658455478,0.744
0.890185664312172,0.744
0.890185664312172,0.746
0.893985910116442,0.746
0.893985910116442,0.748
0.916253012165384,0.748
0.916253012165384,0.75
0.92140387426313,0.75
0.92140387426313,0.752
0.922712991289411,0.752
0.922712991289411,0.754
0.928419845079532,0.754
0.928419845079532,0.756
0.931944162259697,0.756
0.931944162259697,0.758
0.934161083812796,0.758
0.934161083812796,0.76
0.941571483876961,0.76
0.941571483876961,0.762
0.948307202359982,0.762
0.948307202359982,0.764
0.951720081661733,0.764
0.951720081661733,0.766
0.96243217510181,0.766
0.96243217510181,0.768
0.978024256761963,0.768
0.978024256761963,0.77
0.990271336066051,0.77
0.990271336066051,0.772
0.99255202498091,0.772
0.99255202498091,0.774
1.00006547697541,0.774
1.00006547697541,0.776
1.00381670992203,0.776
1.00381670992203,0.778
1.01011814668171,0.778
1.01011814668171,0.78
1.01728181927271,0.78
1.01728181927271,0.782
1.06435723812201,0.782
1.06435723812201,0.784
1.06790707676595,0.784
1.06790707676595,0.786
1.0754131695447,0.786
1.0754131695447,0.788
1.08301644761542,0.788
1.08301644761542,0.79
1.14560894859699,0.79
1.14560894859699,0.792
1.17164552243737,0.792
1.17164552243737,0.794
1.17567000345281,0.794
1.17567000345281,0.796
1.18042258430472,0.796
1.18042258430472,0.798
1.20066605175714,0.798
1.20066605175714,0.8
1.21276189199835,0.8
1.21276189199835,0.802
1.22880679556544,0.802
1.22880679556544,0.804
1.24660215434767,0.804
1.24660215434767,0.806
1.2501611147149,0.806
1.2501611147149,0.808
1.25758697557728,0.808
1.25758697557728,0.81
1.26742269224745,0.81
1.26742269224745,0.812
1.32870670799656,0.812
1.32870670799656,0.814
1.33416217874264,0.814
1.33416217874264,0.816
1.33685900048565,0.816
1.33685900048565,0.818
1.34537282009131,0.818
1.34537282009131,0.82
1.35134798369518,0.82
1.35134798369518,0.822
1.38263787920908,0.822
1.38263787920908,0.824
1.38777855558669,0.824
1.38777855558669,0.826
1.38950506387442,0.826
1.38950506387442,0.828
1.40721718695079,0.828
1.40721718695079,0.83
1.41187261276911,0.83
1.41187261276911,0.832
1.42900908575297,0.832
1.42900908575297,0.834
1.43537961640039,0.834
1.43537961640039,0.836
1.44446560077282,0.836
1.44446560077282,0.838
1.45654184311045,0.838
1.45654184311045,0.84
1.45807735650232,0.84
1.45807735650232,0.842
1.50219494685638,0.842
1.50219494685638,0.844
1.5152804117676,0.844
1.5152804117676,0.846
1.53784837153758,0.846
1.53784837153758,0.848
1.60344142726689,0.848
1.60344142726689,0.85
1.60522353032655,0.85
1.60522353032655,0.852
1.61058580871292,0.852
1.61058580871292,0.854
1.62214638623381,0.854
1.62214638623381,0.856
1.64117531529016,0.856
1.64117531529016,0.858
1.65658637966455,0.858
1.65658637966455,0.86
1.67422006776508,0.86
1.67422006776508,0.862
1.67494345566371,0.862
1.67494345566371,0.864
1.68848409010081,0.864
1.68848409010081,0.866
1.7107132862252,0.866
1.7107132862252,0.868
1.73276921512331,0.868
1.73276921512331,0.87
1.7354916147369,0.87
1.7354916147369,0.872
1.76375112363699,0.872
1.76375112363699,0.874
1.77566709544254,0.874
1.77566709544254,0.876
1.7820407299028,0.876
1.7820407299028,0.878
1.84597981243451,0.878
1.84597981243451,0.88
1.87842716430129,0.88
1.87842716430129,0.882
1.89813039094605,0.882
1.89813039094605,0.884
1.90055257653637,0.884
1.90055257653637,0.886
1.90612927094768,0.886
1.90612927094768,0.888
1.93642922096438,0.888
1.93642922096438,0.89
2.01543122560395,0.89
2.01543122560395,0.892
2.03300099712703,0.892
2.03300099712703,0.894
2.03744682029465,0.894
2.03744682029465,0.896
2.0544234349146,0.896
2.0544234349146,0.898
2.07922088235807,0.898
2.07922088235807,0.9
2.1366791843069,0.9
2.1366791843069,0.902
2.13805508344092,0.902
2.13805508344092,0.904
2.14102054678484,0.904
2.14102054678484,0.906
2.1479347492683,0.906
2.1479347492683,0.908
2.1562844661606,0.908
2.1562844661606,0.91
2.16198530035388,0.91
2.16198530035388,0.912
2.16253815909863,0.912
2.16253815909863,0.914
2.17965357998264,0.914
2.17965357998264,0.916
2.25065958541978,0.916
2.25065958541978,0.918
2.25509294817527,0.918
2.25509294817527,0.92
2.32336788899362,0.92
2.32336788899362,0.922
2.42862029410992,0.922
2.42862029410992,0.924
2.50528505167509,0.924
2.50528505167509,0.926
2.57241632442131,0.926
2.57241632442131,0.928
2.68683109494179,0.928
2.68683109494179,0.93
2.89186717051737,0.93
2.89186717051737,0.932
2.90137869441951,0.932
2.90137869441951,0.934
2.92014697729155,0.934
2.92014697729155,0.936
2.93263005547067,0.936
2.93263005547067,0.938
2.96443188003572,0.938
2.96443188003572,0.94
3.00325154890356,0.94
3.00325154890356,0.942
3.06706624309413,0.942
3.06706624309413,0.944
3.09112305785811,0.944
3.09112305785811,0.946
3.09305025914901,0.946
3.09305025914901,0.948
3.10626403477033,0.948
3.10626403477033,0.95
3.22190140242218,0.95
3.22190140242218,0.952
3.37886678051911,0.952
3.37886678051911,0.954
3.45242074659382,0.954
3.45242074659382,0.956
3.4579968518043,0.956
3.4579968518043,0.958
3.66233875179309,0.958
3.66233875179309,0.96
3.76390073889397,0.96
3.76390073889397,0.962
4.08402703394347,0.962
4.08402703394347,0.964
4.08584103805981,0.964
4.08584103805981,0.966
4.09550929220575,0.966
4.09550929220575,0.968
4.2954305372362,0.968
4.2954305372362,0.97
4.42154442483828,0.97
4.42154442483828,0.972
4.73854049597821,0.972
4.73854049597821,0.974
4.98653502263249,0.974
4.98653502263249,0.976
4.98657925800802,0.976
4.98657925800802,0.978
5.27260092095727,0.978
5.27260092095727,0.98
5.47183364129114,0.98
5.47183364129114,0.982
6.34862869680544,0.982
6.34862869680544,0.984
6.47037789851674,0.984
6.47037789851674,0.986
7.40806019604384,0.986
7.40806019604384,0.988
7.50935129479035,0.988
7.50935129479035,0.99
11.2429124295082,0.99
11.2429124295082,0.992
11.479520607822,0.992
11.479520607822,0.994
26.9253002255288,0.994
26.9253002255288,0.996
88.6339316063035,0.996
88.6339316063035,0.998
144.2872477595,0.998
144.2872477595,1
Inf,1


==> new_results/fig56_with_relion/relion_rot_3400.dat <==
x,y
-180,0
-178.99721448468,0
-177.994428969359,0
-176.991643454039,0
-175.988857938719,0
-174.986072423398,0
-173.983286908078,0
-172.980501392758,0
-171.977715877437,0
-170.974930362117,0
-169.972144846797,0
-168.969359331476,0
-167.966573816156,0
-166.963788300836,0
-165.961002785515,0
-164.958217270195,0
-163.955431754875,0
-162.952646239554,0
-161.949860724234,0
-160.947075208914,0
-159.944289693593,0
-158.941504178273,0
-157.938718662953,0
-156.935933147632,0
-155.933147632312,0
-154.930362116992,0
-153.927576601671,0
-152.924791086351,0
-151.922005571031,0
-150.91922005571,0
-149.91643454039,0
-148.91364902507,0
-147.910863509749,0
-146.908077994429,0
-145.905292479109,0
-144.902506963788,0
-143.899721448468,0
-142.896935933148,0
-141.894150417827,0
-140.891364902507,0
-139.888579387187,0
-138.885793871866,0
-137.883008356546,0
-136.880222841226,0
-135.877437325905,0
-134.874651810585,0
-133.871866295265,0
-132.869080779944,0
-131.866295264624,0
-130.863509749304,0
-129.860724233983,0
-128.857938718663,0
-127.855153203343,0
-126.852367688022,0
-125.849582172702,0
-124.846796657382,0
-123.844011142061,0
-122.841225626741,0
-121.838440111421,0
-120.8356545961,0
-119.83286908078,0
-118.83008356546,0
-117.827298050139,0
-116.824512534819,0
-115.821727019499,0
-114.818941504178,0
-113.816155988858,0
-112.813370473538,0
-111.810584958217,0
-110.807799442897,0
-109.805013927577,0
-108.802228412256,0
-107.799442896936,0
-106.796657381616,0
-105.793871866295,0
-104.791086350975,0
-103.788300835655,0
-102.785515320334,0
-101.782729805014,0
-100.779944289694,0
-99.7771587743733,0
-98.7743732590529,0
-97.7715877437326,0
-96.7688022284123,0
-95.7660167130919,0
-94.7632311977716,0
-93.7604456824512,0
-92.7576601671309,0
-91.7548746518106,0
-90.7520891364903,0
-89.7493036211699,0
-88.7465181058496,0
-87.7437325905292,0
-86.7409470752089,0
-85.7381615598886,0
-84.7353760445682,0
-83.7325905292479,0
-82.7298050139276,0
-81.7270194986072,0
-80.7242339832869,0
-79.7214484679666,0
-78.7186629526462,0
-77.7158774373259,0
-76.7130919220056,0
-75.7103064066852,0
-74.7075208913649,0
-73.7047353760446,0
-72.7019498607242,0
-71.6991643454039,0
-70.6963788300836,0
-69.6935933147632,0
-68.6908077994429,0
-67.6880222841226,0
-66.6852367688022,0
-65.6824512534819,0
-64.6796657381616,0
-63.6768802228412,0
-62.6740947075209,0
-61.6713091922006,0
-60.6685236768802,0
-59.6657381615599,0
-58.6629526462396,0
-57.6601671309192,0
-56.6573816155989,0
-55.6545961002786,0
-54.6518105849582,0
-53.6490250696379,0
-52.6462395543175,0
-51.6434540389972,0
-50.6406685236769,0
-49.6378830083565,0
-48.6350974930362,0
-47.6323119777159,0
-46.6295264623955,0
-45.6267409470752,0.002
-44.6239554317549,0
-43.6211699164346,0
-42.6183844011142,0
-41.6155988857939,0.004
-40.6128133704735,0
-39.6100278551532,0.002
-38.6072423398329,0
-37.6044568245125,0
-36.6016713091922,0
-35.5988857938719,0
-34.5961002785515,0
-33.5933147632312,0
-32.5905292479109,0
-31.5877437325905,0
-30.5849582172702,0
-29.5821727019499,0
-28.5793871866295,0
-27.5766016713092,0
-26.5738161559889,0.002
-25.5710306406685,0
-24.5682451253482,0
-23.5654596100279,0
-22.5626740947075,0
-21.5598885793872,0
-20.5571030640669,0
-19.5543175487465,0
-18.5515320334262,0
-17.5487465181058,0
-16.5459610027855,0
-15.5431754874652,0
-14.5403899721449,0
-13.5376044568245,0
-12.5348189415042,0
-11.5320334261839,0
-10.5292479108635,0
-9.52646239554318,0
-8.52367688022284,0.002
-7.5208913649025,0
-6.51810584958218,0.004
-5.51532033426184,0.002
-4.5125348189415,0.04
-3.50974930362116,0.082
-2.50696378830082,0.134
-1.50417827298051,0.144
-0.50139275766017,0.158
0.50139275766017,0.17
1.50417827298051,0.14
2.50696378830082,0.056
3.50974930362116,0.02
4.5125348189415,0.006
5.51532033426184,0.002
6.51810584958218,0.004
7.5208913649025,0
8.52367688022284,0.004
9.52646239554318,0.002
10.5292479108635,0
11.5320334261839,0
12.5348189415042,0
13.5376044568245,0
14.5403899721449,0.002
15.5431754874652,0
16.5459610027855,0.002
17.5487465181058,0
18.5515320334262,0
19.5543175487465,0
20.5571030640669,0
21.5598885793872,0
22.5626740947075,0
23.5654596100279,0
24.5682451253482,0
25.5710306406685,0
26.5738161559889,0
27.5766016713092,0
28.5793871866295,0.002
29.5821727019499,0
30.5849582172702,0
31.5877437325905,0
32.5905292479109,0
33.5933147632312,0
34.5961002785515,0
35.5988857938719,0
36.6016713091922,0
37.6044568245125,0
38.6072423398329,0
39.6100278551532,0
40.6128133704735,0
41.6155988857939,0
42.6183844011142,0
43.6211699164346,0
44.6239554317549,0
45.6267409470752,0
46.6295264623955,0
47.6323119777159,0
48.6350974930362,0
49.6378830083565,0
50.6406685236769,0
51.6434540389972,0
52.6462395543176,0
53.6490250696379,0
54.6518105849582,0
55.6545961002786,0
56.6573816155989,0
57.6601671309192,0
58.6629526462395,0
59.6657381615599,0
60.6685236768802,0
61.6713091922006,0
62.6740947075209,0
63.6768802228412,0
64.6796657381616,0
65.6824512534819,0
66.6852367688022,0
67.6880222841226,0
68.6908077994429,0
69.6935933147632,0
70.6963788300836,0
71.6991643454039,0
72.7019498607242,0
73.7047353760446,0
74.7075208913649,0
75.7103064066852,0
76.7130919220056,0.002
77.7158774373259,0
78.7186629526462,0
79.7214484679666,0
80.7242339832869,0
81.7270194986073,0
82.7298050139276,0
83.7325905292479,0
84.7353760445682,0
85.7381615598886,0
86.7409470752089,0
87.7437325905292,0
88.7465181058496,0
89.7493036211699,0
90.7520891364903,0
91.7548746518106,0
92.7576601671309,0
93.7604456824512,0
94.7632311977716,0
95.7660167130919,0
96.7688022284123,0
97.7715877437326,0
98.7743732590529,0
99.7771587743733,0
100.779944289694,0.002
101.782729805014,0
102.785515320334,0
103.788300835655,0
104.791086350975,0
105.793871866295,0
106.796657381616,0
107.799442896936,0
108.802228412256,0
109.805013927577,0.002
110.807799442897,0.002
111.810584958217,0
112.813370473538,0
113.816155988858,0
114.818941504178,0
115.821727019499,0
116.824512534819,0.002
117.827298050139,0
118.83008356546,0
119.83286908078,0
120.8356545961,0
121.838440111421,0
122.841225626741,0
123.844011142061,0
124.846796657382,0
125.849582172702,0
126.852367688022,0
127.855153203343,0
128.857938718663,0
129.860724233983,0
130.863509749304,0
131.866295264624,0
132.869080779944,0
133.871866295265,0
134.874651810585,0
135.877437325905,0
136.880222841226,0
137.883008356546,0
138.885793871866,0
139.888579387187,0
140.891364902507,0
141.894150417827,0
142.896935933148,0
143.899721448468,0
144.902506963788,0
145.905292479109,0
146.908077994429,0
147.910863509749,0
148.91364902507,0
149.91643454039,0
150.91922005571,0
151.922005571031,0
152.924791086351,0
153.927576601671,0
154.930362116992,0
155.933147632312,0
156.935933147632,0
157.938718662953,0
158.941504178273,0
159.944289693593,0
160.947075208914,0
161.949860724234,0
162.952646239554,0
163.955431754875,0
164.958217270195,0
165.961002785515,0.002
166.963788300836,0
167.966573816156,0
168.969359331476,0
169.972144846797,0
170.974930362117,0
171.977715877437,0
172.980501392758,0
173.983286908078,0.002
174.986072423398,0
175.988857938719,0
176.991643454039,0
177.994428969359,0
178.99721448468,0
180,0


==> new_results/fig56_with_relion/relion_rot_3400_cdf.dat <==
x,y
-Inf,0
-159.49450667335,0
-159.49450667335,0.002
-52.0543877495804,0.002
-52.0543877495804,0.004
-20.7267448133336,0.004
-20.7267448133336,0.006
-14.4099179604453,0.006
-14.4099179604453,0.008
-12.0646376900219,0.008
-12.0646376900219,0.01
-6.52115344435697,0.01
-6.52115344435697,0.012
-5.89081632803902,0.012
-5.89081632803902,0.014
-5.73902061773083,0.014
-5.73902061773083,0.016
-5.68591444371461,0.016
-5.68591444371461,0.018
-5.46302265686188,0.018
-5.46302265686188,0.02
-5.32606674552414,0.02
-5.32606674552414,0.022
-5.1256396744495,0.022
-5.1256396744495,0.024
-4.97487055374298,0.024
-4.97487055374298,0.026
-4.91358377684198,0.026
-4.91358377684198,0.028
-4.88675044008687,0.028
-4.88675044008687,0.03
-4.7830807030674,0.03
-4.7830807030674,0.032
-4.59506158300042,0.032
-4.59506158300042,0.034
-4.57163581041959,0.034
-4.57163581041959,0.036
-4.5316617151717,0.036
-4.5316617151717,0.038
-4.49823754473753,0.038
-4.49823754473753,0.04
-4.42482218013345,0.04
-4.42482218013345,0.042
-4.40252716564439,0.042
-4.40252716564439,0.044
-4.39683744830301,0.044
-4.39683744830301,0.046
-4.34171609248199,0.046
-4.34171609248199,0.048
-4.328486853958,0.048
-4.328486853958,0.05
-4.2270246001032,0.05
-4.2270246001032,0.052
-4.20345959198912,0.052
-4.20345959198912,0.054
-4.20110897857032,0.054
-4.20110897857032,0.056
-4.06981953838101,0.056
-4.06981953838101,0.058
-3.93546710227065,0.058
-3.93546710227065,0.06
-3.93320549349346,0.06
-3.93320549349346,0.062
-3.8689301937974,0.062
-3.8689301937974,0.064
-3.85047400651273,0.064
-3.85047400651273,0.066
-3.84581635084607,0.066
-3.84581635084607,0.068
-3.83965393699786,0.068
-3.83965393699786,0.07
-3.81127352560185,0.07
-3.81127352560185,0.072
-3.79957169657183,0.072
-3.79957169657183,0.074
-3.79868335030807,0.074
-3.79868335030807,0.076
-3.79105597000181,0.076
-3.79105597000181,0.078
-3.76663878866111,0.078
-3.76663878866111,0.08
-3.74937184231173,0.08
-3.74937184231173,0.082
-3.74633908327706,0.082
-3.74633908327706,0.084
-3.46837424903373,0.084
-3.46837424903373,0.086
-3.42033982381918,0.086
-3.42033982381918,0.088
-3.3846476886651,0.088
-3.3846476886651,0.09
-3.35244287942999,0.09
-3.35244287942999,0.092
-3.33718461571398,0.092
-3.33718461571398,0.094
-3.32307731804879,0.094
-3.32307731804879,0.096
-3.26073482127075,0.096
-3.26073482127075,0.098
-3.258797016756,0.098
-3.258797016756,0.1
-3.2243234906984,0.1
-3.2243234906984,0.102
-3.21733114412889,0.102
-3.21733114412889,0.104
-3.19977070965157,0.104
-3.19977070965157,0.106
-3.16733624371725,0.106
-3.16733624371725,0.108
-3.15642109138543,0.108
-3.15642109138543,0.11
-3.08848817880326,0.11
-3.08848817880326,0.112
-3.08327042062865,0.112
-3.08327042062865,0.114
-3.05104071981299,0.114
-3.05104071981299,0.116
-3.02032132935369,0.116
-3.02032132935369,0.118
-2.99842958265566,0.118
-2.99842958265566,0.12
-2.96521251978927,0.12
-2.96521251978927,0.122
-2.9496383684114,0.122
-2.9496383684114,0.124
-2.94861647472362,0.124
-2.94861647472362,0.126
-2.94497450149739,0.126
-2.94497450149739,0.128
-2.93463288442776,0.128
-2.93463288442776,0.13
-2.92936267910167,0.13
-2.92936267910167,0.132
-2.92528922678709,0.132
-2.92528922678709,0.134
-2.80359031289532,0.134
-2.80359031289532,0.136
-2.79422195264215,0.136
-2.79422195264215,0.138
-2.78597977832169,0.138
-2.78597977832169,0.14
-2.76852674697727,0.14
-2.76852674697727,0.142
-2.76679666771047,0.142
-2.76679666771047,0.144
-2.74718832688507,0.144
-2.74718832688507,0.146
-2.74598227105474,0.146
-2.74598227105474,0.148
-2.73368555112529,0.148
-2.73368555112529,0.15
-2.68649898158488,0.15
-2.68649898158488,0.152
-2.68547483457837,0.152
-2.68547483457837,0.154
-2.66543266398795,0.154
-2.66543266398795,0.156
-2.57305792222616,0.156
-2.57305792222616,0.158
-2.54258709643881,0.158
-2.54258709643881,0.16
-2.53405532917083,0.16
-2.53405532917083,0.162
-2.5151083349819,0.162
-2.5151083349819,0.164
-2.51080184429833,0.164
-2.51080184429833,0.166
-2.50917124671491,0.166
-2.50917124671491,0.168
-2.48393352737019,0.168
-2.48393352737019,0.17
-2.47552507876107,0.17
-2.47552507876107,0.172
-2.44458857892374,0.172
-2.44458857892374,0.174
-2.44328674733561,0.174
-2.44328674733561,0.176
-2.4010261681935,0.176
-2.4010261681935,0.178
-2.3973216627263,0.178
-2.3973216627263,0.18
-2.39097330004398,0.18
-2.39097330004398,0.182
-2.37853842242834,0.182
-2.37853842242834,0.184
-2.37366874676889,0.184
-2.37366874676889,0.186
-2.36158346246367,0.186
-2.36158346246367,0.188
-2.34348043075039,0.188
-2.34348043075039,0.19
-2.3296080785302,0.19
-2.3296080785302,0.192
-2.32775969679574,0.192
-2.32775969679574,0.194
-2.32249057990131,0.194
-2.32249057990131,0.196
-2.30746787944355,0.196
-2.30746787944355,0.198
-2.26752067851156,0.198
-2.26752067851156,0.2
-2.26610512044277,0.2
-2.26610512044277,0.202
-2.18320687678206,0.202
-2.18320687678206,0.204
-2.17829435098406,0.204
-2.17829435098406,0.206
-2.14887004265574,0.206
-2.14887004265574,0.208
-2.14463980929992,0.208
-2.14463980929992,0.21
-2.09259938026365,0.21
-2.09259938026365,0.212
-2.08096129723549,0.212
-2.08096129723549,0.214
-2.06596947150954,0.214
-2.06596947150954,0.216
-2.05015351655368,0.216
-2.05015351655368,0.218
-2.02173691251193,0.218
-2.02173691251193,0.22
-2.02160234013116,0.22
-2.02160234013116,0.222
-2.01566097065116,0.222
-2.01566097065116,0.224
-2.01105639627554,0.224
-2.01105639627554,0.226
-1.98538823771846,0.226
-1.98538823771846,0.228
-1.96693825456537,0.228
-1.96693825456537,0.23
-1.91270108984008,0.23
-1.91270108984008,0.232
-1.90870101172014,0.232
-1.90870101172014,0.234
-1.90628683504862,0.234
-1.90628683504862,0.236
-1.86564985092077,0.236
-1.86564985092077,0.238
-1.86369002255939,0.238
-1.86369002255939,0.24
-1.86291222944766,0.24
-1.86291222944766,0.242
-1.85814690243014,0.242
-1.85814690243014,0.244
-1.85451799224029,0.244
-1.85451799224029,0.246
-1.8321507442127,0.246
-1.8321507442127,0.248
-1.82830119894101,0.248
-1.82830119894101,0.25
-1.82124427307457,0.25
-1.82124427307457,0.252
-1.81622676721997,0.252
-1.81622676721997,0.254
-1.77326687051813,0.254
-1.77326687051813,0.256
-1.76729755520853,0.256
-1.76729755520853,0.258
-1.73033883100453,0.258
-1.73033883100453,0.26
-1.69920857022203,0.26
-1.69920857022203,0.262
-1.69702396302109,0.262
-1.69702396302109,0.264
-1.66696356106946,0.264
-1.66696356106946,0.266
-1.6627120449113,0.266
-1.6627120449113,0.268
-1.65266809769129,0.268
-1.65266809769129,0.27
-1.63711299440746,0.27
-1.63711299440746,0.272
-1.62023136634723,0.272
-1.62023136634723,0.274
-1.610821519985,0.274
-1.610821519985,0.276
-1.60203391721263,0.276
-1.60203391721263,0.278
-1.58804287684606,0.278
-1.58804287684606,0.28
-1.58560067974264,0.28
-1.58560067974264,0.282
-1.57491288298058,0.282
-1.57491288298058,0.284
-1.54150305910787,0.284
-1.54150305910787,0.286
-1.53784887051887,0.286
-1.53784887051887,0.288
-1.52944041553682,0.288
-1.52944041553682,0.29
-1.50020566502383,0.29
-1.50020566502383,0.292
-1.46219050188129,0.292
-1.46219050188129,0.294
-1.45654844737618,0.294
-1.45654844737618,0.296
-1.44950935135739,0.296
-1.44950935135739,0.298
-1.44826961159987,0.298
-1.44826961159987,0.3
-1.44814911757466,0.3
-1.44814911757466,0.302
-1.43546526388382,0.302
-1.43546526388382,0.304
-1.41991471315811,0.304
-1.41991471315811,0.306
-1.40734772781875,0.306
-1.40734772781875,0.308
-1.40287268018009,0.308
-1.40287268018009,0.31
-1.30851474877051,0.31
-1.30851474877051,0.312
-1.29932464851317,0.312
-1.29932464851317,0.314
-1.27475400478035,0.314
-1.27475400478035,0.316
-1.27349128202263,0.316
-1.27349128202263,0.318
-1.22681891489094,0.318
-1.22681891489094,0.32
-1.22654892971485,0.32
-1.22654892971485,0.322
-1.21561127575943,0.322
-1.21561127575943,0.324
-1.21152997340303,0.324
-1.21152997340303,0.326
-1.17407334653967,0.326
-1.17407334653967,0.328
-1.16218876083036,0.328
-1.16218876083036,0.33
-1.15697046648165,0.33
-1.15697046648165,0.332
-1.15362035639952,0.332
-1.15362035639952,0.334
-1.14875939056679,0.334
-1.14875939056679,0.336
-1.14528616824441,0.336
-1.14528616824441,0.338
-1.11800460435155,0.338
-1.11800460435155,0.34
-1.11173958674851,0.34
-1.11173958674851,0.342
-1.08859502023745,0.342
-1.08859502023745,0.344
-1.07005274152102,0.344
-1.07005274152102,0.346
-1.05363961134771,0.346
-1.05363961134771,0.348
-1.05178811430031,0.348
-1.05178811430031,0.35
-1.04739307067445,0.35
-1.04739307067445,0.352
-1.04243421047368,0.352
-1.04243421047368,0.354
-0.975070396738261,0.354
-0.975070396738261,0.356
-0.916935338543328,0.356
-0.916935338543328,0.358
-0.908723600742184,0.358
-0.908723600742184,0.36
-0.907625427775666,0.36
-0.907625427775666,0.362
-0.874219861107382,0.362
-0.874219861107382,0.364
-0.864419466857976,0.364
-0.864419466857976,0.366
-0.86039468395461,0.366
-0.86039468395461,0.368
-0.840286014120636,0.368
-0.840286014120636,0.37
-0.814011577078908,0.37
-0.814011577078908,0.372
-0.787456065502372,0.372
-0.787456065502372,0.374
-0.775868870126772,0.374
-0.775868870126772,0.376
-0.770803535587788,0.376
-0.770803535587788,0.378
-0.750670086113729,0.378
-0.750670086113729,0.38
-0.738087134577612,0.38
-0.738087134577612,0.382
-0.731905704166252,0.382
-0.731905704166252,0.384
-0.682346367556022,0.384
-0.682346367556022,0.386
-0.667795688249584,0.386
-0.667795688249584,0.388
-0.659373968485909,0.388
-0.659373968485909,0.39
-0.654576236400337,0.39
-0.654576236400337,0.392
-0.630135009960007,0.392
-0.630135009960007,0.394
-0.627117336512493,0.394
-0.627117336512493,0.396
-0.622544627157619,0.396
-0.622544627157619,0.398
-0.615576113465194,0.398
-0.615576113465194,0.4
-0.609640668861275,0.4
-0.609640668861275,0.402
-0.598820775675397,0.402
-0.598820775675397,0.404
-0.589255322479207,0.404
-0.589255322479207,0.406
-0.567881848599732,0.406
-0.567881848599732,0.408
-0.560531584614523,0.408
-0.560531584614523,0.41
-0.554935910920847,0.41
-0.554935910920847,0.412
-0.551641604514032,0.412
-0.551641604514032,0.414
-0.548215004215365,0.414
-0.548215004215365,0.416
-0.543259139434326,0.416
-0.543259139434326,0.418
-0.53191525173364,0.418
-0.53191525173364,0.42
-0.529291550830088,0.42
-0.529291550830088,0.422
-0.524486657880353,0.422
-0.524486657880353,0.424
-0.516999319729925,0.424
-0.516999319729925,0.426
-0.516689342079815,0.426
-0.516689342079815,0.428
-0.516033168106291,0.428
-0.516033168106291,0.43
-0.483825226872559,0.43
-0.483825226872559,0.432
-0.473354597452237,0.432
-0.473354597452237,0.434
-0.467324568492592,0.434
-0.467324568492592,0.436
-0.464694548515183,0.436
-0.464694548515183,0.438
-0.458501654335615,0.438
-0.458501654335615,0.44
-0.45507067823038,0.44
-0.45507067823038,0.442
-0.441886503187999,0.442
-0.441886503187999,0.444
-0.433308842774238,0.444
-0.433308842774238,0.446
-0.43287159610124,0.446
-0.43287159610124,0.448
-0.430256799076216,0.448
-0.430256799076216,0.45
-0.419838700095244,0.45
-0.419838700095244,0.452
-0.408804121583557,0.452
-0.408804121583557,0.454
-0.407240290317077,0.454
-0.407240290317077,0.456
-0.406408951863398,0.456
-0.406408951863398,0.458
-0.378308249987754,0.458
-0.378308249987754,0.46
-0.368081656337327,0.46
-0.368081656337327,0.462
-0.332275647886092,0.462
-0.332275647886092,0.464
-0.331408474397287,0.464
-0.331408474397287,0.466
-0.329164211374462,0.466
-0.329164211374462,0.468
-0.300947811402435,0.468
-0.300947811402435,0.47
-0.296933143295557,0.47
-0.296933143295557,0.472
-0.294150283886552,0.472
-0.294150283886552,0.474
-0.290466751640736,0.474
-0.290466751640736,0.476
-0.274896341109638,0.476
-0.274896341109638,0.478
-0.269230917762785,0.478
-0.269230917762785,0.48
-0.266736560742004,0.48
-0.266736560742004,0.482
-0.264936604305552,0.482
-0.264936604305552,0.484
-0.253468924104446,0.484
-0.253468924104446,0.486
-0.230270411597067,0.486
-0.230270411597067,0.488
-0.203348514225354,0.488
-0.203348514225354,0.49
-0.202295646476443,0.49
-0.202295646476443,0.492
-0.172721765057224,0.492
-0.172721765057224,0.494
-0.158649447381387,0.494
-0.158649447381387,0.496
-0.152683109579982,0.496
-0.152683109579982,0.498
-0.150566205279915,0.498
-0.150566205279915,0.5
-0.150358531946505,0.5
-0.150358531946505,0.502
-0.149474238758818,0.502
-0.149474238758818,0.504
-0.143435819347283,0.504
-0.143435819347283,0.506
-0.127866393388956,0.506
-0.127866393388956,0.508
-0.122031995291926,0.508
-0.122031995291926,0.51
-0.113655355341523,0.51
-0.113655355341523,0.512
-0.101622409796448,0.512
-0.101622409796448,0.514
-0.0991745087466711,0.514
-0.0991745087466711,0.516
-0.0711824534150157,0.516
-0.0711824534150157,0.518
-0.0659542867118716,0.518
-0.0659542867118716,0.52
-0.0629589847247545,0.52
-0.0629589847247545,0.522
-0.0593343806818712,0.522
-0.0593343806818712,0.524
-0.0451317849031682,0.524
-0.0451317849031682,0.526
-0.0438068699673116,0.526
-0.0438068699673116,0.528
-0.0340575592340258,0.528
-0.0340575592340258,0.53
-0.0279276477478426,0.53
-0.0279276477478426,0.532
-0.0195792329934079,0.532
-0.0195792329934079,0.534
0.0134042565849768,0.534
0.0134042565849768,0.536
0.019962038096876,0.536
0.019962038096876,0.538
0.0279670146415945,0.538
0.0279670146415945,0.54
0.0297251944048753,0.54
0.0297251944048753,0.542
0.0302361176822501,0.542
0.0302361176822501,0.544
0.0372243800937271,0.544
0.0372243800937271,0.546
0.0447655882577465,0.546
0.0447655882577465,0.548
0.0482358642598231,0.548
0.0482358642598231,0.55
0.0532075718445526,0.55
0.0532075718445526,0.552
0.056330227519652,0.552
0.056330227519652,0.554
0.0734678291398773,0.554
0.0734678291398773,0.556
0.0802950053182485,0.556
0.0802950053182485,0.558
0.0857394736659731,0.558
0.0857394736659731,0.56
0.0955655444105871,0.56
0.0955655444105871,0.562
0.118968562163621,0.562
0.118968562163621,0.564
0.134607419626007,0.564
0.134607419626007,0.566
0.139571302406296,0.566
0.139571302406296,0.568
0.144856162778346,0.568
0.144856162778346,0.57
0.15774985301069,0.57
0.15774985301069,0.572
0.193462150841981,0.572
0.193462150841981,0.574
0.19822199721155,0.574
0.19822199721155,0.576
0.216947235944743,0.576
0.216947235944743,0.578
0.222440858438735,0.578
0.222440858438735,0.58
0.227110154251771,0.58
0.227110154251771,0.582
0.229627986827672,0.582
0.229627986827672,0.584
0.238028562095053,0.584
0.238028562095053,0.586
0.242141528889306,0.586
0.242141528889306,0.588
0.248877214448214,0.588
0.248877214448214,0.59
0.269628944125259,0.59
0.269628944125259,0.592
0.284836872442725,0.592
0.284836872442725,0.594
0.287692607482541,0.594
0.287692607482541,0.596
0.297584317791955,0.596
0.297584317791955,0.598
0.298387842633758,0.598
0.298387842633758,0.6
0.304379088207384,0.6
0.304379088207384,0.602
0.305947778519965,0.602
0.305947778519965,0.604
0.309613996933494,0.604
0.309613996933494,0.606
0.313146172427235,0.606
0.313146172427235,0.608
0.354463248822185,0.608
0.354463248822185,0.61
0.359414442403875,0.61
0.359414442403875,0.612
0.370502382476104,0.612
0.370502382476104,0.614
0.389040871266884,0.614
0.389040871266884,0.616
0.389240837504853,0.616
0.389240837504853,0.618
0.470440064559511,0.618
0.470440064559511,0.62
0.473925837882593,0.62
0.473925837882593,0.622
0.476212228869895,0.622
0.476212228869895,0.624
0.480864430807559,0.624
0.480864430807559,0.626
0.49687049587745,0.626
0.49687049587745,0.628
0.496881259126667,0.628
0.496881259126667,0.63
0.515036463616717,0.63
0.515036463616717,0.632
0.515798233851854,0.632
0.515798233851854,0.634
0.544440764503577,0.634
0.544440764503577,0.636
0.550977462487936,0.636
0.550977462487936,0.638
0.566514556876541,0.638
0.566514556876541,0.64
0.568198930248002,0.64
0.568198930248002,0.642
0.572192995452962,0.642
0.572192995452962,0.644
0.574969038471579,0.644
0.574969038471579,0.646
0.594729079711612,0.646
0.594729079711612,0.648
0.59989118800598,0.648
0.59989118800598,0.65
0.602609614949074,0.65
0.602609614949074,0.652
0.608029123007055,0.652
0.608029123007055,0.654
0.623325025820293,0.654
0.623325025820293,0.656
0.641306539541233,0.656
0.641306539541233,0.658
0.651798022327398,0.658
0.651798022327398,0.66
0.652856534849093,0.66
0.652856534849093,0.662
0.682246748216983,0.662
0.682246748216983,0.664
0.694090495714367,0.664
0.694090495714367,0.666
0.70298096746584,0.666
0.70298096746584,0.668
0.703789750097997,0.668
0.703789750097997,0.67
0.712138658787921,0.67
0.712138658787921,0.672
0.731847076884267,0.672
0.731847076884267,0.674
0.752603368023983,0.674
0.752603368023983,0.676
0.757220856241608,0.676
0.757220856241608,0.678
0.762229067498788,0.678
0.762229067498788,0.68
0.777284945339918,0.68
0.777284945339918,0.682
0.787666023031647,0.682
0.787666023031647,0.684
0.805031298291397,0.684
0.805031298291397,0.686
0.818681532001335,0.686
0.818681532001335,0.688
0.8285452216459,0.688
0.8285452216459,0.69
0.835862550565743,0.69
0.835862550565743,0.692
0.850838978700189,0.692
0.850838978700189,0.694
0.853827903128092,0.694
0.853827903128092,0.696
0.865073462594808,0.696
0.865073462594808,0.698
0.87577697811299,0.698
0.87577697811299,0.7
0.883072892126847,0.7
0.883072892126847,0.702
0.904928100837033,0.702
0.904928100837033,0.704
0.90957560682665,0.704
0.90957560682665,0.706
0.912400181835447,0.706
0.912400181835447,0.708
0.912598801437797,0.708
0.912598801437797,0.71
0.923033345346823,0.71
0.923033345346823,0.712
0.925145674164639,0.712
0.925145674164639,0.714
0.927953419354042,0.714
0.927953419354042,0.716
0.92975486267693,0.716
0.92975486267693,0.718
0.946328519371377,0.718
0.946328519371377,0.72
0.949820535061349,0.72
0.949820535061349,0.722
0.951996489821909,0.722
0.951996489821909,0.724
0.961535107737461,0.724
0.961535107737461,0.726
0.964349259094092,0.726
0.964349259094092,0.728
0.967935770643237,0.728
0.967935770643237,0.73
0.969285576850453,0.73
0.969285576850453,0.732
0.970214099638474,0.732
0.970214099638474,0.734
0.97271390089591,0.734
0.97271390089591,0.736
0.994230882873741,0.736
0.994230882873741,0.738
1.00660266932321,0.738
1.00660266932321,0.74
1.02131297621613,0.74
1.02131297621613,0.742
1.03640212483496,0.742
1.03640212483496,0.744
1.04860619889196,0.744
1.04860619889196,0.746
1.05229080809862,0.746
1.05229080809862,0.748
1.05675455367381,0.748
1.05675455367381,0.75
1.07615405548046,0.75
1.07615405548046,0.752
1.09789049031866,0.752
1.09789049031866,0.754
1.10284310224898,0.754
1.10284310224898,0.756
1.10941311939826,0.756
1.10941311939826,0.758
1.11233860730636,0.758
1.11233860730636,0.76
1.11801934771848,0.76
1.11801934771848,0.762
1.13526954164917,0.762
1.13526954164917,0.764
1.14543142241904,0.764
1.14543142241904,0.766
1.16132479884527,0.766
1.16132479884527,0.768
1.16995637424461,0.768
1.16995637424461,0.77
1.19336109811559,0.77
1.19336109811559,0.772
1.20046021527481,0.772
1.20046021527481,0.774
1.20653933421198,0.774
1.20653933421198,0.776
1.21174281116291,0.776
1.21174281116291,0.778
1.21211957459711,0.778
1.21211957459711,0.78
1.23583839966195,0.78
1.23583839966195,0.782
1.24383671114559,0.782
1.24383671114559,0.784
1.24466203992188,0.784
1.24466203992188,0.786
1.25689247937765,0.786
1.25689247937765,0.788
1.27610063175644,0.788
1.27610063175644,0.79
1.31596035238658,0.79
1.31596035238658,0.792
1.35385828894687,0.792
1.35385828894687,0.794
1.35684870522339,0.794
1.35684870522339,0.796
1.36394652138864,0.796
1.36394652138864,0.798
1.37347905084323,0.798
1.37347905084323,0.8
1.39837758573418,0.8
1.39837758573418,0.802
1.42094801689319,0.802
1.42094801689319,0.804
1.42420815755763,0.804
1.42420815755763,0.806
1.42550702250564,0.806
1.42550702250564,0.808
1.42958159485673,0.808
1.42958159485673,0.81
1.43684812203486,0.81
1.43684812203486,0.812
1.437746235179,0.812
1.437746235179,0.814
1.44240208934468,0.814
1.44240208934468,0.816
1.45016221200518,0.816
1.45016221200518,0.818
1.45906697066266,0.818
1.45906697066266,0.82
1.47761707348388,0.82
1.47761707348388,0.822
1.47901326733256,0.822
1.47901326733256,0.824
1.49441650935409,0.824
1.49441650935409,0.826
1.5095556156429,0.826
1.5095556156429,0.828
1.5313227724676,0.828
1.5313227724676,0.83
1.57664776832672,0.83
1.57664776832672,0.832
1.58312673143064,0.832
1.58312673143064,0.834
1.61428284139913,0.834
1.61428284139913,0.836
1.6177302381176,0.836
1.6177302381176,0.838
1.61829410287877,0.838
1.61829410287877,0.84
1.61980428403058,0.84
1.61980428403058,0.842
1.6472270243512,0.842
1.6472270243512,0.844
1.64869248364147,0.844
1.64869248364147,0.846
1.66619766925703,0.846
1.66619766925703,0.848
1.68974668358917,0.848
1.68974668358917,0.85
1.69560894478815,0.85
1.69560894478815,0.852
1.70109004391498,0.852
1.70109004391498,0.854
1.73668769794664,0.854
1.73668769794664,0.856
1.75473744708114,0.856
1.75473744708114,0.858
1.75716800198876,0.858
1.75716800198876,0.86
1.86228703364655,0.86
1.86228703364655,0.862
1.86686457900172,0.862
1.86686457900172,0.864
1.88532165075645,0.864
1.88532165075645,0.866
1.88721910256658,0.866
1.88721910256658,0.868
1.93901166044049,0.868
1.93901166044049,0.87
1.96104901613876,0.87
1.96104901613876,0.872
1.97170982201038,0.872
1.97170982201038,0.874
1.97392271376395,0.874
1.97392271376395,0.876
2.00013219737976,0.876
2.00013219737976,0.878
2.03919622774331,0.878
2.03919622774331,0.88
2.11988531658744,0.88
2.11988531658744,0.882
2.16866099656238,0.882
2.16866099656238,0.884
2.19740645671093,0.884
2.19740645671093,0.886
2.19953587408431,0.886
2.19953587408431,0.888
2.2313505422652,0.888
2.2313505422652,0.89
2.23421364460594,0.89
2.23421364460594,0.892
2.25781692140727,0.892
2.25781692140727,0.894
2.27351349686865,0.894
2.27351349686865,0.896
2.27367482788628,0.896
2.27367482788628,0.898
2.30851014431795,0.898
2.30851014431795,0.9
2.34639411185748,0.9
2.34639411185748,0.902
2.35083335382211,0.902
2.35083335382211,0.904
2.35278791722209,0.904
2.35278791722209,0.906
2.35991785979816,0.906
2.35991785979816,0.908
2.36168273977165,0.908
2.36168273977165,0.91
2.4446845678583,0.91
2.4446845678583,0.912
2.44590109991257,0.912
2.44590109991257,0.914
2.47546190918268,0.914
2.47546190918268,0.916
2.50890935319071,0.916
2.50890935319071,0.918
2.52175512980342,0.918
2.52175512980342,0.92
2.53754785279432,0.92
2.53754785279432,0.922
2.55465121878755,0.922
2.55465121878755,0.924
2.57481654635458,0.924
2.57481654635458,0.926
2.71445641338045,0.926
2.71445641338045,0.928
2.73189190496628,0.928
2.73189190496628,0.93
2.85769974236651,0.93
2.85769974236651,0.932
2.93831186507322,0.932
2.93831186507322,0.934
2.96528604376516,0.934
2.96528604376516,0.936
2.98319754404395,0.936
2.98319754404395,0.938
3.08364597711517,0.938
3.08364597711517,0.94
3.10507374378869,0.94
3.10507374378869,0.942
3.12789973282369,0.942
3.12789973282369,0.944
3.18532198323896,0.944
3.18532198323896,0.946
3.19338732759973,0.946
3.19338732759973,0.948
3.22393425976003,0.948
3.22393425976003,0.95
3.24756251429207,0.95
3.24756251429207,0.952
3.25408785879279,0.952
3.25408785879279,0.954
3.28171637775603,0.954
3.28171637775603,0.956
3.32713299823984,0.956
3.32713299823984,0.958
3.36172685651737,0.958
3.36172685651737,0.96
3.46323625302775,0.96
3.46323625302775,0.962
3.50086759757585,0.962
3.50086759757585,0.964
3.68515003999143,0.964
3.68515003999143,0.966
3.89462132376025,0.966
3.89462132376025,0.968
4.0703911306087,0.968
4.0703911306087,0.97
4.1202582724253,0.97
4.1202582724253,0.972
4.1427046376873,0.972
4.1427046376873,0.974
4.53515040653979,0.974
4.53515040653979,0.976
4.8136040364642,0.976
4.8136040364642,0.978
5.47693316311336,0.978
5.47693316311336,0.98
6.17533534325497,0.98
6.17533534325497,0.982
6.6784893585941,0.982
6.6784893585941,0.984
7.43150141740013,0.984
7.43150141740013,0.986
7.75538029843909,0.986
7.75538029843909,0.988
8.29768191064588,0.988
8.29768191064588,0.99
10.0178290941818,0.99
10.0178290941818,0.992
10.8966658056463,0.992
10.8966658056463,0.994
19.0818464284885,0.994
19.0818464284885,0.996
40.9696427023532,0.996
40.9696427023532,0.998
177.721190137449,0.998
177.721190137449,1
Inf,1


==> new_results/fig56_with_relion/relion_shiftx_3400.dat <==
x,y
-10,0
-9.04761904761905,0.004
-8.09523809523809,0
-7.14285714285714,0
-6.19047619047619,0.002
-5.23809523809524,0.002
-4.28571428571429,0
-3.33333333333333,0
-2.38095238095238,0
-1.42857142857143,0.018
-0.476190476190476,0.446
0.476190476190476,0.492
1.42857142857143,0.03
2.38095238095238,0
3.33333333333333,0
4.28571428571429,0.002
5.23809523809524,0
6.19047619047619,0
7.14285714285714,0.002
8.09523809523809,0
9.04761904761905,0.002
10,0


==> new_results/fig56_with_relion/relion_shifty_3400.dat <==
x,y
-10,0
-9.04761904761905,0
-8.09523809523809,0
-7.14285714285714,0.002
-6.19047619047619,0.002
-5.23809523809524,0.002
-4.28571428571429,0
-3.33333333333333,0.002
-2.38095238095238,0.004
-1.42857142857143,0.012
-0.476190476190476,0.438
0.476190476190476,0.504
1.42857142857143,0.032
2.38095238095238,0
3.33333333333333,0
4.28571428571429,0
5.23809523809524,0
6.19047619047619,0
7.14285714285714,0
8.09523809523809,0.002
9.04761904761905,0
10,0


==> new_results/fig56_with_relion/relion_tilt_3400.dat <==
x,y
-180,0
-178.99721448468,0
-177.994428969359,0
-176.991643454039,0
-175.988857938719,0
-174.986072423398,0
-173.983286908078,0
-172.980501392758,0
-171.977715877437,0
-170.974930362117,0
-169.972144846797,0
-168.969359331476,0
-167.966573816156,0
-166.963788300836,0
-165.961002785515,0
-164.958217270195,0
-163.955431754875,0
-162.952646239554,0
-161.949860724234,0
-160.947075208914,0
-159.944289693593,0
-158.941504178273,0
-157.938718662953,0
-156.935933147632,0
-155.933147632312,0
-154.930362116992,0
-153.927576601671,0
-152.924791086351,0
-151.922005571031,0
-150.91922005571,0
-149.91643454039,0
-148.91364902507,0
-147.910863509749,0
-146.908077994429,0
-145.905292479109,0
-144.902506963788,0
-143.899721448468,0
-142.896935933148,0
-141.894150417827,0
-140.891364902507,0
-139.888579387187,0
-138.885793871866,0
-137.883008356546,0
-136.880222841226,0
-135.877437325905,0
-134.874651810585,0
-133.871866295265,0
-132.869080779944,0
-131.866295264624,0
-130.863509749304,0
-129.860724233983,0
-128.857938718663,0
-127.855153203343,0
-126.852367688022,0
-125.849582172702,0
-124.846796657382,0
-123.844011142061,0
-122.841225626741,0
-121.838440111421,0
-120.8356545961,0
-119.83286908078,0
-118.83008356546,0
-117.827298050139,0
-116.824512534819,0
-115.821727019499,0
-114.818941504178,0
-113.816155988858,0
-112.813370473538,0
-111.810584958217,0
-110.807799442897,0
-109.805013927577,0
-108.802228412256,0
-107.799442896936,0
-106.796657381616,0
-105.793871866295,0
-104.791086350975,0
-103.788300835655,0
-102.785515320334,0
-101.782729805014,0
-100.779944289694,0
-99.7771587743733,0
-98.7743732590529,0
-97.7715877437326,0
-96.7688022284123,0
-95.7660167130919,0
-94.7632311977716,0
-93.7604456824512,0
-92.7576601671309,0
-91.7548746518106,0
-90.7520891364903,0
-89.7493036211699,0
-88.7465181058496,0
-87.7437325905292,0
-86.7409470752089,0
-85.7381615598886,0
-84.7353760445682,0
-83.7325905292479,0
-82.7298050139276,0
-81.7270194986072,0
-80.7242339832869,0
-79.7214484679666,0
-78.7186629526462,0
-77.7158774373259,0
-76.7130919220056,0
-75.7103064066852,0
-74.7075208913649,0
-73.7047353760446,0
-72.7019498607242,0
-71.6991643454039,0
-70.6963788300836,0
-69.6935933147632,0
-68.6908077994429,0
-67.6880222841226,0
-66.6852367688022,0
-65.6824512534819,0
-64.6796657381616,0
-63.6768802228412,0
-62.6740947075209,0
-61.6713091922006,0
-60.6685236768802,0
-59.6657381615599,0
-58.6629526462396,0
-57.6601671309192,0
-56.6573816155989,0
-55.6545961002786,0
-54.6518105849582,0
-53.6490250696379,0
-52.6462395543175,0
-51.6434540389972,0
-50.6406685236769,0
-49.6378830083565,0
-48.6350974930362,0
-47.6323119777159,0
-46.6295264623955,0
-45.6267409470752,0.002
-44.6239554317549,0
-43.6211699164346,0
-42.6183844011142,0
-41.6155988857939,0.002
-40.6128133704735,0
-39.6100278551532,0.002
-38.6072423398329,0
-37.6044568245125,0
-36.6016713091922,0
-35.5988857938719,0
-34.5961002785515,0
-33.5933147632312,0
-32.5905292479109,0
-31.5877437325905,0
-30.5849582172702,0
-29.5821727019499,0
-28.5793871866295,0
-27.5766016713092,0
-26.5738161559889,0
-25.5710306406685,0
-24.5682451253482,0
-23.5654596100279,0
-22.5626740947075,0
-21.5598885793872,0
-20.5571030640669,0
-19.5543175487465,0
-18.5515320334262,0
-17.5487465181058,0
-16.5459610027855,0
-15.5431754874652,0
-14.5403899721449,0
-13.5376044568245,0
-12.5348189415042,0
-11.5320334261839,0
-10.5292479108635,0
-9.52646239554318,0
-8.52367688022284,0
-7.5208913649025,0
-6.51810584958218,0
-5.51532033426184,0.008
-4.5125348189415,0.038
-3.50974930362116,0.058
-2.50696378830082,0.104
-1.50417827298051,0.18
-0.50139275766017,0.2
0.50139275766017,0.198
1.50417827298051,0.122
2.50696378830082,0.044
3.50974930362116,0.022
4.5125348189415,0.006
5.51532033426184,0
6.51810584958218,0.002
7.5208913649025,0
8.52367688022284,0
9.52646239554318,0
10.5292479108635,0
11.5320334261839,0
12.5348189415042,0
13.5376044568245,0
14.5403899721449,0.002
15.5431754874652,0
16.5459610027855,0
17.5487465181058,0
18.5515320334262,0
19.5543175487465,0
20.5571030640669,0
21.5598885793872,0
22.5626740947075,0
23.5654596100279,0
24.5682451253482,0
25.5710306406685,0
26.5738161559889,0
27.5766016713092,0
28.5793871866295,0
29.5821727019499,0
30.5849582172702,0
31.5877437325905,0
32.5905292479109,0
33.5933147632312,0
34.5961002785515,0
35.5988857938719,0
36.6016713091922,0
37.6044568245125,0
38.6072423398329,0
39.6100278551532,0
40.6128133704735,0
41.6155988857939,0
42.6183844011142,0
43.6211699164346,0
44.6239554317549,0
45.6267409470752,0
46.6295264623955,0
47.6323119777159,0
48.6350974930362,0
49.6378830083565,0
50.6406685236769,0
51.6434540389972,0
52.6462395543176,0
53.6490250696379,0
54.6518105849582,0
55.6545961002786,0
56.6573816155989,0
57.6601671309192,0
58.6629526462395,0
59.6657381615599,0
60.6685236768802,0.002
61.6713091922006,0.002
62.6740947075209,0
63.6768802228412,0
64.6796657381616,0
65.6824512534819,0
66.6852367688022,0
67.6880222841226,0
68.6908077994429,0.002
69.6935933147632,0
70.6963788300836,0.002
71.6991643454039,0
72.7019498607242,0
73.7047353760446,0.002
74.7075208913649,0
75.7103064066852,0
76.7130919220056,0
77.7158774373259,0
78.7186629526462,0
79.7214484679666,0
80.7242339832869,0
81.7270194986073,0
82.7298050139276,0
83.7325905292479,0
84.7353760445682,0
85.7381615598886,0
86.7409470752089,0
87.7437325905292,0
88.7465181058496,0
89.7493036211699,0
90.7520891364903,0
91.7548746518106,0
92.7576601671309,0
93.7604456824512,0
94.7632311977716,0
95.7660167130919,0
96.7688022284123,0
97.7715877437326,0
98.7743732590529,0
99.7771587743733,0
100.779944289694,0
101.782729805014,0
102.785515320334,0
103.788300835655,0
104.791086350975,0
105.793871866295,0
106.796657381616,0
107.799442896936,0
108.802228412256,0
109.805013927577,0
110.807799442897,0
111.810584958217,0
112.813370473538,0
113.816155988858,0
114.818941504178,0
115.821727019499,0
116.824512534819,0
117.827298050139,0
118.83008356546,0
119.83286908078,0
120.8356545961,0
121.838440111421,0
122.841225626741,0
123.844011142061,0
124.846796657382,0
125.849582172702,0
126.852367688022,0
127.855153203343,0
128.857938718663,0
129.860724233983,0
130.863509749304,0
131.866295264624,0
132.869080779944,0
133.871866295265,0
134.874651810585,0
135.877437325905,0
136.880222841226,0
137.883008356546,0
138.885793871866,0
139.888579387187,0
140.891364902507,0
141.894150417827,0
142.896935933148,0
143.899721448468,0
144.902506963788,0
145.905292479109,0
146.908077994429,0
147.910863509749,0
148.91364902507,0
149.91643454039,0
150.91922005571,0
151.922005571031,0
152.924791086351,0
153.927576601671,0
154.930362116992,0
155.933147632312,0
156.935933147632,0
157.938718662953,0
158.941504178273,0
159.944289693593,0
160.947075208914,0
161.949860724234,0
162.952646239554,0
163.955431754875,0
164.958217270195,0
165.961002785515,0
166.963788300836,0
167.966573816156,0
168.969359331476,0
169.972144846797,0
170.974930362117,0
171.977715877437,0
172.980501392758,0
173.983286908078,0
174.986072423398,0
175.988857938719,0
176.991643454039,0
177.994428969359,0
178.99721448468,0
180,0


==> new_results/fig56_with_relion/relion_tilt_3400_cdf.dat <==
x,y
-Inf,0
-30.6003264937056,0
-30.6003264937056,0.002
-5.91865397548501,0.002
-5.91865397548501,0.004
-5.58967566647459,0.004
-5.58967566647459,0.006
-5.24341799145963,0.006
-5.24341799145963,0.008
-5.15782905378677,0.008
-5.15782905378677,0.01
-5.15391078681433,0.01
-5.15391078681433,0.012
-5.11500309341033,0.012
-5.11500309341033,0.014
-4.93755512098368,0.014
-4.93755512098368,0.016
-4.88763903558813,0.016
-4.88763903558813,0.018
-4.86951690204954,0.018
-4.86951690204954,0.02
-4.84459080885279,0.02
-4.84459080885279,0.022
-4.80742613002877,0.022
-4.80742613002877,0.024
-4.79044989102946,0.024
-4.79044989102946,0.026
-4.73639705434474,0.026
-4.73639705434474,0.028
-4.67023533976526,0.028
-4.67023533976526,0.03
-4.58985298981877,0.03
-4.58985298981877,0.032
-4.58814767609524,0.032
-4.58814767609524,0.034
-4.53834967012453,0.034
-4.53834967012453,0.036
-4.46880546449824,0.036
-4.46880546449824,0.038
-4.45264879239759,0.038
-4.45264879239759,0.04
-4.36812477031103,0.04
-4.36812477031103,0.042
-4.36515977795927,0.042
-4.36515977795927,0.044
-4.33525704430113,0.044
-4.33525704430113,0.046
-4.2432303119048,0.046
-4.2432303119048,0.048
-4.16707607795929,0.048
-4.16707607795929,0.05
-4.03669428857473,0.05
-4.03669428857473,0.052
-3.98788494508369,0.052
-3.98788494508369,0.054
-3.95333659969556,0.054
-3.95333659969556,0.056
-3.91428477214022,0.056
-3.91428477214022,0.058
-3.87479692059355,0.058
-3.87479692059355,0.06
-3.81640676989616,0.06
-3.81640676989616,0.062
-3.78993538973817,0.062
-3.78993538973817,0.064
-3.75693599883053,0.064
-3.75693599883053,0.066
-3.68737455274328,0.066
-3.68737455274328,0.068
-3.68637290291607,0.068
-3.68637290291607,0.07
-3.68481048988479,0.07
-3.68481048988479,0.072
-3.663590661222,0.072
-3.663590661222,0.074
-3.49235315167113,0.074
-3.49235315167113,0.076
-3.3871421251616,0.076
-3.3871421251616,0.078
-3.38279566556724,0.078
-3.38279566556724,0.08
-3.38057947627422,0.08
-3.38057947627422,0.082
-3.32895450047253,0.082
-3.32895450047253,0.084
-3.2735504559576,0.084
-3.2735504559576,0.086
-3.26820185142259,0.086
-3.26820185142259,0.088
-3.23413100439515,0.088
-3.23413100439515,0.09
-3.20995121641405,0.09
-3.20995121641405,0.092
-3.1316923250514,0.092
-3.1316923250514,0.094
-3.05829767529623,0.094
-3.05829767529623,0.096
-2.94806972279356,0.096
-2.94806972279356,0.098
-2.94196417257038,0.098
-2.94196417257038,0.1
-2.92694118614759,0.1
-2.92694118614759,0.102
-2.91801593411995,0.102
-2.91801593411995,0.104
-2.85943966798593,0.104
-2.85943966798593,0.106
-2.85633375217387,0.106
-2.85633375217387,0.108
-2.85059781835832,0.108
-2.85059781835832,0.11
-2.80928348037476,0.11
-2.80928348037476,0.112
-2.75408597735143,0.112
-2.75408597735143,0.114
-2.70622793758315,0.114
-2.70622793758315,0.116
-2.65641496530119,0.116
-2.65641496530119,0.118
-2.64372040779529,0.118
-2.64372040779529,0.12
-2.64256052582213,0.12
-2.64256052582213,0.122
-2.63638260746237,0.122
-2.63638260746237,0.124
-2.59898661582938,0.124
-2.59898661582938,0.126
-2.59134360692188,0.126
-2.59134360692188,0.128
-2.59058872447275,0.128
-2.59058872447275,0.13
-2.56656226098253,0.13
-2.56656226098253,0.132
-2.55036072741916,0.132
-2.55036072741916,0.134
-2.50346860282246,0.134
-2.50346860282246,0.136
-2.50314571784922,0.136
-2.50314571784922,0.138
-2.48768965485014,0.138
-2.48768965485014,0.14
-2.46983271023059,0.14
-2.46983271023059,0.142
-2.44079194390335,0.142
-2.44079194390335,0.144
-2.42828079534334,0.144
-2.42828079534334,0.146
-2.40935371914029,0.146
-2.40935371914029,0.148
-2.38828007626374,0.148
-2.38828007626374,0.15
-2.36772819265279,0.15
-2.36772819265279,0.152
-2.35400284645682,0.152
-2.35400284645682,0.154
-2.3293857378862,0.154
-2.3293857378862,0.156
-2.31536909899675,0.156
-2.31536909899675,0.158
-2.29849131741706,0.158
-2.29849131741706,0.16
-2.28614723252308,0.16
-2.28614723252308,0.162
-2.27490051474149,0.162
-2.27490051474149,0.164
-2.26564361209013,0.164
-2.26564361209013,0.166
-2.24888788831061,0.166
-2.24888788831061,0.168
-2.23830171538896,0.168
-2.23830171538896,0.17
-2.18333274285052,0.17
-2.18333274285052,0.172
-2.18264031910742,0.172
-2.18264031910742,0.174
-2.17775818966866,0.174
-2.17775818966866,0.176
-2.15315796403955,0.176
-2.15315796403955,0.178
-2.1457753171648,0.178
-2.1457753171648,0.18
-2.14345335684074,0.18
-2.14345335684074,0.182
-2.12272980356305,0.182
-2.12272980356305,0.184
-2.10337078525011,0.184
-2.10337078525011,0.186
-2.09637421050792,0.186
-2.09637421050792,0.188
-2.09007061219278,0.188
-2.09007061219278,0.19
-2.08811449965609,0.19
-2.08811449965609,0.192
-2.08335752660749,0.192
-2.08335752660749,0.194
-2.06239608769543,0.194
-2.06239608769543,0.196
-2.05046348741799,0.196
-2.05046348741799,0.198
-2.04519222831756,0.198
-2.04519222831756,0.2
-2.03883162222315,0.2
-2.03883162222315,0.202
-2.01698048113037,0.202
-2.01698048113037,0.204
-2.01244325677753,0.204
-2.01244325677753,0.206
-1.9710832838532,0.206
-1.9710832838532,0.208
-1.92371930731129,0.208
-1.92371930731129,0.21
-1.91604202034968,0.21
-1.91604202034968,0.212
-1.91400242078141,0.212
-1.91400242078141,0.214
-1.91245745914635,0.214
-1.91245745914635,0.216
-1.90156355933312,0.216
-1.90156355933312,0.218
-1.88854320350633,0.218
-1.88854320350633,0.22
-1.8727579802487,0.22
-1.8727579802487,0.222
-1.85184578935678,0.222
-1.85184578935678,0.224
-1.84809030446529,0.224
-1.84809030446529,0.226
-1.83535082876413,0.226
-1.83535082876413,0.228
-1.83258154667693,0.228
-1.83258154667693,0.23
-1.82542913644641,0.23
-1.82542913644641,0.232
-1.80829882525725,0.232
-1.80829882525725,0.234
-1.79363745323,0.234
-1.79363745323,0.236
-1.7745267801794,0.236
-1.7745267801794,0.238
-1.73888921790858,0.238
-1.73888921790858,0.24
-1.7273067400041,0.24
-1.7273067400041,0.242
-1.72184468513771,0.242
-1.72184468513771,0.244
-1.71735747518729,0.244
-1.71735747518729,0.246
-1.71057188726812,0.246
-1.71057188726812,0.248
-1.70554071086483,0.248
-1.70554071086483,0.25
-1.68421671721644,0.25
-1.68421671721644,0.252
-1.66666075123962,0.252
-1.66666075123962,0.254
-1.60092460769539,0.254
-1.60092460769539,0.256
-1.58317964972948,0.256
-1.58317964972948,0.258
-1.57963128310525,0.258
-1.57963128310525,0.26
-1.57239662863246,0.26
-1.57239662863246,0.262
-1.57078182494561,0.262
-1.57078182494561,0.264
-1.55643613337128,0.264
-1.55643613337128,0.266
-1.54673950506924,0.266
-1.54673950506924,0.268
-1.5292560702364,0.268
-1.5292560702364,0.27
-1.51934999537384,0.27
-1.51934999537384,0.272
-1.50699868880956,0.272
-1.50699868880956,0.274
-1.50247463846625,0.274
-1.50247463846625,0.276
-1.49070262864803,0.276
-1.49070262864803,0.278
-1.48221659075474,0.278
-1.48221659075474,0.28
-1.47709096523401,0.28
-1.47709096523401,0.282
-1.4439603972661,0.282
-1.4439603972661,0.284
-1.42165465844015,0.284
-1.42165465844015,0.286
-1.41652725515302,0.286
-1.41652725515302,0.288
-1.40438247915536,0.288
-1.40438247915536,0.29
-1.39250912130994,0.29
-1.39250912130994,0.292
-1.36623864640627,0.292
-1.36623864640627,0.294
-1.31621049596372,0.294
-1.31621049596372,0.296
-1.31574771552011,0.296
-1.31574771552011,0.298
-1.31020951467267,0.298
-1.31020951467267,0.3
-1.29885007010961,0.3
-1.29885007010961,0.302
-1.27452631623677,0.302
-1.27452631623677,0.304
-1.26442748256756,0.304
-1.26442748256756,0.306
-1.24370834251877,0.306
-1.24370834251877,0.308
-1.24337199580458,0.308
-1.24337199580458,0.31
-1.2418480528466,0.31
-1.2418480528466,0.312
-1.23742902712757,0.312
-1.23742902712757,0.314
-1.21145143076041,0.314
-1.21145143076041,0.316
-1.21030818992447,0.316
-1.21030818992447,0.318
-1.2070891706946,0.318
-1.2070891706946,0.32
-1.16469867925954,0.32
-1.16469867925954,0.322
-1.15147667278897,0.322
-1.15147667278897,0.324
-1.11636202679769,0.324
-1.11636202679769,0.326
-1.11601785094244,0.326
-1.11601785094244,0.328
-1.11015107619814,0.328
-1.11015107619814,0.33
-1.08988525591987,0.33
-1.08988525591987,0.332
-1.07838779472057,0.332
-1.07838779472057,0.334
-1.02833638084661,0.334
-1.02833638084661,0.336
-1.02725626634205,0.336
-1.02725626634205,0.338
-1.02278523160138,0.338
-1.02278523160138,0.34
-0.974276461837394,0.34
-0.974276461837394,0.342
-0.974067924340133,0.342
-0.974067924340133,0.344
-0.968694780534064,0.344
-0.968694780534064,0.346
-0.956564159753835,0.346
-0.956564159753835,0.348
-0.953313439490382,0.348
-0.953313439490382,0.35
-0.948366364961723,0.35
-0.948366364961723,0.352
-0.926433522939204,0.352
-0.926433522939204,0.354
-0.899198858853734,0.354
-0.899198858853734,0.356
-0.878445722773881,0.356
-0.878445722773881,0.358
-0.870842625678735,0.358
-0.870842625678735,0.36
-0.868508148583442,0.36
-0.868508148583442,0.362
-0.858518460529893,0.362
-0.858518460529893,0.364
-0.850553896531315,0.364
-0.850553896531315,0.366
-0.803983717064615,0.366
-0.803983717064615,0.368
-0.803415282030018,0.368
-0.803415282030018,0.37
-0.793884226600937,0.37
-0.793884226600937,0.372
-0.769129193405326,0.372
-0.769129193405326,0.374
-0.732154702979673,0.374
-0.732154702979673,0.376
-0.730315190418922,0.376
-0.730315190418922,0.378
-0.719632266916708,0.378
-0.719632266916708,0.38
-0.670665042889174,0.38
-0.670665042889174,0.382
-0.664849418467905,0.382
-0.664849418467905,0.384
-0.647774659995547,0.384
-0.647774659995547,0.386
-0.609461797376553,0.386
-0.609461797376553,0.388
-0.600574564073707,0.388
-0.600574564073707,0.39
-0.595939748806295,0.39
-0.595939748806295,0.392
-0.578552576851568,0.392
-0.578552576851568,0.394
-0.572511524183357,0.394
-0.572511524183357,0.396
-0.566480304639802,0.396
-0.566480304639802,0.398
-0.565927677549109,0.398
-0.565927677549109,0.4
-0.553703084398769,0.4
-0.553703084398769,0.402
-0.533590063239448,0.402
-0.533590063239448,0.404
-0.531027922722672,0.404
-0.531027922722672,0.406
-0.530253020384303,0.406
-0.530253020384303,0.408
-0.526448090940067,0.408
-0.526448090940067,0.41
-0.518036049521301,0.41
-0.518036049521301,0.412
-0.513037529469322,0.412
-0.513037529469322,0.414
-0.50446738686734,0.414
-0.50446738686734,0.416
-0.490861050756274,0.416
-0.490861050756274,0.418
-0.48582257456445,0.418
-0.48582257456445,0.42
-0.479260190394754,0.42
-0.479260190394754,0.422
-0.442780615106679,0.422
-0.442780615106679,0.424
-0.424071097077592,0.424
-0.424071097077592,0.426
-0.406945990945499,0.426
-0.406945990945499,0.428
-0.402036922265184,0.428
-0.402036922265184,0.43
-0.392936331568406,0.43
-0.392936331568406,0.432
-0.386835968450675,0.432
-0.386835968450675,0.434
-0.374779674520071,0.434
-0.374779674520071,0.436
-0.357378795938101,0.436
-0.357378795938101,0.438
-0.35331649353878,0.438
-0.35331649353878,0.44
-0.345201427242788,0.44
-0.345201427242788,0.442
-0.34374038206339,0.442
-0.34374038206339,0.444
-0.342839897231526,0.444
-0.342839897231526,0.446
-0.342477452192921,0.446
-0.342477452192921,0.448
-0.340075790162612,0.448
-0.340075790162612,0.45
-0.338926287657184,0.45
-0.338926287657184,0.452
-0.324849687711854,0.452
-0.324849687711854,0.454
-0.321524355974271,0.454
-0.321524355974271,0.456
-0.320181471741005,0.456
-0.320181471741005,0.458
-0.294253231052793,0.458
-0.294253231052793,0.46
-0.293557791592289,0.46
-0.293557791592289,0.462
-0.292278002863422,0.462
-0.292278002863422,0.464
-0.291582166393062,0.464
-0.291582166393062,0.466
-0.291343952932005,0.466
-0.291343952932005,0.468
-0.291150005548541,0.468
-0.291150005548541,0.47
-0.283175842866779,0.47
-0.283175842866779,0.472
-0.271895978189638,0.472
-0.271895978189638,0.474
-0.24798915597034,0.474
-0.24798915597034,0.476
-0.24349911956442,0.476
-0.24349911956442,0.478
-0.229845771821651,0.478
-0.229845771821651,0.48
-0.221826525401876,0.48
-0.221826525401876,0.482
-0.213641753567708,0.482
-0.213641753567708,0.484
-0.205191018305776,0.484
-0.205191018305776,0.486
-0.199245911149299,0.486
-0.199245911149299,0.488
-0.198170131324877,0.488
-0.198170131324877,0.49
-0.187880670813004,0.49
-0.187880670813004,0.492
-0.165789467526722,0.492
-0.165789467526722,0.494
-0.145476932258196,0.494
-0.145476932258196,0.496
-0.141515092022927,0.496
-0.141515092022927,0.498
-0.138082913373631,0.498
-0.138082913373631,0.5
-0.104539687962402,0.5
-0.104539687962402,0.502
-0.0811059922397055,0.502
-0.0811059922397055,0.504
-0.074668181811656,0.504
-0.074668181811656,0.506
-0.0624063323424877,0.506
-0.0624063323424877,0.508
-0.0566930287650499,0.508
-0.0566930287650499,0.51
-0.0329549116352377,0.51
-0.0329549116352377,0.512
-0.0256592977425591,0.512
-0.0256592977425591,0.514
-0.0234903298110091,0.514
-0.0234903298110091,0.516
-0.000886547584520564,0.516
-0.000886547584520564,0.518
0.00120884806442898,0.518
0.00120884806442898,0.52
0.012813808074816,0.52
0.012813808074816,0.522
0.0155922100778748,0.522
0.0155922100778748,0.524
0.0207294995747933,0.524
0.0207294995747933,0.526
0.0245244313546875,0.526
0.0245244313546875,0.528
0.0276541163676758,0.528
0.0276541163676758,0.53
0.0321082201630968,0.53
0.0321082201630968,0.532
0.0417430493001945,0.532
0.0417430493001945,0.534
0.0705523063123923,0.534
0.0705523063123923,0.536
0.080460595722899,0.536
0.080460595722899,0.538
0.0926822072260011,0.538
0.0926822072260011,0.54
0.121186100457693,0.54
0.121186100457693,0.542
0.127201476031602,0.542
0.127201476031602,0.544
0.132548915330468,0.544
0.132548915330468,0.546
0.135333871358562,0.546
0.135333871358562,0.548
0.140360828333384,0.548
0.140360828333384,0.55
0.169881357261201,0.55
0.169881357261201,0.552
0.200121951558027,0.552
0.200121951558027,0.554
0.223033559100275,0.554
0.223033559100275,0.556
0.253596875628566,0.556
0.253596875628566,0.558
0.264449641942922,0.558
0.264449641942922,0.56
0.270590257901714,0.56
0.270590257901714,0.562
0.291656204993966,0.562
0.291656204993966,0.564
0.305242346558476,0.564
0.305242346558476,0.566
0.312127251406895,0.566
0.312127251406895,0.568
0.318585237578741,0.568
0.318585237578741,0.57
0.340873651299811,0.57
0.340873651299811,0.572
0.34153203214806,0.572
0.34153203214806,0.574
0.347161503588316,0.574
0.347161503588316,0.576
0.361082534667787,0.576
0.361082534667787,0.578
0.378930091994867,0.578
0.378930091994867,0.58
0.379620244596424,0.58
0.379620244596424,0.582
0.424837273570949,0.582
0.424837273570949,0.584
0.441196885721651,0.584
0.441196885721651,0.586
0.44792022194897,0.586
0.44792022194897,0.588
0.451997830044895,0.588
0.451997830044895,0.59
0.459080768185757,0.59
0.459080768185757,0.592
0.485695448388469,0.592
0.485695448388469,0.594
0.508660450836642,0.594
0.508660450836642,0.596
0.509908718388233,0.596
0.509908718388233,0.598
0.517941061828527,0.598
0.517941061828527,0.6
0.568320850376242,0.6
0.568320850376242,0.602
0.571283806949393,0.602
0.571283806949393,0.604
0.573504046537828,0.604
0.573504046537828,0.606
0.577071692113314,0.606
0.577071692113314,0.608
0.580796452226576,0.608
0.580796452226576,0.61
0.585581493574998,0.61
0.585581493574998,0.612
0.588675198090433,0.612
0.588675198090433,0.614
0.604892962973163,0.614
0.604892962973163,0.616
0.619229045158207,0.616
0.619229045158207,0.618
0.622597193560926,0.618
0.622597193560926,0.62
0.63059156440156,0.62
0.63059156440156,0.622
0.633615473627268,0.622
0.633615473627268,0.624
0.634683935994603,0.624
0.634683935994603,0.626
0.65259586636838,0.626
0.65259586636838,0.628
0.656897989066509,0.628
0.656897989066509,0.63
0.671357987947807,0.63
0.671357987947807,0.632
0.692328544537324,0.632
0.692328544537324,0.634
0.716826443726257,0.634
0.716826443726257,0.636
0.732993175896539,0.636
0.732993175896539,0.638
0.733036602393189,0.638
0.733036602393189,0.64
0.737154767668345,0.64
0.737154767668345,0.642
0.743295837024508,0.642
0.743295837024508,0.644
0.752085470653887,0.644
0.752085470653887,0.646
0.76332191814292,0.646
0.76332191814292,0.648
0.767368877466339,0.648
0.767368877466339,0.65
0.76837282598293,0.65
0.76837282598293,0.652
0.790843945384666,0.652
0.790843945384666,0.654
0.807546523999327,0.654
0.807546523999327,0.656
0.810955255082379,0.656
0.810955255082379,0.658
0.816307665825971,0.658
0.816307665825971,0.66
0.828255052485585,0.66
0.828255052485585,0.662
0.840755144984014,0.662
0.840755144984014,0.664
0.84431560513115,0.664
0.84431560513115,0.666
0.844320848103691,0.666
0.844320848103691,0.668
0.845089993978712,0.668
0.845089993978712,0.67
0.857087233774362,0.67
0.857087233774362,0.672
0.86575064972423,0.672
0.86575064972423,0.674
0.869221141075407,0.674
0.869221141075407,0.676
0.87068936497548,0.676
0.87068936497548,0.678
0.87697321810646,0.678
0.87697321810646,0.68
0.881051740092077,0.68
0.881051740092077,0.682
0.887103433046213,0.682
0.887103433046213,0.684
0.893242407249764,0.684
0.893242407249764,0.686
0.911107546886246,0.686
0.911107546886246,0.688
0.914444153424178,0.688
0.914444153424178,0.69
0.935789749235285,0.69
0.935789749235285,0.692
0.94470498791053,0.692
0.94470498791053,0.694
0.949982350227768,0.694
0.949982350227768,0.696
0.954377692127905,0.696
0.954377692127905,0.698
0.954833603486631,0.698
0.954833603486631,0.7
0.963685216534842,0.7
0.963685216534842,0.702
0.980922789389446,0.702
0.980922789389446,0.704
0.992316073848892,0.704
0.992316073848892,0.706
0.996371782341126,0.706
0.996371782341126,0.708
1.01420847403605,0.708
1.01420847403605,0.71
1.03147921600347,0.71
1.03147921600347,0.712
1.03555272667495,0.712
1.03555272667495,0.714
1.03809279859703,0.714
1.03809279859703,0.716
1.04347413271163,0.716
1.04347413271163,0.718
1.04565376987205,0.718
1.04565376987205,0.72
1.06345792511271,0.72
1.06345792511271,0.722
1.09346430696508,0.722
1.09346430696508,0.724
1.09414607837314,0.724
1.09414607837314,0.726
1.12977180227817,0.726
1.12977180227817,0.728
1.13257794856377,0.728
1.13257794856377,0.73
1.22078585503156,0.73
1.22078585503156,0.732
1.22552636302448,0.732
1.22552636302448,0.734
1.2284815853663,0.734
1.2284815853663,0.736
1.23198146262414,0.736
1.23198146262414,0.738
1.24367631682244,0.738
1.24367631682244,0.74
1.25309642910237,0.74
1.25309642910237,0.742
1.2652633452755,0.742
1.2652633452755,0.744
1.29030566306515,0.744
1.29030566306515,0.746
1.30050722955965,0.746
1.30050722955965,0.748
1.31843964035964,0.748
1.31843964035964,0.75
1.32210159562935,0.75
1.32210159562935,0.752
1.32240065874984,0.752
1.32240065874984,0.754
1.33870563270332,0.754
1.33870563270332,0.756
1.34248701100008,0.756
1.34248701100008,0.758
1.36574845229548,0.758
1.36574845229548,0.76
1.39256836570148,0.76
1.39256836570148,0.762
1.39787208948376,0.762
1.39787208948376,0.764
1.40001658243996,0.764
1.40001658243996,0.766
1.4168219705673,0.766
1.4168219705673,0.768
1.43650540218069,0.768
1.43650540218069,0.77
1.47987826213455,0.77
1.47987826213455,0.772
1.49493307523509,0.772
1.49493307523509,0.774
1.50230645028066,0.774
1.50230645028066,0.776
1.53215718860077,0.776
1.53215718860077,0.778
1.5327942499938,0.778
1.5327942499938,0.78
1.53463124960744,0.78
1.53463124960744,0.782
1.55459659237723,0.782
1.55459659237723,0.784
1.55981671687773,0.784
1.55981671687773,0.786
1.57190342317485,0.786
1.57190342317485,0.788
1.59159464007114,0.788
1.59159464007114,0.79
1.61693667648608,0.79
1.61693667648608,0.792
1.62002725962437,0.792
1.62002725962437,0.794
1.65741658853157,0.794
1.65741658853157,0.796
1.66585677987862,0.796
1.66585677987862,0.798
1.67800862141674,0.798
1.67800862141674,0.8
1.68124318910204,0.8
1.68124318910204,0.802
1.68603664909291,0.802
1.68603664909291,0.804
1.71199995996183,0.804
1.71199995996183,0.806
1.7196513190131,0.806
1.7196513190131,0.808
1.74222643032207,0.808
1.74222643032207,0.81
1.74607556908904,0.81
1.74607556908904,0.812
1.76171108891234,0.812
1.76171108891234,0.814
1.76301134739223,0.814
1.76301134739223,0.816
1.78715241149439,0.816
1.78715241149439,0.818
1.79958102148005,0.818
1.79958102148005,0.82
1.8029080172778,0.82
1.8029080172778,0.822
1.80415766591458,0.822
1.80415766591458,0.824
1.86372248674795,0.824
1.86372248674795,0.826
1.87405284109921,0.826
1.87405284109921,0.828
1.9046106795853,0.828
1.9046106795853,0.83
1.91020274164097,0.83
1.91020274164097,0.832
1.92371964807939,0.832
1.92371964807939,0.834
1.9329297258191,0.834
1.9329297258191,0.836
1.95888292276826,0.836
1.95888292276826,0.838
1.97645882707818,0.838
1.97645882707818,0.84
1.98053052640537,0.84
1.98053052640537,0.842
1.98926381981723,0.842
1.98926381981723,0.844
1.99179961073954,0.844
1.99179961073954,0.846
1.99326636780363,0.846
1.99326636780363,0.848
2.02381459311609,0.848
2.02381459311609,0.85
2.03572099617349,0.85
2.03572099617349,0.852
2.12442973559889,0.852
2.12442973559889,0.854
2.13462670004644,0.854
2.13462670004644,0.856
2.18325658100858,0.856
2.18325658100858,0.858
2.18607963790758,0.858
2.18607963790758,0.86
2.19297359652796,0.86
2.19297359652796,0.862
2.21073241979562,0.862
2.21073241979562,0.864
2.22567526053828,0.864
2.22567526053828,0.866
2.23885541011856,0.866
2.23885541011856,0.868
2.24120962383105,0.868
2.24120962383105,0.87
2.26253283472581,0.87
2.26253283472581,0.872
2.29267775455577,0.872
2.29267775455577,0.874
2.29384509227003,0.874
2.29384509227003,0.876
2.32906616254055,0.876
2.32906616254055,0.878
2.3615576766148,0.878
2.3615576766148,0.88
2.41388799771161,0.88
2.41388799771161,0.882
2.45084710588959,0.882
2.45084710588959,0.884
2.4617535983685,0.884
2.4617535983685,0.886
2.5552040016884,0.886
2.5552040016884,0.888
2.5918450541328,0.888
2.5918450541328,0.89
2.62121008276698,0.89
2.62121008276698,0.892
2.63133101358734,0.892
2.63133101358734,0.894
2.69373767154691,0.894
2.69373767154691,0.896
2.6956354806151,0.896
2.6956354806151,0.898
2.71337605985636,0.898
2.71337605985636,0.9
2.72908855958665,0.9
2.72908855958665,0.902
2.74538492011177,0.902
2.74538492011177,0.904
2.74760439187604,0.904
2.74760439187604,0.906
2.86730523948147,0.906
2.86730523948147,0.908
2.88907116911593,0.908
2.88907116911593,0.91
2.90630887911728,0.91
2.90630887911728,0.912
2.95676839931669,0.912
2.95676839931669,0.914
2.9626212365432,0.914
2.9626212365432,0.916
3.05007400459412,0.916
3.05007400459412,0.918
3.07151179329313,0.918
3.07151179329313,0.92
3.14569255527205,0.92
3.14569255527205,0.922
3.15153486691928,0.922
3.15153486691928,0.924
3.27169738609036,0.924
3.27169738609036,0.926
3.33541859606083,0.926
3.33541859606083,0.928
3.40676734592507,0.928
3.40676734592507,0.93
3.41997953748698,0.93
3.41997953748698,0.932
3.42365057897756,0.932
3.42365057897756,0.934
3.44509104748405,0.934
3.44509104748405,0.936
3.45090070281346,0.936
3.45090070281346,0.938
3.51779435202444,0.938
3.51779435202444,0.94
3.63158823212087,0.94
3.63158823212087,0.942
3.66945815438397,0.942
3.66945815438397,0.944
3.7580586056829,0.944
3.7580586056829,0.946
3.84282161759324,0.946
3.84282161759324,0.948
3.93462542680622,0.948
3.93462542680622,0.95
3.94877477954825,0.95
3.94877477954825,0.952
4.01870437951831,0.952
4.01870437951831,0.954
4.05252274244716,0.954
4.05252274244716,0.956
4.08988853483436,0.956
4.08988853483436,0.958
4.09740319176802,0.958
4.09740319176802,0.96
4.12444734793836,0.96
4.12444734793836,0.962
4.13264538700919,0.962
4.13264538700919,0.964
4.23797657617888,0.964
4.23797657617888,0.966
4.26247837563651,0.966
4.26247837563651,0.968
4.27937427585643,0.968
4.27937427585643,0.97
4.39535199341236,0.97
4.39535199341236,0.972
4.43129567911426,0.972
4.43129567911426,0.974
4.51140886617056,0.974
4.51140886617056,0.976
4.86044782353106,0.976
4.86044782353106,0.978
4.92075922198223,0.978
4.92075922198223,0.98
5.00055191415066,0.98
5.00055191415066,0.982
5.00090058647975,0.982
5.00090058647975,0.984
5.13164545785409,0.984
5.13164545785409,0.986
5.2155241024493,0.986
5.2155241024493,0.988
5.32681361679295,0.988
5.32681361679295,0.99
5.38383086629096,0.99
5.38383086629096,0.992
5.7938983846191,0.992
5.7938983846191,0.994
61.0744807697885,0.994
61.0744807697885,0.996
67.1694981411271,0.996
67.1694981411271,0.998
74.3471536689558,0.998
74.3471536689558,1
Inf,1


==> sections/BoxPlot.dat <==
-3,-0.0948844874504058
-3,-0.182612408728219
-3,-0.137475928463384
-3,-4.77719683768543
-3,-0.0789380973653313
-3,0.365730370457748
-3,0.0752468609956396
-3,-0.285555085370334
-3,0.474046722087459
-3,0.367190606311128
-3,-0.663318473881461
-3,0.663534647569567
-3,0.686519069688552
-3,-0.0665062588407186
-3,-0.0349455508831804
-3,-0.520066089140501
-3,-0.421388182886948
-3,1.52691327055966
-3,0.0350543603246543
-3,0.166897156551386
-3,-0.13114915852409
-3,-0.322486002359819
-3,-0.16407577111866
-3,-0.131631276215676
-3,0.0279397818916025
-3,0.455863078207127
-3,0.522233942606027
-3,-0.272641284817062
-3,0.393989993715625
-3,0.00993385939549363
-3,0.357256032351409
-3,0.334066707244469
-3,-0.0235728173013876
-3,-0.804355070770415
-3,-2.59707600678736
-3,5.49595933639998
-3,0.49060746077659
-3,0.65307658228564
-3,-0.602019455382534
-3,0.867296190054157
-3,-0.468789823018981
-3,-0.934201997194971
-3,-0.2038261923881
-3,-0.491422662361681
-3,0.0897415153328205
-3,3.84334236371317
-3,-0.296391015742034
-3,0.113490804382076
-3,-0.0492089436334053
-3,-0.40264302923673
-3,0.287401008087979
-3,0.33806025658212
-3,-0.0198019583934954
-3,-1.61996762374543
-3,0.477193221397608
-3,-2.47389432493809
-3,0.371488873178204
-3,-0.00801263512363359
-3,-0.111204259146628
-3,-0.396499806910457
-3,0.203152949534604
-3,0.0519497022063873
-3,0.0971307430340698
-3,0.48049570584381
-3,-0.487799798809636
-3,0.426424085717824
-3,0.169679917219772
-3,0.136094259327834
-3,0.55460430567485
-3,0.372842376870747
-3,-0.514265579987726
-3,-0.57658702034565
-3,0.0305511616177454
-3,0.511490266898022
-3,0.0118117448773183
-3,0.0149696730156381
-3,-0.0613001077849606
-3,-0.523953065522651
-3,-0.323941022599546
-3,0.589552496041058
-3,5.17692427044728
-3,-0.978058803182769
-3,0.0194998975956566
-2,0.269041115497216
-2,0.149488372713862
-2,-0.159969384376975
-2,0.439434432564817
-2,0.558440222397643
-2,-0.473610884737895
-2,0.0432550851239095
-2,-0.206850811313179
-2,0.36478771045529
-2,-3.51200861792252
-2,-0.563484810265512
-2,-0.37304215303102
-2,0.148432857483188
-2,0.773126586177921
-2,4.17635687859134
-2,-0.489814153546642
-2,0.221413788999943
-2,-0.332670713964614
-2,0.0924035081236942
-2,0.393302208772676
-2,0.696252353591373
-2,-0.28554269318019
-2,-0.524944389416673
-2,-0.494889480744052
-2,-4.87197453210524
-2,-0.22208479242134
-2,0.200779619400093
-2,-0.57243723507954
-2,-0.460330786135761
-2,-1.71511171292889
-2,0.167322127631288
-2,-4.94013327280751
-2,-4.76232980468873
-2,0.531115908728392
-2,0.0847156264555742
-2,-3.5657515282869
-2,-0.161032625680397
-2,-4.92990643421055
-2,-0.280115063617537
-2,0.670276516726601
-2,0.542196529164672
-2,-5.34915157761062
-2,-0.580899012052039
-2,-0.324335342632537
-2,0.686923647243697
-2,0.310942251606674
-2,-3.15359408032215
-2,-0.0344297149103192
-2,0.284430659526595
-2,1.22438229769687
-2,0.281841931294637
-2,-0.417988719916327
-2,-0.0857172495056286
-2,-0.047265352646535
-2,-0.0964373648221031
-2,-0.167908066485058
-2,-1.14889269593296
-2,0.311447070531889
-2,0.0279138418091018
-2,-0.274780127278845
-2,-0.354391981561917
-2,-0.239614923801219
-2,0.0390947705614209
-2,-0.30886450350305
-2,2.22760582752882
-2,-0.632818844708633
-2,0.169117455189599
-2,4.8072164583602
-2,2.23510879041094
-2,0.124367028910751
-2,1.16898384622515
-2,-0.329192904522105
-2,6.12703224306941
-2,0.0912862560565939
-2,0.285730563665329
-2,-0.354446344953547
-2,0.750695409803897
-2,0.0662687230964782
-2,0.213461045284757
-2,-0.408442252581124
-2,0.355134936101687
-2,-7.05189082803776
-2,0.499506704980045
-2,-0.00656354073433385
-2,-0.311669210905086
-2,0.616266861341954
-2,0.059912307472652
-2,0.305079419493249
-2,-0.0994942078423746
-2,0.0392019165330675
-2,0.326515492560015
-2,0.118283209559553
-2,-4.78758681774904
-2,0.672419448546974
-2,0.222543568053467
-2,-0.083752456598928
-2,7.83492635279696
-2,-0.443841984098361
-2,-0.265607553771622
-2,0.248155702561307
-2,-7.42304686642174
-2,0.642026006059074
-2,0.485701210406576
-2,0.0249947011242568
-2,0.0717429733355757
-2,-0.932183621959985
-1,-0.281032107852683
-1,-0.0353905662822047
-1,0.155383893443629
-1,0.151387334963018
-1,0.294701615100198
-1,4.42057131946631
-1,0.505410780801766
-1,1.27595911332428
-1,0.263710333406821
-1,0.297645490285636
-1,-0.46938973218619
-1,-0.557125189309863
-1,-0.429633432034567
-1,0.278359890254461
-1,0.277803269361047
-1,2.23242137442655
-1,0.196596658486996
-1,0.594769366324018
-1,0.675988552958412
-1,-0.00162825517417309
-1,-0.0815890640375334
-1,0.167715484180774
-1,-0.114469467971012
-1,0.382498535955529
-1,-2.98413609821243
-1,-0.533582958426112
-1,0.199520408849232
-1,0.077477481592475
-1,0.696060232157293
-1,-0.367108828691119
-1,-0.729959297393674
-1,0.473790234111336
-1,-1.34541905325485
-1,0.342876340680101
-1,-0.174528545342087
-1,-0.414093863142927
-1,3.34812893562929
-1,-0.245377471082975
-1,0.526365656358565
-1,-0.135359688671478
-1,-0.0387624505592055
-1,0.210347773448178
-1,-0.181322838604583
-1,-6.94750653924813
-1,-0.557145652685041
-1,-0.605223174975765
-1,-0.359498252424227
-1,-0.275919567921447
-1,-4.67446729767462
-1,-0.698255821789314
-1,-0.0227059161280273
-1,-0.0832232516054479
-1,1.04597918287493
-1,-0.541534227920264
-1,-0.445861451109122
-1,-0.00614030741989524
-1,0.641524404660051
-1,-0.430445801542605
-1,0.31704578524155
-1,0.051153285301101
-1,-0.572813251170738
-1,-0.686180479925407
-1,0.547443754080186
-1,-0.363983957130499
-1,-0.0740347215062479
-1,-0.106196845308317
-1,0.386067805546201
-1,0.448564089569826
-1,0.0204455284000007
-1,-0.164603331075695
0,-0.133462051915941
0,2.56408363385381
0,-0.395995156156084
0,-0.293573139722483
0,-2.29482894555055
0,0.427942334230885
0,-0.248506824295172
0,4.44286535225602
0,0.311353598981865
0,-0.101592254122339
0,0.14063422887985
0,0.166652029665297
0,-0.0193091004265253
0,-0.251578705608215
0,0.315904960484851
0,0.129496567087034
0,-0.0833660446355586
0,0.147827461382876
0,-0.710466721610332
0,0.25375935822511
0,-0.303681756462387
0,0.496642575793302
0,-0.279876653771876
0,-0.284259385181674
0,-0.0507025928727787
0,4.62556721771178
0,0.974447214298729
0,-0.630307168285379
0,0.0930027084534023
0,0.23231677539784
0,0.423693378574344
0,-0.201713506698711
0,-1.96821804278001
0,-0.620398808961187
0,0.383196082769638
0,-0.156387080312031
0,-2.31491138801547
0,0.533818834837888
0,-0.163448457239645
0,0.44357366249446
0,-0.264851300119277
0,0.0850170726334607
0,-0.290018770176725
0,0.620666501908504
0,6.32839275781341
0,-0.382435977934625
0,-0.168740225487181
0,0.272455839088911
0,-0.0156766627205918
0,0.0604977387242048
0,-0.526397857488027
0,8.61657275997458
0,-3.2427715431914
0,-1.48874507475984
0,-0.0550404376606578
0,-0.25762400344101
0,0.548268670373045
0,-0.197686130629665
0,-0.382751059122871
0,0.00834291167051268
0,0.271984403535226
0,-0.14091306961019
0,0.137961803605041
0,-4.9580709823414
0,0.223565540332971
0,-0.161319325084918
0,-0.22241552782398
0,-0.0100782609479701
0,-2.45100893872074
0,0.512508368263179
0,0.283143345981509
0,0.151136679992613
0,0.218827755231871
0,-0.563089463369826
0,-0.10938283229897
0,-6.36517902234752
0,0.379858597276486
0,0.118497208752322
0,-0.161736437334514
0,0.598979210863788
0,-0.0651948233488198
0,0.459489414485189
0,-0.208930007953182
1,-0.0429755913659617
1,0.399934215495829
1,4.56752193293958
1,0.328636521363438
1,0.21085699820433
1,-0.00744020620398111
1,-0.084432530794555
1,0.237888382573323
1,-0.662318917004507
1,7.82362937303878
1,-0.213500250595191
1,0.292795035987834
1,-4.11179103205868
1,0.0214533349366777
1,-0.185588860462776
1,0.212143315010467
1,0.450083848984756
1,-0.283661532000069
1,-0.533425644535619
1,4.07808605383393
1,0.046434570491643
1,-0.414912667082048
1,7.19945543391379
1,-0.566581905579939
1,3.06883201114124
1,0.44697204422527
1,-0.294485513148679
1,-0.132378546345538
1,0.306139656551578
1,0.120302718631499
1,-0.624462572415041
1,-0.177062681720008
1,0.448530842895527
1,11.7071932214896
1,-3.69618777399607
1,0.0977988852954913
1,-0.11146150678175
1,0.138159531626933
1,0.100371243089974
1,-1.40668475596193
1,0.445705562249443
1,-0.51259496065373
1,0.827848496162288
1,-1.24773259038634
1,-0.246879536622806
1,0.409706269570865
1,0.695679608349924
1,0.15486255724381
1,0.288005657246624
1,0.287008262492322
1,-0.236617144758098
1,0.266951729553734
1,-0.105528309442161
1,-8.50750537095806
1,6.62922691321356
1,0.546501953705685
1,0.268518088751233
1,-0.0360177147124536
1,0.350421657223665
1,0.400636962653104
1,-0.462329681403508
1,-0.419784475132896
1,0.182025276573635
1,-0.468658359720273
1,0.572164138676595
1,-0.230227858301152
1,-0.281698995780767
1,-0.322759596132812
1,0.1067547783295
1,0.191500743448492
1,2.78998297377668
1,0.359418024169159
1,-0.143381592838573
1,0.363673225964747
1,0.509304234067695
1,-0.0967521851571105
1,0.111118456359284
1,-0.248236663168932
2,-0.229929808897208
2,0.0300533393072988
2,-0.447242901995014
2,-0.0578698852031163
2,4.47993533750271
2,0.130969401070551
2,-0.25333861422123
2,-0.156919479224313
2,-0.36332003899597
2,4.23666377896672
2,0.313051430407754
2,0.855712253324184
2,-1.23889763613624
2,-0.282173814451317
2,7.06037321783383
2,-0.205405974013482
2,0.545290174915041
2,1.12103455668846
2,-2.64290928324095
2,5.91258498397786
2,-0.214257301360311
2,-0.125265400168618
2,-0.344506898322769
2,-0.254631701145621
2,0.322998877131313
2,-0.394827050296767
2,3.62518124654674
2,-0.59099091009084
2,0.100634997100347
2,-0.629090547755791
2,-0.216583930632007
2,-0.332589599273617
2,-0.653964764175829
2,0.601521344833911
2,-0.564183794902038
2,-0.475696587552842
2,-0.231264807070886
2,-0.23871146942149
2,0.433905745118258
2,-0.303221228343558
2,0.0953663764959136
2,0.0239681494089037
2,-0.00188663826400814
2,-0.165103658447291
2,0.445265314049553
2,0.314766945929462
2,-0.529967767766074
2,3.35295214209092
2,4.72410913322876
2,0.736264537220661
2,0.318045765081964
2,-0.114161172881988
2,0.202691776187401
2,0.227971249077045
2,-0.169869843818024
2,-0.599380229674025
2,-0.707804655996978
2,-4.61345640210776
2,-2.08597626365682
2,0.175488478629296
2,0.199176990382105
2,2.40236951521786
2,-0.332368355446016
2,-0.493239024829565
2,0.502698000969208
2,0.54052533824961
2,0.602997144245768
2,0.142181592713392
2,3.95729847031365
2,-0.151721635802359
2,-0.614902648605137
2,2.0837479603577
2,0.224581506461418
2,0.096942811172023
2,0.331033479917942
2,2.65115056704709
2,0.308961613371926
2,7.76541424976253
2,0.441346505247206
2,0.0623884175523746

